Model reduction of port-Hamiltonian systems via neural networks

In this paper, we consider structure-preserving model reduction of port-Hamiltonian (pH) systems which extend classical Hamiltonian systems with dissipation and an input-output port. These pH systems are often used in multi-physics systems, as the interconnection of one or more \pH systems results again in a pH system. If particularly the system matrices associated with the interconnection and/or dissipation of a pH system are state-dependent, then the evaluation of standard reduced-order models (ROMs) may depend on the dimension of the original full-order model, resulting in high computational costs. To circumvent these high costs, we propose to use structure-preserving neural networks. In particular, we perform two steps: (1) we use the generalized manifold Galerkin projection to project the pH system onto the reduced space; then (2) we train a neural network to learn the map from the reduced-order state to the reduced-order interconnection and dissipation system matrices. To ensure that the resulting ROM is again a pH system, the architecture of the neural network is chosen such that the skew-symmetry and positive semi-definiteness of the reduced-order systems matrices are maintained. In a numerical example, we consider a nonlinear mass-spring-damper system with state-dependent system matrices. The numerical results show that the proposed method achieves a significant computational speed-up compared to the original \ROM with comparable accuracy.

==> FOM_run_time.dat <==
4.000000000000000000e+00,1.937736311250009749e+02
6.000000000000000000e+00,1.937736311250009749e+02
8.000000000000000000e+00,1.937736311250009749e+02
1.000000000000000000e+01,1.937736311250009749e+02
1.200000000000000000e+01,1.937736311250009749e+02
1.400000000000000000e+01,1.937736311250009749e+02
1.600000000000000000e+01,1.937736311250009749e+02
1.800000000000000000e+01,1.937736311250009749e+02


==> JR_error.dat <==
4.000000000000000000e+00,3.593290429299128563e-01,9.523967778763933190e-01
6.000000000000000000e+00,1.263211916215839781e-01,3.237855402479168920e-01
8.000000000000000000e+00,4.502357504311012976e-02,9.905696259266705272e-02
1.000000000000000000e+01,2.960821611126624245e-02,5.880258465004563340e-02
1.200000000000000000e+01,1.844975491936668571e-02,4.320626256849864621e-02
1.400000000000000000e+01,9.516361482229085747e-03,1.920225588116182200e-02
1.600000000000000000e+01,9.255152485554755254e-03,2.268545417223859564e-02
1.800000000000000000e+01,5.335874455779693500e-03,9.749049774191918122e-03


==> NN_error.dat <==
4.000000000000000000e+00,4.899264887913534761e-01,1.329778462337762646e+00
6.000000000000000000e+00,1.271213950777550505e-01,3.158940598282300449e-01
8.000000000000000000e+00,4.692586591953806091e-02,1.036487960011909376e-01
1.000000000000000000e+01,2.913943932926648869e-02,6.061857914721120733e-02
1.200000000000000000e+01,1.944637062835048724e-02,4.799512170503955621e-02
1.400000000000000000e+01,1.077685364144986488e-02,2.155711783962129327e-02
1.600000000000000000e+01,1.077912154620196822e-02,2.363061028789797957e-02
1.800000000000000000e+01,1.211842894539233960e-02,1.522477691575841591e-02


==> Y_FOM.dat <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,1.494975061821155566e-03
2.000000000000000042e-02,5.959601502234940403e-03
2.999999999999999889e-02,1.336298498373690233e-02
4.000000000000000083e-02,2.367363457567084328e-02
5.000000000000000278e-02,3.685945206225163528e-02
5.999999999999999778e-02,5.288770757581100213e-02
7.000000000000000666e-02,7.172499848662115818e-02
8.000000000000000167e-02,9.333718922209563451e-02
8.999999999999999667e-02,1.176893303875593544e-01
1.000000000000000056e-01,1.447455562285104858e-01
1.100000000000000006e-01,1.744689601222934039e-01
1.199999999999999956e-01,2.068214484281447885e-01
1.300000000000000044e-01,2.417635736714494055e-01
1.400000000000000133e-01,2.792543487025220816e-01
1.499999999999999944e-01,3.192510441619467176e-01
1.600000000000000033e-01,3.617089723096741927e-01
1.700000000000000122e-01,4.065812610351766110e-01
1.799999999999999933e-01,4.538186226563247772e-01
1.900000000000000022e-01,5.033691229231633812e-01
2.000000000000000111e-01,5.551779564486222229e-01
2.099999999999999922e-01,6.091872355610777889e-01
2.200000000000000011e-01,6.653357999203217688e-01
2.300000000000000100e-01,7.235590567743466206e-01
2.399999999999999911e-01,7.837888575650593381e-01
2.500000000000000000e-01,8.459534224431515259e-01
2.600000000000000089e-01,9.099773200622957026e-01
2.700000000000000178e-01,9.757815110073236875e-01
2.800000000000000266e-01,1.043283462001863615e+00
2.899999999999999800e-01,1.112397336605039921e+00
2.999999999999999889e-01,1.183034266190083894e+00
3.099999999999999978e-01,1.255102702618198673e+00
3.200000000000000067e-01,1.328508851234207588e+00
3.300000000000000155e-01,1.403157179712346769e+00
3.400000000000000244e-01,1.478950995007133562e+00
3.500000000000000333e-01,1.555793077387015000e+00
3.599999999999999867e-01,1.633586357444702042e+00
3.699999999999999956e-01,1.712234619296713278e+00
3.800000000000000044e-01,1.791643211108848277e+00
3.900000000000000133e-01,1.871719742792099295e+00
4.000000000000000222e-01,1.952374750338815357e+00
4.100000000000000311e-01,2.033522306885617859e+00
4.199999999999999845e-01,2.115080562200654324e+00
4.299999999999999933e-01,2.196972194826736224e+00
4.400000000000000022e-01,2.279124764426818217e+00
4.500000000000000111e-01,2.361470955773565805e+00
4.600000000000000200e-01,2.443948710059379081e+00
4.700000000000000289e-01,2.526501243517630613e+00
4.799999999999999822e-01,2.609076957485344295e+00
4.899999999999999911e-01,2.691629247773876799e+00
5.000000000000000000e-01,2.774116224363060379e+00
5.100000000000000089e-01,2.856500354867108626e+00
5.200000000000000178e-01,2.938748046869260389e+00
5.300000000000000266e-01,3.020829185077795298e+00
5.400000000000000355e-01,3.102716639362094408e+00
5.500000000000000444e-01,3.184385759168848917e+00
5.600000000000000533e-01,3.265813868709040335e+00
5.700000000000000622e-01,3.346979775775186905e+00
5.799999999999999600e-01,3.427863305228159962e+00
5.899999999999999689e-01,3.508444866209597279e+00
5.999999999999999778e-01,3.588705060101492261e+00
6.099999999999999867e-01,3.668624334262176490e+00
6.199999999999999956e-01,3.748182684690251509e+00
6.300000000000000044e-01,3.827359409057149886e+00
6.400000000000000133e-01,3.906132910038106587e+00
6.500000000000000222e-01,3.984480547577538001e+00
6.600000000000000311e-01,4.062378537652303834e+00
6.700000000000000400e-01,4.139801894239604430e+00
6.800000000000000488e-01,4.216724410543157830e+00
6.900000000000000577e-01,4.293118675065579204e+00
7.000000000000000666e-01,4.368956117818179941e+00
7.099999999999999645e-01,4.444207081812698412e+00
7.199999999999999734e-01,4.518840914964124877e+00
7.299999999999999822e-01,4.592826077631888992e+00
7.399999999999999911e-01,4.666130261221443476e+00
7.500000000000000000e-01,4.738720513543929869e+00
7.600000000000000089e-01,4.810563366973306110e+00
7.700000000000000178e-01,4.881624965833958996e+00
7.800000000000000266e-01,4.951871189883988222e+00
7.900000000000000355e-01,5.021267771217164722e+00
8.000000000000000444e-01,5.089780402377725999e+00
8.100000000000000533e-01,5.157374833955073790e+00
8.200000000000000622e-01,5.224016960389222142e+00
8.300000000000000711e-01,5.289672893162693512e+00
8.399999999999999689e-01,5.354309020971825817e+00
8.499999999999999778e-01,5.417892056852825711e+00
8.599999999999999867e-01,5.480389072579657572e+00
8.699999999999999956e-01,5.541767520947799675e+00
8.800000000000000044e-01,5.601995246807533135e+00
8.900000000000000133e-01,5.661040487911826347e+00
9.000000000000000222e-01,5.718871866797607062e+00
9.100000000000000311e-01,5.775458375027175961e+00
9.200000000000000400e-01,5.830769351181807281e+00
9.300000000000000488e-01,5.884774454026086232e+00
9.400000000000000577e-01,5.937443632253942560e+00
9.500000000000000666e-01,5.988747092190710219e+00
9.599999999999999645e-01,6.038655264765147024e+00
9.699999999999999734e-01,6.087138772986497415e+00
9.799999999999999822e-01,6.134168401069574728e+00
9.899999999999999911e-01,6.179715066250288658e+00
1.000000000000000000e+00,6.223749794229621379e+00
1.010000000000000009e+00,6.266243699079785401e+00
1.020000000000000018e+00,6.307167968345752662e+00
1.030000000000000027e+00,6.346493853981607813e+00
1.040000000000000036e+00,6.384192669676809651e+00
1.050000000000000044e+00,6.420235795054538563e+00
1.060000000000000053e+00,6.454594687164441069e+00
1.070000000000000062e+00,6.487240899646508296e+00
1.080000000000000071e+00,6.518146109912197339e+00
1.090000000000000080e+00,6.547282154673647270e+00
1.100000000000000089e+00,6.574621074151866473e+00
1.110000000000000098e+00,6.600135165309677809e+00
1.120000000000000107e+00,6.623797044484084573e+00
1.130000000000000115e+00,6.645579719834374011e+00
1.140000000000000124e+00,6.665456674074893506e+00
1.150000000000000133e+00,6.683401958022786360e+00
1.159999999999999920e+00,6.699390295558203867e+00
1.169999999999999929e+00,6.713397200664082298e+00
1.179999999999999938e+00,6.725399107280227717e+00
1.189999999999999947e+00,6.735373512767005799e+00
1.199999999999999956e+00,6.743299135821280821e+00
1.209999999999999964e+00,6.749156089714084317e+00
1.219999999999999973e+00,6.752926071717441303e+00
1.229999999999999982e+00,6.754592569547010150e+00
1.239999999999999991e+00,6.754141085556628177e+00
1.250000000000000000e+00,6.751559379268083028e+00
1.260000000000000009e+00,6.746837728590786121e+00
1.270000000000000018e+00,6.739969209766930369e+00
1.280000000000000027e+00,6.730949995653106477e+00
1.290000000000000036e+00,6.719779671404306320e+00
1.300000000000000044e+00,6.706461565947067882e+00
1.310000000000000053e+00,6.691003096803950889e+00
1.320000000000000062e+00,6.673416124854669285e+00
1.330000000000000071e+00,6.653717314489332679e+00
1.340000000000000080e+00,6.631928493334712016e+00
1.350000000000000089e+00,6.608077004335084936e+00
1.360000000000000098e+00,6.582196041479624782e+00
1.370000000000000107e+00,6.554324958940403789e+00
1.380000000000000115e+00,6.524509541890511244e+00
1.390000000000000124e+00,6.492802225903100855e+00
1.400000000000000133e+00,6.459262250702613173e+00
1.409999999999999920e+00,6.423955733280080516e+00
1.419999999999999929e+00,6.386955645139052784e+00
1.429999999999999938e+00,6.348341678854628078e+00
1.439999999999999947e+00,6.308199990344086849e+00
1.449999999999999956e+00,6.266622805378229799e+00
1.459999999999999964e+00,6.223707881980208079e+00
1.469999999999999973e+00,6.179557824475361727e+00
1.479999999999999982e+00,6.134279250005854500e+00
1.489999999999999991e+00,6.087981814152478854e+00
1.500000000000000000e+00,6.040777108663025530e+00
1.510000000000000009e+00,5.992777450832915243e+00
1.520000000000000018e+00,5.944094590408325551e+00
1.530000000000000027e+00,5.894838365531346547e+00
1.540000000000000036e+00,5.845115343764551774e+00
1.550000000000000044e+00,5.795027487206446892e+00
1.560000000000000053e+00,5.744670881817708796e+00
1.570000000000000062e+00,5.694134570131347495e+00
1.580000000000000071e+00,5.643499523488712200e+00
1.590000000000000080e+00,5.592837784970594583e+00
1.600000000000000089e+00,5.542211807584216388e+00
1.610000000000000098e+00,5.491674004462685055e+00
1.620000000000000107e+00,5.441266519363074927e+00
1.630000000000000115e+00,5.391021217177681457e+00
1.640000000000000124e+00,5.340959886044275073e+00
1.650000000000000133e+00,5.291094635428286175e+00
1.660000000000000142e+00,5.241428468615809244e+00
1.669999999999999929e+00,5.191956003631882588e+00
1.679999999999999938e+00,5.142664313776283080e+00
1.689999999999999947e+00,5.093533857713675062e+00
1.699999999999999956e+00,5.044539469224554651e+00
1.709999999999999964e+00,4.995651378099337236e+00
1.719999999999999973e+00,4.946836235976278751e+00
1.729999999999999982e+00,4.898058123905964401e+00
1.739999999999999991e+00,4.849279521803034676e+00
1.750000000000000000e+00,4.800462223481450685e+00
1.760000000000000009e+00,4.751568184466722577e+00
1.770000000000000018e+00,4.702560293087772791e+00
1.780000000000000027e+00,4.653403058369870671e+00
1.790000000000000036e+00,4.604063210917953342e+00
1.800000000000000044e+00,4.554510215271430518e+00
1.810000000000000053e+00,4.504716694129220933e+00
1.820000000000000062e+00,4.454658766408181592e+00
1.830000000000000071e+00,4.404316302341985789e+00
1.840000000000000080e+00,4.353673099789457268e+00
1.850000000000000089e+00,4.302716986641355490e+00
1.860000000000000098e+00,4.251439854731197343e+00
1.870000000000000107e+00,4.199837631004232463e+00
1.880000000000000115e+00,4.147910191910567868e+00
1.890000000000000124e+00,4.095661227090982237e+00
1.900000000000000133e+00,4.043098058440487641e+00
1.910000000000000142e+00,3.990231420584978927e+00
1.919999999999999929e+00,3.937075208706693363e+00
1.929999999999999938e+00,3.883646199517963638e+00
1.939999999999999947e+00,3.829963751020163620e+00
1.949999999999999956e+00,3.776049486503324282e+00
1.959999999999999964e+00,3.721926968046285644e+00
1.969999999999999973e+00,3.667621364569596754e+00
1.979999999999999982e+00,3.613159119273335662e+00
1.989999999999999991e+00,3.558567621057162178e+00
2.000000000000000000e+00,3.503874884266048984e+00
2.010000000000000231e+00,3.449109240826998768e+00
2.020000000000000018e+00,3.394299048533800267e+00
2.030000000000000249e+00,3.339472418893101757e+00
2.040000000000000036e+00,3.284656967561450980e+00
2.049999999999999822e+00,3.229879589977157295e+00
2.060000000000000053e+00,3.175166264323155296e+00
2.069999999999999840e+00,3.120541883450945964e+00
2.080000000000000071e+00,3.066030116857812349e+00
2.089999999999999858e+00,3.011653303249791858e+00
2.100000000000000089e+00,2.957432373653943625e+00
2.109999999999999876e+00,2.903386804479954897e+00
2.120000000000000107e+00,2.849534599388897860e+00
2.129999999999999893e+00,2.795892298321939862e+00
2.140000000000000124e+00,2.742475011589004641e+00
2.149999999999999911e+00,2.689296476529991153e+00
2.160000000000000142e+00,2.636369133949613364e+00
2.169999999999999929e+00,2.583704221298499082e+00
2.180000000000000160e+00,2.531311879431525469e+00
2.189999999999999947e+00,2.479201269719458534e+00
2.200000000000000178e+00,2.427380698318386543e+00
2.209999999999999964e+00,2.375857744506629565e+00
2.220000000000000195e+00,2.324639390171774789e+00
2.229999999999999982e+00,2.273732147760312738e+00
2.240000000000000213e+00,2.223142184277065780e+00
2.250000000000000000e+00,2.172875439228736827e+00
2.260000000000000231e+00,2.122937734733234105e+00
2.270000000000000018e+00,2.073334876352430634e+00
2.280000000000000249e+00,2.024072743540368702e+00
2.290000000000000036e+00,1.975157368922687784e+00
2.300000000000000266e+00,1.926595005928965376e+00
2.310000000000000053e+00,1.878392184582033053e+00
2.319999999999999840e+00,1.830555755503139759e+00
2.330000000000000071e+00,1.783092922416486870e+00
2.339999999999999858e+00,1.736011263629868795e+00
2.350000000000000089e+00,1.689318743129759826e+00
2.359999999999999876e+00,1.643023712059863639e+00
2.370000000000000107e+00,1.597134901453266975e+00
2.379999999999999893e+00,1.551661407161754935e+00
2.390000000000000124e+00,1.506612667973701747e+00
2.399999999999999911e+00,1.461998437936574469e+00
2.410000000000000142e+00,1.417828753903864314e+00
2.419999999999999929e+00,1.374113899311575571e+00
2.430000000000000160e+00,1.330864365158566542e+00
2.439999999999999947e+00,1.288090809120288949e+00
2.450000000000000178e+00,1.245804013668945220e+00
2.459999999999999964e+00,1.204014844006816798e+00
2.470000000000000195e+00,1.162734206545462445e+00
2.479999999999999982e+00,1.121973008583515341e+00
2.490000000000000213e+00,1.081742119751711417e+00
2.500000000000000000e+00,1.042052335707292166e+00
2.510000000000000231e+00,1.002914344472676245e+00
2.520000000000000018e+00,9.643386957268441639e-01
2.530000000000000249e+00,9.263357732736905437e-01
2.540000000000000036e+00,8.889157708309918249e-01
2.550000000000000266e+00,8.520886712078159508e-01
2.560000000000000053e+00,8.158642288681805521e-01
2.569999999999999840e+00,7.802519558154199508e-01
2.580000000000000071e+00,7.452611106756890091e-01
2.589999999999999858e+00,7.109006908107924350e-01
2.600000000000000089e+00,6.771794272503304235e-01
2.609999999999999876e+00,6.441057822010693990e-01
2.620000000000000107e+00,6.116879488673515608e-01
2.629999999999999893e+00,5.799338532999680496e-01
2.640000000000000124e+00,5.488511579817993979e-01
2.649999999999999911e+00,5.184472668561105335e-01
2.660000000000000142e+00,4.887293315070280197e-01
2.669999999999999929e+00,4.597042582106899977e-01
2.680000000000000160e+00,4.313787155890790870e-01
2.689999999999999947e+00,4.037591426158307351e-01
2.700000000000000178e+00,3.768517567435704096e-01
2.709999999999999964e+00,3.506625619448026643e-01
2.720000000000000195e+00,3.251973564823323337e-01
2.729999999999999982e+00,3.004617402499640266e-01
2.740000000000000213e+00,2.764611215491956653e-01
2.750000000000000000e+00,2.532007231922455692e-01
2.760000000000000231e+00,2.306855878455718600e-01
2.770000000000000018e+00,2.089205825506558478e-01
2.780000000000000249e+00,1.879104023799165746e-01
2.790000000000000036e+00,1.676595732049497578e-01
2.800000000000000266e+00,1.481724535716669455e-01
2.810000000000000053e+00,1.294532356922286631e-01
2.819999999999999840e+00,1.115059455768639962e-01
2.830000000000000071e+00,9.433444233973689586e-02
2.839999999999999858e+00,7.794241672199123117e-02
2.850000000000000089e+00,6.233338888205722239e-02
2.859999999999999876e+00,4.751070550833180750e-02
2.870000000000000107e+00,3.347753631258545970e-02
2.879999999999999893e+00,2.023686996404436625e-02
2.890000000000000124e+00,7.791509524212687429e-03
2.899999999999999911e+00,-3.855932558697061988e-03
2.910000000000000142e+00,-1.470303983918767529e-02
2.919999999999999929e+00,-2.474759759450804314e-02
2.930000000000000160e+00,-3.398759882612122085e-02
2.939999999999999947e+00,-4.242125049813467302e-02
2.950000000000000178e+00,-5.004697997337294313e-02
2.959999999999999964e+00,-5.686344161323756558e-02
2.970000000000000195e+00,-6.286952351313680742e-02
2.979999999999999982e+00,-6.806435435095346820e-02
2.990000000000000213e+00,-7.244731033164268641e-02
3.000000000000000000e+00,-7.601802221651450531e-02
3.010000000000000231e+00,-7.877638243097712101e-02
3.020000000000000018e+00,-8.072255224942333218e-02
3.030000000000000249e+00,-8.185696906047953969e-02
3.040000000000000036e+00,-8.218035371995821570e-02
3.050000000000000266e+00,-8.169371800252482607e-02
3.060000000000000053e+00,-8.039837216628481498e-02
3.070000000000000284e+00,-7.829593264719844625e-02
3.080000000000000071e+00,-7.538832990243038434e-02
3.089999999999999858e+00,-7.167781642343266924e-02
3.100000000000000089e+00,-6.716697494074383434e-02
3.109999999999999876e+00,-6.185872684316598424e-02
3.120000000000000107e+00,-5.575634083415993703e-02
3.129999999999999893e+00,-4.886344184798074169e-02
3.140000000000000124e+00,-4.118402024726784683e-02
3.149999999999999911e+00,-3.272244132250756721e-02
3.160000000000000142e+00,-2.348345511200408339e-02
3.169999999999999929e+00,-1.347220655872724548e-02
3.180000000000000160e+00,-2.694246017648043584e-03
3.189999999999999947e+00,8.844459876078890684e-03
3.200000000000000178e+00,2.113751697148189002e-02
3.209999999999999964e+00,3.417809199635266776e-02
3.220000000000000195e+00,4.795890058450019006e-02
3.229999999999999982e+00,6.247219494347121954e-02
3.240000000000000213e+00,7.770975117641723551e-02
3.250000000000000000e+00,9.366285627823825455e-02
3.260000000000000231e+00,1.103222948331585018e-01
3.270000000000000018e+00,1.276783354484933020e-01
3.280000000000000249e+00,1.457207169675478198e-01
3.290000000000000036e+00,1.644386345133399541e-01
3.300000000000000266e+00,1.838207254241398247e-01
3.310000000000000053e+00,2.038550551516361276e-01
3.320000000000000284e+00,2.245291032028270684e-01
3.330000000000000071e+00,2.458297492174248977e-01
3.339999999999999858e+00,2.677432592835745084e-01
3.350000000000000089e+00,2.902552726059072219e-01
3.359999999999999876e+00,3.133507886512527096e-01
3.370000000000000107e+00,3.370141549085510224e-01
3.379999999999999893e+00,3.612290554104615192e-01
3.390000000000000124e+00,3.859785001746385280e-01
3.399999999999999911e+00,4.112448157323922437e-01
3.410000000000000142e+00,4.370096369212123633e-01
3.419999999999999929e+00,4.632539001251013144e-01
3.430000000000000160e+00,4.899578381525340753e-01
3.439999999999999947e+00,5.171009769458002614e-01
3.450000000000000178e+00,5.446621343171484941e-01
3.459999999999999964e+00,5.726194209062055451e-01
3.470000000000000195e+00,6.009502435492471983e-01
3.479999999999999982e+00,6.296313112437387227e-01
3.490000000000000213e+00,6.586386438808614630e-01
3.500000000000000000e+00,6.879475839042561436e-01
3.510000000000000231e+00,7.175328110347671817e-01
3.520000000000000018e+00,7.473683601784617547e-01
3.530000000000000249e+00,7.774276426086009772e-01
3.540000000000000036e+00,8.076834704816469035e-01
3.550000000000000266e+00,8.381080847129910305e-01
3.560000000000000053e+00,8.686731862001997317e-01
3.570000000000000284e+00,8.993499703406383494e-01
3.580000000000000071e+00,9.301091647469218460e-01
3.589999999999999858e+00,9.609210700184377396e-01
3.600000000000000089e+00,9.917556033810110971e-01
3.609999999999999876e+00,1.022582344960531797e+00
3.620000000000000107e+00,1.053370586411041199e+00
3.629999999999999893e+00,1.084089381574424138e+00
3.640000000000000124e+00,1.114707598808545752e+00
3.649999999999999911e+00,1.145193974584490126e+00
3.660000000000000142e+00,1.175517167922527584e+00
3.669999999999999929e+00,1.205645815211505045e+00
3.680000000000000160e+00,1.235548584938371164e+00
3.689999999999999947e+00,1.265194231844188444e+00
3.700000000000000178e+00,1.294551650020771882e+00
3.709999999999999964e+00,1.323589924468315804e+00
3.720000000000000195e+00,1.352278380649130973e+00
3.729999999999999982e+00,1.380586631595735803e+00
3.740000000000000213e+00,1.408484622162665456e+00
3.750000000000000000e+00,1.435942670049862757e+00
3.760000000000000231e+00,1.462931503270577416e+00
3.770000000000000018e+00,1.489422293787330265e+00
3.780000000000000249e+00,1.515386687094550489e+00
3.790000000000000036e+00,1.540796827584707263e+00
3.800000000000000266e+00,1.565625379594820066e+00
3.810000000000000053e+00,1.589845544090784601e+00
3.820000000000000284e+00,1.613431071006694806e+00
3.830000000000000071e+00,1.636356267313995971e+00
3.839999999999999858e+00,1.658596000949744687e+00
3.850000000000000089e+00,1.680125700783438925e+00
3.859999999999999876e+00,1.700921352846981316e+00
3.870000000000000107e+00,1.720959493091669623e+00
3.879999999999999893e+00,1.740217196969204183e+00
3.890000000000000124e+00,1.758672066160259950e+00
3.899999999999999911e+00,1.776302212794124591e+00
3.910000000000000142e+00,1.793086241516319568e+00
3.919999999999999929e+00,1.809003229768264776e+00
3.930000000000000160e+00,1.824032706644314494e+00
3.939999999999999947e+00,1.838154630687391045e+00
3.950000000000000178e+00,1.851349366975597599e+00
3.959999999999999964e+00,1.863597663839272611e+00
3.970000000000000195e+00,1.874880629531686660e+00
3.979999999999999982e+00,1.885179709157718264e+00
3.990000000000000213e+00,1.894476662144121804e+00
4.000000000000000000e+00,1.902753540513140385e+00
4.009999999999999787e+00,1.909992668198900567e+00
4.020000000000000462e+00,1.916176621623892240e+00
4.030000000000000249e+00,1.921288211731455586e+00
4.040000000000000036e+00,1.925310467650080959e+00
4.049999999999999822e+00,1.928226622146912428e+00
4.060000000000000497e+00,1.930020099011499513e+00
4.070000000000000284e+00,1.930674502496859901e+00
4.080000000000000071e+00,1.930173608933517526e+00
4.089999999999999858e+00,1.928501360623539052e+00
4.099999999999999645e+00,1.925641862115778258e+00
4.110000000000000320e+00,1.921579378960613926e+00
4.120000000000000107e+00,1.916298339042385335e+00
4.129999999999999893e+00,1.909783336590425984e+00
4.139999999999999680e+00,1.902019138974939461e+00
4.150000000000000355e+00,1.892990696401760209e+00
4.160000000000000142e+00,1.882683154630072853e+00
4.169999999999999929e+00,1.871081870849111928e+00
4.179999999999999716e+00,1.858172432863398615e+00
4.190000000000000391e+00,1.843940681750749100e+00
4.200000000000000178e+00,1.828372738172621359e+00
4.209999999999999964e+00,1.811455032531765985e+00
4.219999999999999751e+00,1.793174339186928812e+00
4.230000000000000426e+00,1.773517814947721316e+00
4.240000000000000213e+00,1.752473042083813715e+00
4.250000000000000000e+00,1.730028076090255551e+00
4.259999999999999787e+00,1.706171498453773028e+00
4.270000000000000462e+00,1.680892474661964231e+00
4.280000000000000249e+00,1.654180817686859983e+00
4.290000000000000036e+00,1.626027057154622257e+00
4.299999999999999822e+00,1.596422514382319191e+00
4.310000000000000497e+00,1.565359383418709838e+00
4.320000000000000284e+00,1.532830818166626141e+00
4.330000000000000071e+00,1.498831025587623156e+00
4.339999999999999858e+00,1.463355364892830579e+00
4.350000000000000533e+00,1.426400452505257377e+00
4.360000000000000320e+00,1.387964272436233770e+00
4.370000000000000107e+00,1.348046291550696774e+00
4.379999999999999893e+00,1.306647579001674275e+00
4.389999999999999680e+00,1.263770928893455769e+00
4.400000000000000355e+00,1.219420984986475442e+00
4.410000000000000142e+00,1.173604365987192644e+00
4.419999999999999929e+00,1.126329789677189330e+00
4.429999999999999716e+00,1.077608193833278660e+00
4.440000000000000391e+00,1.027452851582814075e+00
4.450000000000000178e+00,9.758794785362570057e-01
4.459999999999999964e+00,9.229063287556225070e-01
4.469999999999999751e+00,8.685542763684018785e-01
4.480000000000000426e+00,8.128468794400051101e-01
4.490000000000000213e+00,7.558104225935190490e-01
4.500000000000000000e+00,6.974739348345670997e-01
4.509999999999999787e+00,6.378691791222225183e-01
4.520000000000000462e+00,5.770306104438737149e-01
4.530000000000000249e+00,5.149952995192931260e-01
4.540000000000000036e+00,4.518028197887835051e-01
4.549999999999999822e+00,3.874950960373105824e-01
4.560000000000000497e+00,3.221162138676306741e-01
4.570000000000000284e+00,2.557121902471687358e-01
4.580000000000000071e+00,1.883307064912719542e-01
4.589999999999999858e+00,1.200208062735035192e-01
4.600000000000000533e+00,5.083256252502577066e-02
4.610000000000000320e+00,-1.918328165620192260e-02
4.620000000000000107e+00,-8.997569178234925136e-02
4.629999999999999893e+00,-1.614937330922286418e-01
4.639999999999999680e+00,-2.336869658232423319e-01
4.650000000000000355e+00,-3.065058358794647830e-01
4.660000000000000142e+00,-3.799020518703127847e-01
4.669999999999999929e+00,-4.538289395678096749e-01
4.679999999999999716e+00,-5.282417652559339150e-01
4.690000000000000391e+00,-6.030980202144056168e-01
4.700000000000000178e+00,-6.783576596621396781e-01
4.709999999999999964e+00,-7.539832908338952588e-01
4.719999999999999751e+00,-8.299403064128860752e-01
4.730000000000000426e+00,-9.061969612165351462e-01
4.740000000000000213e+00,-9.827243917507192394e-01
4.750000000000000000e+00,-1.059496579928463467e+00
4.759999999999999787e+00,-1.136490263816639423e+00
4.770000000000000462e+00,-1.213684799663913294e+00
4.780000000000000249e+00,-1.291061980624359951e+00
4.790000000000000036e+00,-1.368605818489626813e+00
4.799999999999999822e+00,-1.446302295361251877e+00
4.810000000000000497e+00,-1.524139092533051576e+00
4.820000000000000284e+00,-1.602105303925285051e+00
4.830000000000000071e+00,-1.680191141243212005e+00
4.839999999999999858e+00,-1.758387637656905866e+00
4.850000000000000533e+00,-1.836686356256197028e+00
4.860000000000000320e+00,-1.915079108865849422e+00
4.870000000000000107e+00,-1.993557690052300213e+00
4.879999999999999893e+00,-2.072113630352315550e+00
4.889999999999999680e+00,-2.150737971939108650e+00
4.900000000000000355e+00,-2.229421069140750777e+00
4.910000000000000142e+00,-2.308152415461186546e+00
4.919999999999999929e+00,-2.386920498042283789e+00
4.929999999999999716e+00,-2.465712679857273937e+00
4.940000000000000391e+00,-2.544515109348293169e+00
4.950000000000000178e+00,-2.623312656716406899e+00
4.959999999999999964e+00,-2.702088875641530219e+00
4.969999999999999751e+00,-2.780825988849970454e+00
4.980000000000000426e+00,-2.859504895655542001e+00
4.990000000000000213e+00,-2.938105199372173626e+00
5.000000000000000000e+00,-3.016605252327198006e+00
5.009999999999999787e+00,-3.094982216090587546e+00
5.020000000000000462e+00,-3.173212134472001900e+00
5.030000000000000249e+00,-3.251270016820583031e+00
5.040000000000000036e+00,-3.329129929188109571e+00
5.049999999999999822e+00,-3.406765090980765631e+00
5.060000000000000497e+00,-3.484147974824695737e+00
5.070000000000000284e+00,-3.561250407502069226e+00
5.080000000000000071e+00,-3.638043669973638483e+00
5.089999999999999858e+00,-3.714498594686708621e+00
5.100000000000000533e+00,-3.790585658569657568e+00
5.110000000000000320e+00,-3.866275070331058661e+00
5.120000000000000107e+00,-3.941536850908258227e+00
5.129999999999999893e+00,-4.016340906142038314e+00
5.139999999999999680e+00,-4.090657090985827082e+00
5.150000000000000355e+00,-4.164455264785038580e+00
5.160000000000000142e+00,-4.237705337380071491e+00
5.169999999999999929e+00,-4.310377305991122121e+00
5.179999999999999716e+00,-4.382441283030847679e+00
5.190000000000000391e+00,-4.453867515159021906e+00
5.200000000000000178e+00,-4.524626394039576560e+00
5.209999999999999964e+00,-4.594688459383257317e+00
5.219999999999999751e+00,-4.664024394957853481e+00
5.230000000000000426e+00,-4.732605018322582957e+00
5.240000000000000213e+00,-4.800401265094298431e+00
5.250000000000000000e+00,-4.867384168581978088e+00
5.259999999999999787e+00,-4.933524835634120365e+00
5.270000000000000462e+00,-4.998794419533216349e+00
5.280000000000000249e+00,-5.063164090744788126e+00
5.290000000000000036e+00,-5.126605006287958233e+00
5.299999999999999822e+00,-5.189088278442802071e+00
5.310000000000000497e+00,-5.250584943449279507e+00
5.320000000000000284e+00,-5.311065930785857425e+00
5.330000000000000071e+00,-5.370502033545301757e+00
5.339999999999999858e+00,-5.428863880352686522e+00
5.350000000000000533e+00,-5.486121909198337754e+00
5.360000000000000320e+00,-5.542246343487891025e+00
5.370000000000000107e+00,-5.597207170544370669e+00
5.379999999999999893e+00,-5.650974122734417016e+00
5.389999999999999680e+00,-5.703516661333488003e+00
5.400000000000000355e+00,-5.754803963193890759e+00
5.410000000000000142e+00,-5.804804910235463744e+00
5.419999999999999929e+00,-5.853488081742091786e+00
5.429999999999999716e+00,-5.900821749418345696e+00
5.440000000000000391e+00,-5.946773875139600207e+00
5.450000000000000178e+00,-5.991312111316105415e+00
5.459999999999999964e+00,-6.034403803786707599e+00
5.469999999999999751e+00,-6.076015997161277049e+00
5.480000000000000426e+00,-6.116115442542250591e+00
5.490000000000000213e+00,-6.154668607575100481e+00
5.500000000000000000e+00,-6.191641688804802257e+00
5.509999999999999787e+00,-6.227000626350538859e+00
5.520000000000000462e+00,-6.260711120953827091e+00
5.530000000000000249e+00,-6.292738653506051882e+00
5.540000000000000036e+00,-6.323048507220036640e+00
5.549999999999999822e+00,-6.351605792676873641e+00
5.560000000000000497e+00,-6.378375476053928850e+00
5.570000000000000284e+00,-6.403322410922889674e+00
5.580000000000000071e+00,-6.426411374098153217e+00
5.589999999999999858e+00,-6.447607106116015174e+00
5.600000000000000533e+00,-6.466874357034186893e+00
5.610000000000000320e+00,-6.484177938359326987e+00
5.620000000000000107e+00,-6.499482782037557804e+00
5.629999999999999893e+00,-6.512754007579143689e+00
5.639999999999999680e+00,-6.523956998533228635e+00
5.650000000000000355e+00,-6.533057489680792251e+00
5.660000000000000142e+00,-6.540021666472306983e+00
5.669999999999999929e+00,-6.544816278398584153e+00
5.679999999999999716e+00,-6.547408768145590585e+00
5.690000000000000391e+00,-6.547767418541786455e+00
5.700000000000000178e+00,-6.545861519453221256e+00
5.709999999999999964e+00,-6.541661556908564989e+00
5.719999999999999751e+00,-6.535139426832151877e+00
5.730000000000000426e+00,-6.526268675813649445e+00
5.740000000000000213e+00,-6.515024771330216069e+00
5.750000000000000000e+00,-6.501385403739165625e+00
5.759999999999999787e+00,-6.485330822150009666e+00
5.770000000000000462e+00,-6.466844205933764300e+00
5.780000000000000249e+00,-6.445912073099749229e+00
5.790000000000000036e+00,-6.422524726027392994e+00
5.799999999999999822e+00,-6.396676734042175738e+00
5.810000000000000497e+00,-6.368367451030064963e+00
5.820000000000000284e+00,-6.337601564656192288e+00
5.830000000000000071e+00,-6.304389671761488678e+00
5.839999999999999858e+00,-6.268748872139795481e+00
5.850000000000000533e+00,-6.230703370153444887e+00
5.860000000000000320e+00,-6.190285070563585457e+00
5.870000000000000107e+00,-6.147534151608970099e+00
5.879999999999999893e+00,-6.102499594889623680e+00
5.889999999999999680e+00,-6.055239648184086221e+00
5.900000000000000355e+00,-6.005822194198217723e+00
5.910000000000000142e+00,-5.954324995719830760e+00
5.919999999999999929e+00,-5.900835786100251390e+00
5.929999999999999716e+00,-5.845452173798987516e+00
5.940000000000000391e+00,-5.788281331310690447e+00
5.950000000000000178e+00,-5.729439442501506718e+00
5.959999999999999964e+00,-5.669050888473885053e+00
5.969999999999999751e+00,-5.607247160654972973e+00
5.980000000000000426e+00,-5.544165500746550457e+00
5.990000000000000213e+00,-5.479947280103773188e+00
6.000000000000000000e+00,-5.414736145362768482e+00
6.009999999999999787e+00,-5.348675971783450223e+00
6.020000000000000462e+00,-5.281908679676811325e+00
6.030000000000000249e+00,-5.214571981204024098e+00
6.040000000000000036e+00,-5.146797133560246706e+00
6.049999999999999822e+00,-5.078706779070130573e+00
6.060000000000000497e+00,-5.010412952342516490e+00
6.070000000000000284e+00,-4.942015329127531054e+00
6.080000000000000071e+00,-4.873599781167142986e+00
6.089999999999999858e+00,-4.805237286900842619e+00
6.100000000000000533e+00,-4.736983230559897784e+00
6.110000000000000320e+00,-4.668877103397679029e+00
6.120000000000000107e+00,-4.600942602084806765e+00
6.129999999999999893e+00,-4.533188102072574388e+00
6.140000000000000568e+00,-4.465607469167403920e+00
6.150000000000000355e+00,-4.398181161471136136e+00
6.160000000000000142e+00,-4.330877566624286246e+00
6.169999999999999929e+00,-4.263654515940163314e+00
6.179999999999999716e+00,-4.196460917196296769e+00
6.190000000000000391e+00,-4.129238450968275131e+00
6.200000000000000178e+00,-4.061923280719771157e+00
6.209999999999999964e+00,-3.994447733629377773e+00
6.219999999999999751e+00,-3.926741916610049010e+00
6.230000000000000426e+00,-3.858735239532964378e+00
6.240000000000000213e+00,-3.790357824814654997e+00
6.250000000000000000e+00,-3.721541788924080052e+00
6.259999999999999787e+00,-3.652222386818553268e+00
6.270000000000000462e+00,-3.582339014752393691e+00
6.280000000000000249e+00,-3.511836070347460481e+00
6.290000000000000036e+00,-3.440663671368442866e+00
6.299999999999999822e+00,-3.368778236449313290e+00
6.310000000000000497e+00,-3.296142932231059142e+00
6.320000000000000284e+00,-3.222727992154507781e+00
6.330000000000000071e+00,-3.148510912650638094e+00
6.339999999999999858e+00,-3.073476532805077710e+00
6.350000000000000533e+00,-2.997617003836128724e+00
6.360000000000000320e+00,-2.920931654980885028e+00
6.370000000000000107e+00,-2.843426762670879793e+00
6.379999999999999893e+00,-2.765115230216204978e+00
6.390000000000000568e+00,-2.686016185610171636e+00
6.400000000000000355e+00,-2.606154505511707686e+00
6.410000000000000142e+00,-2.525560273952056622e+00
6.419999999999999929e+00,-2.444268184836092761e+00
6.429999999999999716e+00,-2.362316897855144315e+00
6.440000000000000391e+00,-2.279748357982792850e+00
6.450000000000000178e+00,-2.196607089267176516e+00
6.459999999999999964e+00,-2.112939474134306383e+00
6.469999999999999751e+00,-2.028793029838817930e+00
6.480000000000000426e+00,-1.944215693994589378e+00
6.490000000000000213e+00,-1.859255131234623937e+00
6.500000000000000000e+00,-1.773958072933150998e+00
6.509999999999999787e+00,-1.688369701523516619e+00
6.520000000000000462e+00,-1.602533090225601642e+00
6.530000000000000249e+00,-1.516488707936920921e+00
6.540000000000000036e+00,-1.430273997645945538e+00
6.549999999999999822e+00,-1.343923035023497192e+00
6.560000000000000497e+00,-1.257466271891802823e+00
6.570000000000000284e+00,-1.170930367135485151e+00
6.580000000000000071e+00,-1.084338105393976681e+00
6.589999999999999858e+00,-9.977084016576576175e-01
6.600000000000000533e+00,-9.110563877769541907e-01
6.610000000000000320e+00,-8.243935749728951157e-01
6.620000000000000107e+00,-7.377280847828029398e-01
6.629999999999999893e+00,-6.510649395403390605e-01
6.640000000000000568e+00,-5.644064025080941516e-01
6.650000000000000355e+00,-4.777523571648794598e-01
6.660000000000000142e+00,-3.911007148906806563e-01
6.669999999999999929e+00,-3.044478403651624809e-01
6.679999999999999716e+00,-2.177889843634029654e-01
6.690000000000000391e+00,-1.311187142496360036e-01
6.700000000000000178e+00,-4.443133328644699453e-02
6.709999999999999964e+00,4.227871915731372388e-02
6.719999999999999751e+00,1.290164933499502453e-01
6.730000000000000426e+00,2.157861866183328203e-01
6.740000000000000213e+00,3.025908370326569341e-01
6.750000000000000000e+00,3.894320568134903016e-01
6.759999999999999787e+00,4.763098078352023812e-01
6.770000000000000462e+00,5.632222205773331769e-01
6.780000000000000249e+00,6.501654569304522457e-01
6.790000000000000036e+00,7.371336164058055473e-01
6.799999999999999822e+00,8.241186845344178336e-01
6.810000000000000497e+00,9.111105215734769391e-01
6.820000000000000284e+00,9.980968890649950520e-01
6.830000000000000071e+00,1.085063511310904838e+00
6.839999999999999858e+00,1.171994168435454231e+00
6.850000000000000533e+00,1.258870817394782904e+00
6.860000000000000320e+00,1.345673737059569497e+00
6.870000000000000107e+00,1.432381693334659145e+00
6.879999999999999893e+00,1.518972120185357877e+00
6.890000000000000568e+00,1.605421312410194368e+00
6.900000000000000355e+00,1.691704626031763414e+00
6.910000000000000142e+00,1.777796682268724560e+00
6.919999999999999929e+00,1.863671571201295674e+00
6.929999999999999716e+00,1.949303051447638380e+00
6.940000000000000391e+00,2.034664742426753214e+00
6.950000000000000178e+00,2.119730306091271110e+00
6.959999999999999964e+00,2.204473615365965866e+00
6.969999999999999751e+00,2.288868906918644530e+00
6.980000000000000426e+00,2.372890916311585219e+00
6.990000000000000213e+00,2.456514994024963983e+00
7.000000000000000000e+00,2.539717201298784754e+00
7.009999999999999787e+00,2.622474385196207347e+00
7.020000000000000462e+00,2.704764232738162910e+00
7.030000000000000249e+00,2.786565304386419140e+00
7.040000000000000036e+00,2.867857047550197880e+00
7.049999999999999822e+00,2.948619791151652070e+00
7.060000000000000497e+00,3.028834722600968643e+00
7.070000000000000284e+00,3.108483848797366722e+00
7.080000000000000071e+00,3.187549942984280182e+00
7.089999999999999858e+00,3.266016479443941023e+00
7.100000000000000533e+00,3.343867558118485128e+00
7.110000000000000320e+00,3.421087821293277820e+00
7.120000000000000107e+00,3.497662364476485486e+00
7.129999999999999893e+00,3.573576643561216404e+00
7.140000000000000568e+00,3.648816380267951853e+00
7.150000000000000355e+00,3.723367467741231618e+00
7.160000000000000142e+00,3.797215878021795277e+00
7.169999999999999929e+00,3.870347572939865977e+00
7.179999999999999716e+00,3.942748419783271618e+00
7.190000000000000391e+00,4.014404112891561738e+00
7.200000000000000178e+00,4.085300102119847843e+00
7.209999999999999964e+00,4.155421528908831874e+00
7.219999999999999751e+00,4.224753170494909504e+00
7.230000000000000426e+00,4.293279392600213740e+00
7.240000000000000213e+00,4.360984110760156796e+00
7.250000000000000000e+00,4.427850760277954656e+00
7.259999999999999787e+00,4.493862274643669608e+00
7.270000000000000462e+00,4.559001072120653753e+00
7.280000000000000249e+00,4.623249050085714629e+00
7.290000000000000036e+00,4.686587586611003609e+00
7.299999999999999822e+00,4.748997548695380821e+00
7.310000000000000497e+00,4.810459306490326270e+00
7.320000000000000284e+00,4.870952752819558640e+00
7.330000000000000071e+00,4.930457327261394518e+00
7.339999999999999858e+00,4.988952044047461065e+00
7.350000000000000533e+00,5.046415523029413208e+00
7.360000000000000320e+00,5.102826022975566644e+00
7.370000000000000107e+00,5.158161476480588092e+00
7.379999999999999893e+00,5.212399525802219991e+00
7.390000000000000568e+00,5.265517558978283219e+00
7.400000000000000355e+00,5.317492745623580319e+00
7.410000000000000142e+00,5.368302071858594537e+00
7.419999999999999929e+00,5.417922373878909070e+00
7.429999999999999716e+00,5.466330369734847316e+00
7.440000000000000391e+00,5.513502688953898279e+00
7.450000000000000178e+00,5.559415899702981001e+00
7.459999999999999964e+00,5.604046533252556195e+00
7.469999999999999751e+00,5.647371105569067851e+00
7.480000000000000426e+00,5.689366135925426171e+00
7.490000000000000213e+00,5.730008162480415557e+00
7.500000000000000000e+00,5.769273754836513390e+00
7.509999999999999787e+00,5.807139523640998391e+00
7.520000000000000462e+00,5.843582127347120903e+00
7.530000000000000249e+00,5.878578276300200578e+00
7.540000000000000036e+00,5.912104734357642499e+00
7.549999999999999822e+00,5.944138318292089274e+00
7.560000000000000497e+00,5.974655895263307315e+00
7.570000000000000284e+00,6.003634378677267236e+00
7.580000000000000071e+00,6.031050722780546991e+00
7.589999999999999858e+00,6.056881916365218999e+00
7.600000000000000533e+00,6.081104975984352734e+00
7.610000000000000320e+00,6.103696939101940444e+00
7.620000000000000107e+00,6.124634857624194240e+00
7.629999999999999893e+00,6.143895792282749291e+00
7.640000000000000568e+00,6.161456808365257665e+00
7.650000000000000355e+00,6.177294973316236337e+00
7.660000000000000142e+00,6.191387356761951288e+00
7.669999999999999929e+00,6.203711033548678699e+00
7.679999999999999716e+00,6.214243090425052962e+00
7.690000000000000391e+00,6.222960637047529886e+00
7.700000000000000178e+00,6.229840822044367954e+00
7.709999999999999964e+00,6.234860854939043406e+00
7.719999999999999751e+00,6.237998034809582037e+00
7.730000000000000426e+00,6.239229786646740550e+00
7.740000000000000213e+00,6.238533706471868001e+00
7.750000000000000000e+00,6.235887616384833798e+00
7.759999999999999787e+00,6.231269630833514483e+00
7.770000000000000462e+00,6.224658235528170103e+00
7.780000000000000249e+00,6.216032380565117421e+00
7.790000000000000036e+00,6.205371589471942784e+00
7.799999999999999822e+00,6.192656086037325203e+00
7.810000000000000497e+00,6.177866940937052576e+00
7.820000000000000284e+00,6.160986240306747241e+00
7.830000000000000071e+00,6.141997278531508897e+00
7.839999999999999858e+00,6.120884777610695160e+00
7.850000000000000533e+00,6.097635135496536130e+00
7.860000000000000320e+00,6.072236705778611743e+00
7.870000000000000107e+00,6.044680110968553954e+00
7.879999999999999893e+00,6.014958591402303156e+00
7.890000000000000568e+00,5.983068391387844187e+00
7.900000000000000355e+00,5.949009183647419263e+00
7.910000000000000142e+00,5.912784532294093509e+00
7.919999999999999929e+00,5.874402393500813169e+00
7.930000000000000604e+00,5.833875651624095049e+00
7.940000000000000391e+00,5.791222686797047992e+00
7.950000000000000178e+00,5.746467967880164451e+00
7.959999999999999964e+00,5.699642662142273331e+00
7.969999999999999751e+00,5.650785250151942662e+00
7.980000000000000426e+00,5.599942131139364676e+00
7.990000000000000213e+00,5.547168200632644819e+00
8.000000000000000000e+00,5.492527378626580692e+00
8.009999999999999787e+00,5.436093063114409318e+00
8.019999999999999574e+00,5.377948480776582940e+00
8.029999999999999361e+00,5.318186904310408636e+00
8.040000000000000924e+00,5.256911704684767095e+00
8.050000000000000711e+00,5.194236206924649935e+00
8.060000000000000497e+00,5.130283320268426372e+00
8.070000000000000284e+00,5.065184918032072048e+00
8.080000000000000071e+00,4.999080949473444058e+00
8.089999999999999858e+00,4.932118275406901731e+00
8.099999999999999645e+00,4.864449231065179013e+00
8.109999999999999432e+00,4.796229933254605449e+00
8.120000000000000995e+00,4.727618363428739201e+00
8.130000000000000782e+00,4.658772272887786059e+00
8.140000000000000568e+00,4.589846969694185930e+00
8.150000000000000355e+00,4.520993057819184813e+00
8.160000000000000142e+00,4.452354206334433684e+00
8.169999999999999929e+00,4.384065029220590937e+00
8.179999999999999716e+00,4.316249154056351678e+00
8.189999999999999503e+00,4.249017550437614865e+00
8.199999999999999289e+00,4.182467176936285114e+00
8.210000000000000853e+00,4.116679989693884600e+00
8.220000000000000639e+00,4.051722337669642293e+00
8.230000000000000426e+00,3.987644750635816138e+00
8.240000000000000213e+00,3.924482107754816873e+00
8.250000000000000000e+00,3.862254158336416054e+00
8.259999999999999787e+00,3.800966353204527692e+00
8.269999999999999574e+00,3.740610935654502534e+00
8.279999999999999361e+00,3.681168235490082097e+00
8.290000000000000924e+00,3.622608107947742351e+00
8.300000000000000711e+00,3.564891460991574057e+00
8.310000000000000497e+00,3.507971818833350408e+00
8.320000000000000284e+00,3.451796875837062739e+00
8.330000000000000071e+00,3.396310002434747233e+00
8.339999999999999858e+00,3.341451672607907319e+00
8.349999999999999645e+00,3.287160790290145851e+00
8.359999999999999432e+00,3.233375899277465049e+00
8.370000000000000995e+00,3.180036267594620547e+00
8.380000000000000782e+00,3.127082842594703038e+00
8.390000000000000568e+00,3.074459077313692834e+00
8.400000000000000355e+00,3.022111631798298781e+00
8.410000000000000142e+00,2.969990955371435870e+00
8.419999999999999929e+00,2.918051757230126331e+00
8.429999999999999716e+00,2.866253373537783755e+00
8.439999999999999503e+00,2.814560039431039051e+00
8.449999999999999289e+00,2.762941074255372165e+00
8.460000000000000853e+00,2.711370988001952309e+00
8.470000000000000639e+00,2.659829516447181241e+00
8.480000000000000426e+00,2.608301591980564105e+00
8.490000000000000213e+00,2.556777256606897364e+00
8.500000000000000000e+00,2.505251523165253236e+00
8.509999999999999787e+00,2.453724190440986774e+00
8.519999999999999574e+00,2.402199617563515854e+00
8.529999999999999361e+00,2.350686462875533955e+00
8.540000000000000924e+00,2.299197392314007882e+00
8.550000000000000711e+00,2.247748762240600495e+00
8.560000000000000497e+00,2.196360281578441764e+00
8.570000000000000284e+00,2.145054658034113881e+00
8.580000000000000071e+00,2.093857233092049519e+00
8.589999999999999858e+00,2.042795610351213487e+00
8.599999999999999645e+00,1.991899281623400686e+00
8.609999999999999432e+00,1.941199255025400250e+00
8.620000000000000995e+00,1.890727689073842921e+00
8.630000000000000782e+00,1.840517536534373555e+00
8.640000000000000568e+00,1.790602201489994050e+00
8.650000000000000355e+00,1.741015212781616972e+00
8.660000000000000142e+00,1.691789916641543989e+00
8.669999999999999929e+00,1.642959190991660101e+00
8.679999999999999716e+00,1.594555183515883545e+00
8.689999999999999503e+00,1.546609075243563947e+00
8.700000000000001066e+00,1.499150870999541363e+00
8.710000000000000853e+00,1.452209217690049847e+00
8.720000000000000639e+00,1.405811251004570606e+00
8.730000000000000426e+00,1.359982470725854986e+00
8.740000000000000213e+00,1.314746644458165692e+00
8.750000000000000000e+00,1.270125739212730531e+00
8.759999999999999787e+00,1.226139879935439714e+00
8.769999999999999574e+00,1.182807333731334287e+00
8.779999999999999361e+00,1.140144518239760485e+00
8.790000000000000924e+00,1.098166032349150889e+00
8.800000000000000711e+00,1.056884707216353192e+00
8.810000000000000497e+00,1.016311675376279533e+00
8.820000000000000284e+00,9.764564555960247860e-01
8.830000000000000071e+00,9.373270510446310988e-01
8.839999999999999858e+00,8.989300583149814061e-01
8.849999999999999645e+00,8.612707848460339211e-01
8.859999999999999432e+00,8.243533723486433651e-01
8.870000000000000995e+00,7.881809239323591676e-01
8.880000000000000782e+00,7.527556327588523777e-01
8.890000000000000568e+00,7.180789102044665695e-01
8.900000000000000355e+00,6.841515116940281027e-01
8.910000000000000142e+00,6.509736585646478391e-01
8.919999999999999929e+00,6.185451545261549944e-01
8.929999999999999716e+00,5.868654954986919359e-01
8.939999999999999503e+00,5.559339718229920901e-01
8.950000000000001066e+00,5.257497620506101921e-01
8.960000000000000853e+00,4.963120177260885169e-01
8.970000000000000639e+00,4.676199387675265551e-01
8.980000000000000426e+00,4.396728392336511915e-01
8.990000000000000213e+00,4.124702034321994781e-01
9.000000000000000000e+00,3.860117324747042167e-01
9.009999999999999787e+00,3.602973815155803838e-01
9.019999999999999574e+00,3.353273880281936736e-01
9.029999999999999361e+00,3.111022915672064237e-01
9.040000000000000924e+00,2.876229455451908001e-01
9.050000000000000711e+00,2.648905216128507600e-01
9.060000000000000497e+00,2.429065072770772715e-01
9.070000000000000284e+00,2.216726974205781020e-01
9.080000000000000071e+00,2.011911804022745720e-01
9.089999999999999858e+00,1.814643194204643983e-01
9.099999999999999645e+00,1.624947298124254091e-01
9.109999999999999432e+00,1.442852529462227140e-01
9.120000000000000995e+00,1.268389273345164325e-01
9.130000000000000782e+00,1.101589575676344412e-01
9.140000000000000568e+00,9.424868162548799555e-02
9.150000000000000355e+00,7.911153708637196080e-02
9.160000000000000142e+00,6.475102670649689196e-02
9.169999999999999929e+00,5.117068379830817110e-02
9.179999999999999716e+00,3.837403778918550140e-02
9.189999999999999503e+00,2.636458029578146040e-02
9.200000000000001066e+00,1.514573200371929773e-02
9.210000000000000853e+00,4.720810598180283715e-03
9.220000000000000639e+00,-4.907000051489937217e-03
9.230000000000000426e+00,-1.373467929029022205e-02
9.240000000000000213e+00,-2.175939753419255107e-02
9.250000000000000000e+00,-2.897854249518243969e-02
9.259999999999999787e+00,-3.538974371758750459e-02
9.269999999999999574e+00,-4.099089539837966201e-02
9.279999999999999361e+00,-4.578017749114407509e-02
9.290000000000000924e+00,-4.975607511762192986e-02
9.300000000000000711e+00,-5.291739633219275096e-02
9.310000000000000497e+00,-5.526328830342486925e-02
9.320000000000000284e+00,-5.679325199296818283e-02
9.330000000000000071e+00,-5.750715542568667071e-02
9.339999999999999858e+00,-5.740524565613008834e-02
9.349999999999999645e+00,-5.648815954534280870e-02
9.359999999999999432e+00,-5.475693346871782219e-02
9.370000000000000995e+00,-5.221301208025384138e-02
9.380000000000000782e+00,-4.885825626128834087e-02
9.390000000000000568e+00,-4.469495038269031412e-02
9.400000000000000355e+00,-3.972580900873155796e-02
9.410000000000000142e+00,-3.395398316854489340e-02
9.419999999999999929e+00,-2.738306631734790941e-02
9.429999999999999716e+00,-2.001710010458431638e-02
9.439999999999999503e+00,-1.186058005993371328e-02
9.450000000000001066e+00,-2.918461300874286221e-03
9.460000000000000853e+00,6.803835642735959338e-03
9.470000000000000639e+00,1.730041880066868903e-02
9.480000000000000426e+00,2.856491845436948812e-02
9.490000000000000213e+00,4.059048048299327555e-02
9.500000000000000000e+00,5.336975930849798683e-02
9.509999999999999787e+00,6.689491039650535820e-02
9.519999999999999574e+00,8.115758228174951849e-02
9.529999999999999361e+00,9.614890809946058381e-02
9.540000000000000924e+00,1.118594966169252219e-01
9.550000000000000711e+00,1.282794227726825054e-01
9.560000000000000497e+00,1.453982177443123858e-01
9.570000000000000284e+00,1.632048585795118356e-01
9.580000000000000071e+00,1.816877574390884931e-01
9.589999999999999858e+00,2.008347505145832712e-01
9.599999999999999645e+00,2.206330866974062221e-01
9.609999999999999432e+00,2.410694160905658967e-01
9.620000000000000995e+00,2.621297784682091181e-01
9.630000000000000782e+00,2.837995918021673503e-01
9.640000000000000568e+00,3.060636409884077147e-01
9.650000000000000355e+00,3.289060669195689735e-01
9.660000000000000142e+00,3.523103560624596398e-01
9.669999999999999929e+00,3.762593307113143437e-01
9.679999999999999716e+00,4.007351400985251777e-01
9.689999999999999503e+00,4.257192525542429773e-01
9.700000000000001066e+00,4.511924489144101269e-01
9.710000000000000853e+00,4.771348173831481132e-01
9.720000000000000639e+00,5.035257500596745928e-01
9.730000000000000426e+00,5.303439413417443404e-01
9.740000000000000213e+00,5.575673884166758576e-01
9.750000000000000000e+00,5.851733940470231765e-01
9.759999999999999787e+00,6.131385718505826254e-01
9.769999999999999574e+00,6.414388542634150703e-01
9.779999999999999361e+00,6.700495033596908234e-01
9.790000000000000924e+00,6.989451246832565356e-01
9.800000000000000711e+00,7.280996842227791532e-01
9.810000000000000497e+00,7.574865286351349924e-01
9.820000000000000284e+00,7.870784087904640902e-01
9.830000000000000071e+00,8.168475066771961890e-01
9.839999999999999858e+00,8.467654656667028545e-01
9.849999999999999645e+00,8.768034240954664105e-01
9.859999999999999432e+00,9.069320520783681339e-01
9.870000000000000995e+00,9.371215914205652808e-01
9.880000000000000782e+00,9.673418984482721195e-01
9.890000000000000568e+00,9.975624895314898488e-01
9.900000000000000355e+00,1.027752589025346053e+00
9.910000000000000142e+00,1.057881179312263775e+00
9.919999999999999929e+00,1.087917052585769095e+00
9.929999999999999716e+00,1.117828863979445364e+00
9.939999999999999503e+00,1.147585185612405967e+00
9.950000000000001066e+00,1.177154561096636520e+00
9.960000000000000853e+00,1.206505560032528734e+00
9.970000000000000639e+00,1.235606832007569711e+00
9.980000000000000426e+00,1.264427159610012730e+00
9.990000000000000213e+00,1.292935509974740826e+00
1.000000000000000000e+01,1.321101084392543035e+00


==> Y_FOM_const_R.dat <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,1.494975062815080778e-03
2.000000000000000042e-02,5.959601648691151277e-03
2.999999999999999889e-02,1.336298745913679434e-02
4.000000000000000083e-02,2.367365277596230125e-02
5.000000000000000278e-02,3.685953712638100760e-02
5.999999999999999778e-02,5.288800620771667849e-02
7.000000000000000666e-02,7.172585906555151158e-02
8.000000000000000167e-02,9.333933551612862145e-02
8.999999999999999667e-02,1.176941237994865719e-01
1.000000000000000056e-01,1.447553684440188726e-01
1.100000000000000006e-01,1.744876783158367806e-01
1.199999999999999956e-01,2.068551348174328952e-01
1.300000000000000044e-01,2.418213001897030756e-01
1.400000000000000133e-01,2.793492258594271749e-01
1.499999999999999944e-01,3.194014607609152456e-01
1.600000000000000033e-01,3.619400595458004410e-01
1.700000000000000122e-01,4.069265905790390714e-01
1.799999999999999933e-01,4.543221436022186199e-01
1.900000000000000022e-01,5.040873369274537774e-01
2.000000000000000111e-01,5.561823240066621210e-01
2.099999999999999922e-01,6.105667992020643586e-01
2.200000000000000011e-01,6.672000025645679067e-01
2.300000000000000100e-01,7.260407234074961469e-01
2.399999999999999911e-01,7.870473024441572152e-01
2.500000000000000000e-01,8.501776322392458063e-01
2.600000000000000089e-01,9.153891557062878714e-01
2.700000000000000178e-01,9.826388623665232025e-01
2.800000000000000266e-01,1.051883282069024261e+00
2.899999999999999800e-01,1.123078475857736569e+00
2.999999999999999889e-01,1.196180023658748759e+00
3.099999999999999978e-01,1.271143008450733580e+00
3.200000000000000067e-01,1.347921996573406389e+00
3.300000000000000155e-01,1.426471013823318756e+00
3.400000000000000244e-01,1.506743516983610531e+00
3.500000000000000333e-01,1.588692360434807993e+00
3.599999999999999867e-01,1.672269757497677922e+00
3.699999999999999956e-01,1.757427236166868356e+00
3.800000000000000044e-01,1.844115588905949066e+00
3.900000000000000133e-01,1.932284816190880106e+00
4.000000000000000222e-01,2.021884063510304586e+00
4.100000000000000311e-01,2.112861551557818185e+00
4.199999999999999845e-01,2.205164499383998500e+00
4.299999999999999933e-01,2.298739040314988102e+00
4.400000000000000022e-01,2.393530130490373331e+00
4.500000000000000111e-01,2.489481449926586709e+00
4.600000000000000200e-01,2.586535296073690926e+00
4.700000000000000289e-01,2.684632469903878160e+00
4.799999999999999822e-01,2.783712154650002546e+00
4.899999999999999911e-01,2.883711787402692739e+00
5.000000000000000000e-01,2.984566923875791922e+00
5.100000000000000089e-01,3.086211096762777828e+00
5.200000000000000178e-01,3.188575668232117799e+00
5.300000000000000266e-01,3.291589677247908075e+00
5.400000000000000355e-01,3.395179682554191558e+00
5.500000000000000444e-01,3.499269602327563788e+00
5.600000000000000533e-01,3.603780551683391398e+00
5.700000000000000622e-01,3.708630679416327958e+00
5.799999999999999600e-01,3.813735005565747294e+00
5.899999999999999689e-01,3.919005261620795544e+00
5.999999999999999778e-01,4.024349735417248830e+00
6.099999999999999867e-01,4.129673123028005044e+00
6.199999999999999956e-01,4.234876390209099561e+00
6.300000000000000044e-01,4.339856646231253556e+00
6.400000000000000133e-01,4.444507033200070900e+00
6.500000000000000222e-01,4.548716634242222057e+00
6.600000000000000311e-01,4.652370404205585785e+00
6.700000000000000400e-01,4.755349126782642877e+00
6.800000000000000488e-01,4.857529402211672398e+00
6.900000000000000577e-01,4.958783669931757565e+00
7.000000000000000666e-01,5.058980270756226361e+00
7.099999999999999645e-01,5.157983553274942068e+00
7.199999999999999734e-01,5.255654029287685880e+00
7.299999999999999822e-01,5.351848583096530554e+00
7.399999999999999911e-01,5.446420739431681923e+00
7.500000000000000000e-01,5.539220994639033613e+00
7.600000000000000089e-01,5.630097215504668462e+00
7.700000000000000178e-01,5.718895109717683667e+00
7.800000000000000266e-01,5.805458771464461876e+00
7.900000000000000355e-01,5.889631304992232863e+00
8.000000000000000444e-01,5.971255528166523163e+00
8.100000000000000533e-01,6.050174757067232179e+00
8.200000000000000622e-01,6.126233671516112089e+00
8.300000000000000711e-01,6.199279260102854572e+00
8.399999999999999689e-01,6.269161841781128786e+00
8.499999999999999778e-01,6.335736159448830840e+00
8.599999999999999867e-01,6.398862539124065663e+00
8.699999999999999956e-01,6.458408106402844240e+00
8.800000000000000044e-01,6.514248049866694146e+00
8.900000000000000133e-01,6.566266919037146543e+00
9.000000000000000222e-01,6.614359942396198733e+00
9.100000000000000311e-01,6.658434348962098959e+00
9.200000000000000400e-01,6.698410674989938585e+00
9.300000000000000488e-01,6.734224035624337468e+00
9.400000000000000577e-01,6.765825339838911212e+00
9.500000000000000666e-01,6.793182425828289794e+00
9.599999999999999645e-01,6.816281093246852940e+00
9.699999999999999734e-01,6.835126008383963558e+00
9.799999999999999822e-01,6.849741458591618759e+00
9.899999999999999911e-01,6.860171933089818097e+00
1.000000000000000000e+00,6.866482508706506671e+00
1.010000000000000009e+00,6.868759021184441593e+00
1.020000000000000018e+00,6.867108005408178784e+00
1.030000000000000027e+00,6.861656391249666420e+00
1.040000000000000036e+00,6.852550945655579540e+00
1.050000000000000044e+00,6.839957456033930683e+00
1.060000000000000053e+00,6.824059654848085188e+00
1.070000000000000062e+00,6.805057890477527849e+00
1.080000000000000071e+00,6.783167554721883263e+00
1.090000000000000080e+00,6.758617282658694769e+00
1.100000000000000089e+00,6.731646945757593592e+00
1.110000000000000098e+00,6.702505464042180172e+00
1.120000000000000107e+00,6.671448467517851810e+00
1.130000000000000115e+00,6.638735840901171414e+00
1.140000000000000124e+00,6.604629188763158965e+00
1.150000000000000133e+00,6.569389260427227484e+00
1.159999999999999920e+00,6.533273375262329097e+00
1.169999999999999929e+00,6.496532889335099092e+00
1.179999999999999938e+00,6.459410743717244330e+00
1.189999999999999947e+00,6.422139133106629316e+00
1.199999999999999956e+00,6.384937330866698346e+00
1.209999999999999964e+00,6.348009703204084531e+00
1.219999999999999973e+00,6.311543941100625332e+00
1.229999999999999982e+00,6.275709533927113171e+00
1.239999999999999991e+00,6.240656503541243794e+00
1.250000000000000000e+00,6.206514412269589442e+00
1.260000000000000009e+00,6.173391652653600126e+00
1.270000000000000018e+00,6.141375021359151809e+00
1.280000000000000027e+00,6.110529574354681692e+00
1.290000000000000036e+00,6.080898755486358276e+00
1.300000000000000044e+00,6.052504786033178874e+00
1.310000000000000053e+00,6.025349298801945253e+00
1.320000000000000062e+00,5.999414196890427320e+00
1.330000000000000071e+00,5.974662714451519641e+00
1.340000000000000080e+00,5.951040654654065953e+00
1.350000000000000089e+00,5.928477778557682321e+00
1.360000000000000098e+00,5.906889317780740001e+00
1.370000000000000107e+00,5.886177583607257624e+00
1.380000000000000115e+00,5.866233645500858351e+00
1.390000000000000124e+00,5.846939052812777149e+00
1.400000000000000133e+00,5.828167574719333999e+00
1.409999999999999920e+00,5.809786935031171495e+00
1.419999999999999929e+00,5.791660520408954405e+00
1.429999999999999938e+00,5.773649042625932815e+00
1.439999999999999947e+00,5.755612137767145420e+00
1.449999999999999956e+00,5.737409887582846757e+00
1.459999999999999964e+00,5.718904250560180813e+00
1.469999999999999973e+00,5.699960392589054514e+00
1.479999999999999982e+00,5.680447909329489953e+00
1.489999999999999991e+00,5.660241934499939731e+00
1.500000000000000000e+00,5.639224130268352120e+00
1.510000000000000009e+00,5.617283557717045461e+00
1.520000000000000018e+00,5.594317426953006489e+00
1.530000000000000027e+00,5.570231727838640623e+00
1.540000000000000036e+00,5.544941743522383781e+00
1.550000000000000044e+00,5.518372449958238057e+00
1.560000000000000053e+00,5.490458805427834044e+00
1.570000000000000062e+00,5.461145934732184237e+00
1.580000000000000071e+00,5.430389213220749411e+00
1.590000000000000080e+00,5.398154256193159917e+00
1.600000000000000089e+00,5.364416819465970043e+00
1.610000000000000098e+00,5.329162617065771101e+00
1.620000000000000107e+00,5.292387062112820395e+00
1.630000000000000115e+00,5.254094937016683176e+00
1.640000000000000124e+00,5.214299999135375785e+00
1.650000000000000133e+00,5.173024528067272421e+00
1.660000000000000142e+00,5.130298820762083878e+00
1.669999999999999929e+00,5.086160640661052668e+00
1.679999999999999938e+00,5.040654627110693120e+00
1.689999999999999947e+00,4.993831671338454292e+00
1.699999999999999956e+00,4.945748265328695048e+00
1.709999999999999964e+00,4.896465829986284213e+00
1.719999999999999973e+00,4.846050029013616367e+00
1.729999999999999982e+00,4.794570074944010329e+00
1.739999999999999991e+00,4.742098033758669118e+00
1.750000000000000000e+00,4.688708134454264709e+00
1.760000000000000009e+00,4.634476089813251320e+00
1.770000000000000018e+00,4.579478434450480862e+00
1.780000000000000027e+00,4.523791885961097492e+00
1.790000000000000036e+00,4.467492734672298127e+00
1.800000000000000044e+00,4.410656267104582362e+00
1.810000000000000053e+00,4.353356227778895970e+00
1.820000000000000062e+00,4.295664323469901902e+00
1.830000000000000071e+00,4.237649773410518073e+00
1.840000000000000080e+00,4.179378908309277385e+00
1.850000000000000089e+00,4.120914820362219899e+00
1.860000000000000098e+00,4.062317065738621835e+00
1.870000000000000107e+00,4.003641420309212329e+00
1.880000000000000115e+00,3.944939688681150081e+00
1.890000000000000124e+00,3.886259565920116010e+00
1.900000000000000133e+00,3.827644550689555114e+00
1.910000000000000142e+00,3.769133907932311178e+00
1.919999999999999929e+00,3.710762678670810999e+00
1.929999999999999938e+00,3.652561734016857908e+00
1.939999999999999947e+00,3.594557870067178751e+00
1.949999999999999956e+00,3.536773940020267126e+00
1.959999999999999964e+00,3.479229019585754923e+00
1.969999999999999973e+00,3.421938601569635363e+00
1.979999999999999982e+00,3.364914815405406046e+00
1.989999999999999991e+00,3.308166667359333957e+00
2.000000000000000000e+00,3.251700297162981812e+00
2.010000000000000231e+00,3.195519246912240430e+00
2.020000000000000018e+00,3.139624738212968058e+00
2.030000000000000249e+00,3.084015953742024418e+00
2.040000000000000036e+00,3.028690319621775373e+00
2.049999999999999822e+00,2.973643785268745621e+00
2.060000000000000053e+00,2.918871097665816094e+00
2.069999999999999840e+00,2.864366067315287534e+00
2.080000000000000071e+00,2.810121823450690393e+00
2.089999999999999858e+00,2.756131056412341795e+00
2.100000000000000089e+00,2.702386245419782895e+00
2.109999999999999876e+00,2.648879870298366690e+00
2.120000000000000107e+00,2.595604606033041772e+00
2.129999999999999893e+00,2.542553499325965749e+00
2.140000000000000124e+00,2.489720126622781748e+00
2.149999999999999911e+00,2.437098733342537127e+00
2.160000000000000142e+00,2.384684354296210618e+00
2.169999999999999929e+00,2.332472915507045386e+00
2.180000000000000160e+00,2.280461317851212755e+00
2.189999999999999947e+00,2.228647503119086881e+00
2.200000000000000178e+00,2.177030503255293237e+00
2.209999999999999964e+00,2.125610473669790945e+00
2.220000000000000195e+00,2.074388711622939141e+00
2.229999999999999982e+00,2.023367660775511112e+00
2.240000000000000213e+00,1.972550903060842353e+00
2.250000000000000000e+00,1.921943139081930596e+00
2.260000000000000231e+00,1.871550158262631935e+00
2.270000000000000018e+00,1.821378799990619246e+00
2.280000000000000249e+00,1.771436906982021275e+00
2.290000000000000036e+00,1.721733272075316901e+00
2.300000000000000266e+00,1.672277579626789024e+00
2.310000000000000053e+00,1.623080342633345330e+00
2.319999999999999840e+00,1.574152836652471077e+00
2.330000000000000071e+00,1.525507031525159984e+00
2.339999999999999858e+00,1.477155521837425045e+00
2.350000000000000089e+00,1.429111456980987516e+00
2.359999999999999876e+00,1.381388471595366818e+00
2.370000000000000107e+00,1.334000617093201280e+00
2.379999999999999893e+00,1.286962294889425928e+00
2.390000000000000124e+00,1.240288191874036716e+00
2.399999999999999911e+00,1.193993218588559779e+00
2.410000000000000142e+00,1.148092450488896521e+00
2.419999999999999929e+00,1.102601072602685806e+00
2.430000000000000160e+00,1.057534327818349329e+00
2.439999999999999947e+00,1.012907468976095959e+00
2.450000000000000178e+00,9.687357148687788522e-01
2.459999999999999964e+00,9.250342102029497360e-01
2.470000000000000195e+00,8.818179895179655281e-01
2.479999999999999982e+00,8.391019450137229274e-01
2.490000000000000213e+00,7.969007981955840147e-01
2.500000000000000000e+00,7.552290752083107295e-01
2.510000000000000231e+00,7.141010856992695555e-01
2.520000000000000018e+00,6.735309050246792717e-01
2.530000000000000249e+00,6.335323595910645755e-01
2.540000000000000036e+00,5.941190151071357173e-01
2.550000000000000266e+00,5.553041675087739826e-01
2.560000000000000053e+00,5.171008363113749340e-01
2.569999999999999840e+00,4.795217601391852380e-01
2.580000000000000071e+00,4.425793941801237086e-01
2.589999999999999858e+00,4.062859093165707147e-01
2.600000000000000089e+00,3.706531926873967708e-01
2.609999999999999876e+00,3.356928494437290134e-01
2.620000000000000107e+00,3.014162054702870797e-01
2.629999999999999893e+00,2.678343108552173613e-01
2.640000000000000124e+00,2.349579439038957385e-01
2.649999999999999911e+00,2.027976155058452690e-01
2.660000000000000142e+00,1.713635736784347441e-01
2.669999999999999929e+00,1.406658081261167037e-01
2.680000000000000160e+00,1.107140546693800576e-01
2.689999999999999947e+00,8.151779941310624555e-02
2.700000000000000178e+00,5.308628253942705710e-02
2.709999999999999964e+00,2.542850162531015354e-02
2.720000000000000195e+00,-1.446785600212829870e-03
2.729999999999999982e+00,-2.753105913013423334e-02
2.740000000000000213e+00,-5.281603524238293740e-02
2.750000000000000000e+00,-7.729366579637431123e-02
2.760000000000000231e+00,-1.009561382961380316e-01
2.770000000000000018e+00,-1.237958767419554129e-01
2.780000000000000249e+00,-1.458055432823223974e-01
2.790000000000000036e+00,-1.669780406688403107e-01
2.800000000000000266e+00,-1.873065155083219746e-01
2.810000000000000053e+00,-2.067843622989671559e-01
2.819999999999999840e+00,-2.254052282308848243e-01
2.830000000000000071e+00,-2.431630187254808229e-01
2.839999999999999858e+00,-2.600519036832485975e-01
2.850000000000000089e+00,-2.760663244052459220e-01
2.859999999999999876e+00,-2.912010011499620021e-01
2.870000000000000107e+00,-3.054509412843193217e-01
2.879999999999999893e+00,-3.188114479851576477e-01
2.890000000000000124e+00,-3.312781294456562109e-01
2.899999999999999911e+00,-3.428469085397077842e-01
2.910000000000000142e+00,-3.535140328962110834e-01
2.919999999999999929e+00,-3.632760853345421981e-01
2.930000000000000160e+00,-3.721299946120553148e-01
2.939999999999999947e+00,-3.800730464342972903e-01
2.950000000000000178e+00,-3.871028946786642666e-01
2.959999999999999964e+00,-3.932175727824386846e-01
2.970000000000000195e+00,-3.984155052464913860e-01
2.979999999999999982e+00,-4.026955192063884081e-01
2.990000000000000213e+00,-4.060568560231780366e-01
3.000000000000000000e+00,-4.084991828467367525e-01
3.010000000000000231e+00,-4.100226041052009718e-01
3.020000000000000018e+00,-4.106276728747010885e-01
3.030000000000000249e+00,-4.103154020843317040e-01
3.040000000000000036e+00,-4.090872755120377180e-01
3.050000000000000266e+00,-4.069452585278693357e-01
3.060000000000000053e+00,-4.038918085418588544e-01
3.070000000000000284e+00,-3.999298851146103062e-01
3.080000000000000071e+00,-3.950629596895692819e-01
3.089999999999999858e+00,-3.892950249068691249e-01
3.100000000000000089e+00,-3.826306034596394512e-01
3.109999999999999876e+00,-3.750747564547232127e-01
3.120000000000000107e+00,-3.666330912408950482e-01
3.129999999999999893e+00,-3.573117686689121220e-01
3.140000000000000124e+00,-3.471175097490790673e-01
3.149999999999999911e+00,-3.360576016734717619e-01
3.160000000000000142e+00,-3.241399031715608281e-01
3.169999999999999929e+00,-3.113728491697058121e-01
3.180000000000000160e+00,-2.977654547268667184e-01
3.189999999999999947e+00,-2.833273182209051777e-01
3.200000000000000178e+00,-2.680686237620276136e-01
3.209999999999999964e+00,-2.520001428122563558e-01
3.220000000000000195e+00,-2.351332349923063725e-01
3.229999999999999982e+00,-2.174798480598846562e-01
3.240000000000000213e+00,-1.990525170462193461e-01
3.250000000000000000e+00,-1.798643625405517699e-01
3.260000000000000231e+00,-1.599290881153800636e-01
3.270000000000000018e+00,-1.392609768884149057e-01
3.280000000000000249e+00,-1.178748872204808396e-01
3.290000000000000036e+00,-9.578624755195318252e-02
3.300000000000000266e+00,-7.301105038374344769e-02
3.310000000000000053e+00,-4.956584541231285473e-02
3.320000000000000284e+00,-2.546773183168216798e-02
3.330000000000000071e+00,-7.343498188934656501e-04
3.339999999999999858e+00,2.461612877716058342e-02
3.350000000000000089e+00,5.056501052021661335e-02
3.359999999999999876e+00,7.709309121777749296e-02
3.370000000000000107e+00,1.041806674690314849e-01
3.379999999999999893e+00,1.318075488965878284e-01
3.390000000000000124e+00,1.599530710261313216e-01
3.399999999999999911e+00,1.885961087753507404e-01
3.410000000000000142e+00,2.177150905109566659e-01
3.419999999999999929e+00,2.472880126302992310e-01
3.430000000000000160e+00,2.772924546220433828e-01
3.439999999999999947e+00,3.077055945585828733e-01
3.450000000000000178e+00,3.385042249713888229e-01
3.459999999999999964e+00,3.696647690593130031e-01
3.470000000000000195e+00,4.011632971790112800e-01
3.479999999999999982e+00,4.329755435661308827e-01
3.490000000000000213e+00,4.650769232357233607e-01
3.500000000000000000e+00,4.974425490105091607e-01
3.510000000000000231e+00,5.300472486261320615e-01
3.520000000000000018e+00,5.628655818633986341e-01
3.530000000000000249e+00,5.958718576587007654e-01
3.540000000000000036e+00,6.290401511453556083e-01
3.550000000000000266e+00,6.623443205804612210e-01
3.560000000000000053e+00,6.957580241140447486e-01
3.570000000000000284e+00,7.292547363597551291e-01
3.580000000000000071e+00,7.628077647291094943e-01
3.589999999999999858e+00,7.963902654943222359e-01
3.600000000000000089e+00,8.299752595479999995e-01
3.609999999999999876e+00,8.635356478314597517e-01
3.620000000000000107e+00,8.970442264070841443e-01
3.629999999999999893e+00,9.304737011539508940e-01
3.640000000000000124e+00,9.637967020699274023e-01
3.649999999999999911e+00,9.969857971674751518e-01
3.660000000000000142e+00,1.030013505954541886e+00
3.669999999999999929e+00,1.062852312496087581e+00
3.680000000000000160e+00,1.095474678055975426e+00
3.689999999999999947e+00,1.127853053323119914e+00
3.700000000000000178e+00,1.159959890229897761e+00
3.709999999999999964e+00,1.191767653374858238e+00
3.720000000000000195e+00,1.223248831065692821e+00
3.729999999999999982e+00,1.254375946002203035e+00
3.740000000000000213e+00,1.285121565622625361e+00
3.750000000000000000e+00,1.315458312140094677e+00
3.760000000000000231e+00,1.345358872299228237e+00
3.770000000000000018e+00,1.374796006885781408e+00
3.780000000000000249e+00,1.403742560025019959e+00
3.790000000000000036e+00,1.432171468306868478e+00
3.800000000000000266e+00,1.460055769778003665e+00
3.810000000000000053e+00,1.487368612842848270e+00
3.820000000000000284e+00,1.514083265116870525e+00
3.830000000000000071e+00,1.540173122276694562e+00
3.839999999999999858e+00,1.565611716952260313e+00
3.850000000000000089e+00,1.590372727706634182e+00
3.859999999999999876e+00,1.614429988149050699e+00
3.870000000000000107e+00,1.637757496226354359e+00
3.879999999999999893e+00,1.660329423737209931e+00
3.890000000000000124e+00,1.682120126112244707e+00
3.899999999999999911e+00,1.703104152501691448e+00
3.910000000000000142e+00,1.723256256210103921e+00
3.919999999999999929e+00,1.742551405515325058e+00
3.930000000000000160e+00,1.760964794906112685e+00
3.939999999999999947e+00,1.778471856769660242e+00
3.950000000000000178e+00,1.795048273556719032e+00
3.959999999999999964e+00,1.810669990448129152e+00
3.970000000000000195e+00,1.825313228542319033e+00
3.979999999999999982e+00,1.838954498578755148e+00
3.990000000000000213e+00,1.851570615207429382e+00
4.000000000000000000e+00,1.863138711809288139e+00
4.009999999999999787e+00,1.873636255867044520e+00
4.020000000000000462e+00,1.883041064880124349e+00
4.030000000000000249e+00,1.891331322811577120e+00
4.040000000000000036e+00,1.898485597048693796e+00
4.049999999999999822e+00,1.904482855852830836e+00
4.060000000000000497e+00,1.909302486267594023e+00
4.070000000000000284e+00,1.912924312448117448e+00
4.080000000000000071e+00,1.915328614367741267e+00
4.089999999999999858e+00,1.916496146851973226e+00
4.099999999999999645e+00,1.916408158883284196e+00
4.110000000000000320e+00,1.915046413114071200e+00
4.120000000000000107e+00,1.912393205519095085e+00
4.129999999999999893e+00,1.908431385112899781e+00
4.139999999999999680e+00,1.903144373652226218e+00
4.150000000000000355e+00,1.896516185238289909e+00
4.160000000000000142e+00,1.888531445729066727e+00
4.169999999999999929e+00,1.879175411867482159e+00
4.179999999999999716e+00,1.868433990027692726e+00
4.190000000000000391e+00,1.856293754478536950e+00
4.200000000000000178e+00,1.842741965060783471e+00
4.209999999999999964e+00,1.827766584173067921e+00
4.219999999999999751e+00,1.811356292960441428e+00
4.230000000000000426e+00,1.793500506599307709e+00
4.240000000000000213e+00,1.774189388573242709e+00
4.250000000000000000e+00,1.753413863835816322e+00
4.259999999999999787e+00,1.731165630759098795e+00
4.270000000000000462e+00,1.707437171770073814e+00
4.280000000000000249e+00,1.682221762581702418e+00
4.290000000000000036e+00,1.655513479930916132e+00
4.299999999999999822e+00,1.627307207742353379e+00
4.310000000000000497e+00,1.597598641644197182e+00
4.320000000000000284e+00,1.566384291771004467e+00
4.330000000000000071e+00,1.533661483797915226e+00
4.339999999999999858e+00,1.499428358161061681e+00
4.350000000000000533e+00,1.463683867430316532e+00
4.360000000000000320e+00,1.426427771812679879e+00
4.370000000000000107e+00,1.387660632777529157e+00
4.379999999999999893e+00,1.347383804808594210e+00
4.389999999999999680e+00,1.305599425301771754e+00
4.400000000000000355e+00,1.262310402642685903e+00
4.410000000000000142e+00,1.217520402513129874e+00
4.419999999999999929e+00,1.171233832491100912e+00
4.429999999999999716e+00,1.123455825024946231e+00
4.440000000000000391e+00,1.074192218878082805e+00
4.450000000000000178e+00,1.023449539156712218e+00
4.459999999999999964e+00,9.712349760488286909e-01
4.469999999999999751e+00,9.175563624184956968e-01
4.480000000000000426e+00,8.624221504147463468e-01
4.490000000000000213e+00,8.058413872694381030e-01
4.500000000000000000e+00,7.478236904728733370e-01
4.509999999999999787e+00,6.883792225298928091e-01
4.520000000000000462e+00,6.275186655123791146e-01
4.530000000000000249e+00,5.652531956366055876e-01
4.540000000000000036e+00,5.015944581055664653e-01
4.549999999999999822e+00,4.365545424672846453e-01
4.560000000000000497e+00,3.701459587500717796e-01
4.570000000000000284e+00,3.023816146447896314e-01
4.580000000000000071e+00,2.332747940123189867e-01
4.589999999999999858e+00,1.628391370016780693e-01
4.600000000000000533e+00,9.108862207056023230e-02
4.610000000000000320e+00,1.803755020549606403e-02
4.620000000000000107e+00,-5.629946835657903548e-02
4.629999999999999893e+00,-1.319075245998246881e-01
4.639999999999999680e+00,-2.087714180855730350e-01
4.650000000000000355e+00,-2.868756608822757848e-01
4.660000000000000142e+00,-3.662044777570925835e-01
4.669999999999999929e+00,-4.467418023160303897e-01
4.679999999999999716e+00,-5.284712687793040597e-01
4.690000000000000391e+00,-6.113761990789464695e-01
4.700000000000000178e+00,-6.954395849666379359e-01
4.709999999999999964e+00,-7.806440648212599198e-01
4.719999999999999751e+00,-8.669718948478237763e-01
4.730000000000000426e+00,-9.544049143622489462e-01
4.740000000000000213e+00,-1.042924504860038182e+00
4.750000000000000000e+00,-1.132511542571349228e+00
4.759999999999999787e+00,-1.223146344210453762e+00
4.770000000000000462e+00,-1.314808605634308680e+00
4.780000000000000249e+00,-1.407477333133215991e+00
4.790000000000000036e+00,-1.501130767086620521e+00
4.799999999999999822e+00,-1.595746297729377261e+00
4.810000000000000497e+00,-1.691300372788768325e+00
4.820000000000000284e+00,-1.787768396770672785e+00
4.830000000000000071e+00,-1.885124621695206004e+00
4.839999999999999858e+00,-1.983342029108521087e+00
4.850000000000000533e+00,-2.082392203229077143e+00
4.860000000000000320e+00,-2.182245195124385084e+00
4.870000000000000107e+00,-2.282869377858982141e+00
4.879999999999999893e+00,-2.384231292607198682e+00
4.889999999999999680e+00,-2.486295485786289561e+00
4.900000000000000355e+00,-2.589024337337908044e+00
4.910000000000000142e+00,-2.692377880369974275e+00
4.919999999999999929e+00,-2.796313612468086962e+00
4.929999999999999716e+00,-2.900786299097128484e+00
4.940000000000000391e+00,-3.005747769641022415e+00
4.950000000000000178e+00,-3.111146706773160631e+00
4.959999999999999964e+00,-3.216928430013179518e+00
4.969999999999999751e+00,-3.323034674508852149e+00
4.980000000000000426e+00,-3.429403366286061683e+00
4.990000000000000213e+00,-3.535968395436115408e+00
5.000000000000000000e+00,-3.642659388958803035e+00
5.009999999999999787e+00,-3.749401485251999677e+00
5.020000000000000462e+00,-3.856115112534239664e+00
5.030000000000000249e+00,-3.962715773804977193e+00
5.040000000000000036e+00,-4.069113841286995381e+00
5.049999999999999822e+00,-4.175214363654615290e+00
5.060000000000000497e+00,-4.280916889727082619e+00
5.070000000000000284e+00,-4.386115312694737867e+00
5.080000000000000071e+00,-4.490697739341139361e+00
5.089999999999999858e+00,-4.594546389120546692e+00
5.100000000000000533e+00,-4.697537528339005952e+00
5.110000000000000320e+00,-4.799541445058908451e+00
5.120000000000000107e+00,-4.900422470689766108e+00
5.129999999999999893e+00,-5.000039054528701676e+00
5.139999999999999680e+00,-5.098243897757492427e+00
5.150000000000000355e+00,-5.194884153571839747e+00
5.160000000000000142e+00,-5.289801700194039391e+00
5.169999999999999929e+00,-5.382833493482030107e+00
5.179999999999999716e+00,-5.473812005674306924e+00
5.190000000000000391e+00,-5.562565756479069812e+00
5.200000000000000178e+00,-5.648919942204726929e+00
5.209999999999999964e+00,-5.732697167915466352e+00
5.219999999999999751e+00,-5.813718286659613099e+00
5.230000000000000426e+00,-5.891803348641877491e+00
5.240000000000000213e+00,-5.966772661779202735e+00
5.250000000000000000e+00,-6.038447963384568240e+00
5.259999999999999787e+00,-6.106653700761318859e+00
5.270000000000000462e+00,-6.171218416267739038e+00
5.280000000000000249e+00,-6.231976229942806533e+00
5.290000000000000036e+00,-6.288768410095189054e+00
5.299999999999999822e+00,-6.341445019386662274e+00
5.310000000000000497e+00,-6.389866620939257835e+00
5.320000000000000284e+00,-6.433906025927031536e+00
5.330000000000000071e+00,-6.473450061056349014e+00
5.339999999999999858e+00,-6.508401331383386612e+00
5.350000000000000533e+00,-6.538679951165982551e+00
5.360000000000000320e+00,-6.564225213009422077e+00
5.370000000000000107e+00,-6.584997163558502287e+00
5.379999999999999893e+00,-6.600978052529008266e+00
5.389999999999999680e+00,-6.612173621075225327e+00
5.400000000000000355e+00,-6.618614195462183325e+00
5.410000000000000142e+00,-6.620355552843517621e+00
5.419999999999999929e+00,-6.617479527708856502e+00
5.429999999999999716e+00,-6.610094330303031285e+00
5.440000000000000391e+00,-6.598334552045784562e+00
5.450000000000000178e+00,-6.582360837671698661e+00
5.459999999999999964e+00,-6.562359209403357596e+00
5.469999999999999751e+00,-6.538540034863651762e+00
5.480000000000000426e+00,-6.511136637483392775e+00
5.490000000000000213e+00,-6.480403555689132844e+00
5.500000000000000000e+00,-6.446614464952926227e+00
5.509999999999999787e+00,-6.410059784616058742e+00
5.520000000000000462e+00,-6.371043999012634629e+00
5.530000000000000249e+00,-6.329882729561822075e+00
5.540000000000000036e+00,-6.286899600921703524e+00
5.549999999999999822e+00,-6.242422949773465568e+00
5.560000000000000497e+00,-6.196782429132031922e+00
5.570000000000000284e+00,-6.150305564097347855e+00
5.580000000000000071e+00,-6.103314316556059715e+00
5.589999999999999858e+00,-6.056121716456032367e+00
5.600000000000000533e+00,-6.009028615901925718e+00
5.610000000000000320e+00,-5.962320619510879105e+00
5.620000000000000107e+00,-5.916265240328386632e+00
5.629999999999999893e+00,-5.871109325288367486e+00
5.639999999999999680e+00,-5.827076787900556276e+00
5.650000000000000355e+00,-5.784366678784672366e+00
5.660000000000000142e+00,-5.743151617085489491e+00
5.669999999999999929e+00,-5.703576597944620907e+00
5.679999999999999716e+00,-5.665758183318915897e+00
5.690000000000000391e+00,-5.629784075753652139e+00
5.700000000000000178e+00,-5.595713067450785339e+00
5.709999999999999964e+00,-5.563575350298602729e+00
5.719999999999999751e+00,-5.533373166595349169e+00
5.730000000000000426e+00,-5.505081775114739173e+00
5.740000000000000213e+00,-5.478650702996956667e+00
5.750000000000000000e+00,-5.454005250739150767e+00
5.759999999999999787e+00,-5.431048215304932647e+00
5.770000000000000462e+00,-5.409661795042934429e+00
5.780000000000000249e+00,-5.389709639644845396e+00
5.790000000000000036e+00,-5.371039008707706230e+00
5.799999999999999822e+00,-5.353483003503262339e+00
5.810000000000000497e+00,-5.336862838198643821e+00
5.820000000000000284e+00,-5.320990118912592770e+00
5.830000000000000071e+00,-5.305669101524304487e+00
5.839999999999999858e+00,-5.290698901974923984e+00
5.850000000000000533e+00,-5.275875635817801168e+00
5.860000000000000320e+00,-5.260994466893286869e+00
5.870000000000000107e+00,-5.245851548146820420e+00
5.879999999999999893e+00,-5.230245840704673022e+00
5.889999999999999680e+00,-5.213980800309460761e+00
5.900000000000000355e+00,-5.196865923046915192e+00
5.910000000000000142e+00,-5.178718144925460898e+00
5.919999999999999929e+00,-5.159363092269311224e+00
5.929999999999999716e+00,-5.138636182030966282e+00
5.940000000000000391e+00,-5.116383573005378160e+00
5.950000000000000178e+00,-5.092462970528438326e+00
5.959999999999999964e+00,-5.066744288566785492e+00
5.969999999999999751e+00,-5.039110174161086420e+00
5.980000000000000426e+00,-5.009456399983909236e+00
5.990000000000000213e+00,-4.977692131335166081e+00
6.000000000000000000e+00,-4.943740074246885108e+00
6.009999999999999787e+00,-4.907536511533586499e+00
6.020000000000000462e+00,-4.869031233636941458e+00
6.030000000000000249e+00,-4.828187371008490381e+00
6.040000000000000036e+00,-4.784981134587869889e+00
6.049999999999999822e+00,-4.739401470702081731e+00
6.060000000000000497e+00,-4.691449636467876161e+00
6.070000000000000284e+00,-4.641138701555410861e+00
6.080000000000000071e+00,-4.588492981993456787e+00
6.089999999999999858e+00,-4.533547411585499454e+00
6.100000000000000533e+00,-4.476346856476404845e+00
6.110000000000000320e+00,-4.416945378468026817e+00
6.120000000000000107e+00,-4.355405452829002044e+00
6.129999999999999893e+00,-4.291797146571562749e+00
6.140000000000000568e+00,-4.226197263462456277e+00
6.150000000000000355e+00,-4.158688462376295192e+00
6.160000000000000142e+00,-4.089358355963740088e+00
6.169999999999999929e+00,-4.018298596966794811e+00
6.179999999999999716e+00,-3.945603959840762620e+00
6.190000000000000391e+00,-3.871371425609004380e+00
6.200000000000000178e+00,-3.795699278056396064e+00
6.209999999999999964e+00,-3.718686219437465468e+00
6.219999999999999751e+00,-3.640430513817326297e+00
6.230000000000000426e+00,-3.561029165964937349e+00
6.240000000000000213e+00,-3.480577143372156623e+00
6.250000000000000000e+00,-3.399166648478167740e+00
6.259999999999999787e+00,-3.316886447542955807e+00
6.270000000000000462e+00,-3.233821261847336093e+00
6.280000000000000249e+00,-3.150051226017434924e+00
6.290000000000000036e+00,-3.065651417299640524e+00
6.299999999999999822e+00,-2.980691458572246599e+00
6.310000000000000497e+00,-2.895235196798712440e+00
6.320000000000000284e+00,-2.809340457531961821e+00
6.330000000000000071e+00,-2.723058874996488132e+00
6.339999999999999858e+00,-2.636435796230952366e+00
6.350000000000000533e+00,-2.549510256791937213e+00
6.360000000000000320e+00,-2.462315024620088000e+00
6.370000000000000107e+00,-2.374876707869989279e+00
6.379999999999999893e+00,-2.287215921817888020e+00
6.390000000000000568e+00,-2.199347509395793487e+00
6.400000000000000355e+00,-2.111280809461562935e+00
6.410000000000000142e+00,-2.023019966603468500e+00
6.419999999999999929e+00,-1.934564276092059387e+00
6.429999999999999716e+00,-1.845908557526441118e+00
6.440000000000000391e+00,-1.757043550768345952e+00
6.450000000000000178e+00,-1.667956327905470992e+00
6.459999999999999964e+00,-1.578630715223963588e+00
6.469999999999999751e+00,-1.489047719486080279e+00
6.480000000000000426e+00,-1.399185953189976628e+00
6.490000000000000213e+00,-1.309022053921275131e+00
6.500000000000000000e+00,-1.218531093377882568e+00
6.509999999999999787e+00,-1.127686972148490341e+00
6.520000000000000462e+00,-1.036462796840221801e+00
6.530000000000000249e+00,-9.448312366719411326e-01
6.540000000000000036e+00,-8.527648571679348199e-01
6.549999999999999822e+00,-7.602364290943256497e-01
6.560000000000000497e+00,-6.672192112711623491e-01
6.570000000000000284e+00,-5.736872063612791228e-01
6.580000000000000071e+00,-4.796153891784327161e-01
6.589999999999999858e+00,-3.849799074685781308e-01
6.600000000000000533e+00,-2.897582554970004054e-01
6.610000000000000320e+00,-1.939294211187235772e-01
6.620000000000000107e+00,-9.747400731920274897e-02
6.629999999999999893e+00,-3.743294863889357060e-04
6.640000000000000568e+00,9.738551008602613912e-02
6.650000000000000355e+00,1.958195687604703528e-01
6.660000000000000142e+00,2.949400293087203750e-01
6.669999999999999929e+00,3.947571828453997900e-01
6.679999999999999716e+00,4.952794268244603004e-01
6.690000000000000391e+00,5.965132759046628541e-01
6.700000000000000178e+00,6.984633834410072240e-01
6.709999999999999964e+00,8.011325713356303169e-01
6.719999999999999751e+00,9.045218659818146101e-01
6.730000000000000426e+00,1.008630538056261461e+00
6.740000000000000213e+00,1.113456143955504851e+00
6.750000000000000000e+00,1.218994566730064344e+00
6.759999999999999787e+00,1.325240054442514026e+00
6.770000000000000462e+00,1.432185253960952531e+00
6.780000000000000249e+00,1.539821238295403738e+00
6.790000000000000036e+00,1.648137525689557625e+00
6.799999999999999822e+00,1.757122088792249404e+00
6.810000000000000497e+00,1.866761352350619907e+00
6.820000000000000284e+00,1.977040177988669933e+00
6.830000000000000071e+00,2.087941834759821536e+00
6.839999999999999858e+00,2.199447954289298401e+00
6.850000000000000533e+00,2.311538469451100752e+00
6.860000000000000320e+00,2.424191535654845353e+00
6.870000000000000107e+00,2.537383433949852662e+00
6.879999999999999893e+00,2.651088455288036272e+00
6.890000000000000568e+00,2.765278765424145746e+00
6.900000000000000355e+00,2.879924250072883218e+00
6.910000000000000142e+00,2.994992340088820537e+00
6.919999999999999929e+00,3.110447816588750580e+00
6.929999999999999716e+00,3.226252596099270953e+00
6.940000000000000391e+00,3.342365495987548396e+00
6.950000000000000178e+00,3.458741980623142087e+00
6.959999999999999964e+00,3.575333888926578219e+00
6.969999999999999751e+00,3.692089144189361960e+00
6.980000000000000426e+00,3.808951447303794868e+00
6.990000000000000213e+00,3.925859954822928710e+00
7.000000000000000000e+00,4.042748943584858701e+00
7.009999999999999787e+00,4.159547463984863747e+00
7.020000000000000462e+00,4.276178984366993063e+00
7.030000000000000249e+00,4.392561029436524933e+00
7.040000000000000036e+00,4.508604816068716659e+00
7.049999999999999822e+00,4.624214890409097833e+00
7.060000000000000497e+00,4.739288770726902911e+00
7.070000000000000284e+00,4.853716601095510619e+00
7.080000000000000071e+00,4.967380821629782339e+00
7.089999999999999858e+00,5.080155861705863529e+00
7.100000000000000533e+00,5.191907863317982930e+00
7.110000000000000320e+00,5.302494442479972925e+00
7.120000000000000107e+00,5.411764497344554670e+00
7.129999999999999893e+00,5.519558072475257759e+00
7.140000000000000568e+00,5.625706289444799779e+00
7.150000000000000355e+00,5.730031354626198947e+00
7.160000000000000142e+00,5.832346655660886725e+00
7.169999999999999929e+00,5.932456958599030550e+00
7.179999999999999716e+00,6.030158718074116742e+00
7.190000000000000391e+00,6.125240513055120850e+00
7.200000000000000178e+00,6.217483620670069655e+00
7.209999999999999964e+00,6.306662740265998046e+00
7.219999999999999751e+00,6.392546879211868927e+00
7.230000000000000426e+00,6.474900410911962112e+00
7.240000000000000213e+00,6.553484314028044544e+00
7.250000000000000000e+00,6.628057599963525170e+00
7.259999999999999787e+00,6.698378933202642216e+00
7.270000000000000462e+00,6.764208446093127769e+00
7.280000000000000249e+00,6.825309746095844510e+00
7.290000000000000036e+00,6.881452109400783002e+00
7.299999999999999822e+00,6.932412850147803951e+00
7.310000000000000497e+00,6.977979849339725149e+00
7.320000000000000284e+00,7.017954221969809225e+00
7.330000000000000071e+00,7.052153095011282069e+00
7.339999999999999858e+00,7.080412462871153778e+00
7.350000000000000533e+00,7.102590080864666255e+00
7.360000000000000320e+00,7.118568351421192375e+00
7.370000000000000107e+00,7.128257152315388367e+00
7.379999999999999893e+00,7.131596551478000201e+00
7.390000000000000568e+00,7.128559349140732415e+00
7.400000000000000355e+00,7.119153385472938744e+00
7.410000000000000142e+00,7.103423550727750779e+00
7.419999999999999929e+00,7.081453435459803991e+00
7.429999999999999716e+00,7.053366560793695506e+00
7.440000000000000391e+00,7.019327133143748121e+00
7.450000000000000178e+00,6.979540274273318801e+00
7.459999999999999964e+00,6.934251686115193714e+00
7.469999999999999751e+00,6.883746720241345152e+00
7.480000000000000426e+00,6.828348834062428985e+00
7.490000000000000213e+00,6.768417429451337952e+00
7.500000000000000000e+00,6.704345084128737753e+00
7.509999999999999787e+00,6.636554201353647819e+00
7.520000000000000462e+00,6.565493118703055409e+00
7.530000000000000249e+00,6.491631731441592557e+00
7.540000000000000036e+00,6.415456699609147329e+00
7.549999999999999822e+00,6.337466319947141713e+00
7.560000000000000497e+00,6.258165153651692236e+00
7.570000000000000284e+00,6.178058508272233240e+00
7.580000000000000071e+00,6.097646876559106310e+00
7.589999999999999858e+00,6.017420436516069060e+00
7.600000000000000533e+00,5.937853715278438749e+00
7.610000000000000320e+00,5.859400514794359083e+00
7.620000000000000107e+00,5.782489189844326916e+00
7.629999999999999893e+00,5.707518359018021847e+00
7.640000000000000568e+00,5.634853117299576830e+00
7.650000000000000355e+00,5.564821805386692688e+00
7.660000000000000142e+00,5.497713376323376089e+00
7.669999999999999929e+00,5.433775385013484005e+00
7.679999999999999716e+00,5.373212611242407455e+00
7.690000000000000391e+00,5.316186312467983122e+00
7.700000000000000178e+00,5.262814089289892472e+00
7.709999999999999964e+00,5.213170334533812067e+00
7.719999999999999751e+00,5.167287226570200787e+00
7.730000000000000426e+00,5.125156219014236569e+00
7.740000000000000213e+00,5.086729972419146151e+00
7.750000000000000000e+00,5.051924668991363276e+00
7.759999999999999787e+00,5.020622648658876308e+00
7.770000000000000462e+00,4.992675303887221361e+00
7.780000000000000249e+00,4.967906171285357608e+00
7.790000000000000036e+00,4.946114160066377607e+00
7.799999999999999822e+00,4.927076860595429153e+00
7.810000000000000497e+00,4.910553880332071408e+00
7.820000000000000284e+00,4.896290159223004146e+00
7.830000000000000071e+00,4.884019221803492350e+00
7.839999999999999858e+00,4.873466328721604235e+00
7.850000000000000533e+00,4.864351495933282976e+00
7.860000000000000320e+00,4.856392355280269690e+00
7.870000000000000107e+00,4.849306835437336538e+00
7.879999999999999893e+00,4.842815647207638463e+00
7.890000000000000568e+00,4.836644561788300933e+00
7.900000000000000355e+00,4.830526474877815168e+00
7.910000000000000142e+00,4.824203253326748708e+00
7.919999999999999929e+00,4.817427364433153336e+00
7.930000000000000604e+00,4.809963290954963888e+00
7.940000000000000391e+00,4.801588737463061030e+00
7.950000000000000178e+00,4.792095635805161180e+00
7.959999999999999964e+00,4.781290959210088509e+00
7.969999999999999751e+00,4.768997355953374928e+00
7.980000000000000426e+00,4.755053614547887442e+00
7.990000000000000213e+00,4.739314973136809606e+00
8.000000000000000000e+00,4.721653286170180763e+00
8.009999999999999787e+00,4.701957061560679385e+00
8.019999999999999574e+00,4.680131381361053222e+00
8.029999999999999361e+00,4.656097718608863012e+00
8.040000000000000924e+00,4.629793662371457508e+00
8.050000000000000711e+00,4.601172562226796714e+00
8.060000000000000497e+00,4.570203102469410084e+00
8.070000000000000284e+00,4.536868815274869959e+00
8.080000000000000071e+00,4.501167540933345812e+00
8.089999999999999858e+00,4.463110842117742116e+00
8.099999999999999645e+00,4.422723378029808750e+00
8.109999999999999432e+00,4.380042243212175279e+00
8.120000000000000995e+00,4.335116274865970176e+00
8.130000000000000782e+00,4.288005331707618772e+00
8.140000000000000568e+00,4.238779546762606820e+00
8.150000000000000355e+00,4.187518556047971963e+00
8.160000000000000142e+00,4.134310704848982887e+00
8.169999999999999929e+00,4.079252233248893411e+00
8.179999999999999716e+00,4.022446442713867754e+00
8.189999999999999503e+00,3.964002845848919598e+00
8.199999999999999289e+00,3.904036301897665595e+00
8.210000000000000853e+00,3.842666141124867263e+00
8.220000000000000639e+00,3.780015281857470377e+00
8.230000000000000426e+00,3.716209344625867494e+00
8.240000000000000213e+00,3.651375768500533692e+00
8.250000000000000000e+00,3.585642935319802493e+00
8.259999999999999787e+00,3.519139308015515333e+00
8.269999999999999574e+00,3.451992589632885799e+00
8.279999999999999361e+00,3.384328909883827841e+00
8.290000000000000924e+00,3.316272046151128361e+00
8.300000000000000711e+00,3.247942685763947512e+00
8.310000000000000497e+00,3.179457736090792075e+00
8.320000000000000284e+00,3.110929688549543659e+00
8.330000000000000071e+00,3.042466042027489159e+00
8.339999999999999858e+00,2.974168790455870681e+00
8.349999999999999645e+00,2.906133978416425734e+00
8.359999999999999432e+00,2.838451327698610971e+00
8.370000000000000995e+00,2.771203936704978776e+00
8.380000000000000782e+00,2.704468053548769291e+00
8.390000000000000568e+00,2.638312922632203072e+00
8.400000000000000355e+00,2.572800703464896532e+00
8.410000000000000142e+00,2.507986459505428201e+00
8.419999999999999929e+00,2.443918213908377268e+00
8.429999999999999716e+00,2.380637068253290689e+00
8.439999999999999503e+00,2.318177379635890212e+00
8.449999999999999289e+00,2.256566990925964689e+00
8.460000000000000853e+00,2.195827508546817519e+00
8.470000000000000639e+00,2.135974621809809459e+00
8.480000000000000426e+00,2.077018457642369142e+00
8.490000000000000213e+00,2.018963964473444950e+00
8.500000000000000000e+00,1.961811319078406779e+00
8.509999999999999787e+00,1.905556350325228854e+00
8.519999999999999574e+00,1.850190973993109722e+00
8.529999999999999361e+00,1.795703633140098843e+00
8.540000000000000924e+00,1.742079738863882676e+00
8.550000000000000711e+00,1.689302106715715679e+00
8.560000000000000497e+00,1.637351384478081151e+00
8.570000000000000284e+00,1.586206467489344352e+00
8.580000000000000071e+00,1.535844898181838447e+00
8.589999999999999858e+00,1.486243246983190103e+00
8.599999999999999645e+00,1.437377472205369600e+00
8.609999999999999432e+00,1.389223257004511325e+00
8.620000000000000995e+00,1.341756321931018014e+00
8.630000000000000782e+00,1.294952711999265427e+00
8.640000000000000568e+00,1.248789057586048301e+00
8.650000000000000355e+00,1.203242808814626530e+00
8.660000000000000142e+00,1.158292443395692928e+00
8.669999999999999929e+00,1.113917648177520592e+00
8.679999999999999716e+00,1.070099474905343406e+00
8.689999999999999503e+00,1.026820470905662752e+00
8.700000000000001066e+00,9.840647855959908652e-01
8.710000000000000853e+00,9.418182538762100986e-01
8.720000000000000639e+00,9.000684575860731229e-01
8.730000000000000426e+00,8.588047663163338452e-01
8.740000000000000213e+00,8.180183589405521927e-01
8.750000000000000000e+00,7.777022272927042179e-01
8.759999999999999787e+00,7.378511634542552766e-01
8.769999999999999574e+00,6.984617321351330732e-01
8.779999999999999361e+00,6.595322296377950089e-01
8.790000000000000924e+00,6.210626308839581888e-01
8.800000000000000711e+00,5.830545259610819819e-01
8.810000000000000497e+00,5.455110476118143481e-01
8.820000000000000284e+00,5.084367910456947248e-01
8.830000000000000071e+00,4.718377273997447219e-01
8.839999999999999858e+00,4.357211121143906851e-01
8.849999999999999645e+00,4.000953894246239706e-01
8.859999999999999432e+00,3.649700940945159733e-01
8.870000000000000995e+00,3.303557514472386103e-01
8.880000000000000782e+00,2.962637766636038728e-01
8.890000000000000568e+00,2.627063742407951819e-01
8.900000000000000355e+00,2.296964384203418197e-01
8.910000000000000142e+00,1.972474553113442997e-01
8.919999999999999929e+00,1.653734073523119297e-01
8.929999999999999716e+00,1.340886806734759573e-01
8.939999999999999503e+00,1.034079758417837391e-01
8.950000000000001066e+00,7.334622239359164797e-02
8.960000000000000853e+00,4.391849748591186708e-02
8.970000000000000639e+00,1.513994892642143292e-02
8.980000000000000426e+00,-1.297427722427565988e-02
8.990000000000000213e+00,-4.040910434709123200e-02
9.000000000000000000e+00,-6.714958818246437311e-02
9.009999999999999787e+00,-9.318097495197572022e-02
9.019999999999999574e+00,-1.184887547119013729e-01
9.029999999999999361e+00,-1.430587100104162013e-01
9.040000000000000924e+00,-1.668769599585928909e-01
9.050000000000000711e+00,-1.899299998589005223e-01
9.060000000000000497e+00,-2.122047365636845206e-01
9.070000000000000284e+00,-2.336885197602553421e-01
9.080000000000000071e+00,-2.543691693989165170e-01
9.089999999999999858e+00,-2.742349994957344328e-01
9.099999999999999645e+00,-2.932748385533451296e-01
9.109999999999999432e+00,-3.114780468508643319e-01
9.120000000000000995e+00,-3.288345308583006665e-01
9.130000000000000782e+00,-3.453347550320562398e-01
9.140000000000000568e+00,-3.609697512464267732e-01
9.150000000000000355e+00,-3.757311261117807777e-01
9.160000000000000142e+00,-3.896110664235993837e-01
9.169999999999999929e+00,-4.026023429780765661e-01
9.179999999999999716e+00,-4.146983129797957579e-01
9.189999999999999503e+00,-4.258929212553795307e-01
9.200000000000001066e+00,-4.361807004742077609e-01
9.210000000000000853e+00,-4.455567705635583575e-01
9.220000000000000639e+00,-4.540168374910702465e-01
9.230000000000000426e+00,-4.615571915724692165e-01
9.240000000000000213e+00,-4.681747054472331637e-01
9.250000000000000000e+00,-4.738668318494760334e-01
9.259999999999999787e+00,-4.786316012859735403e-01
9.269999999999999574e+00,-4.824676197180740034e-01
9.279999999999999361e+00,-4.853740663293783508e-01
9.290000000000000924e+00,-4.873506914466442241e-01
9.300000000000000711e+00,-4.883978146674768928e-01
9.310000000000000497e+00,-4.885163232351061313e-01
9.320000000000000284e+00,-4.877076706879840406e-01
9.330000000000000071e+00,-4.859738758001436176e-01
9.339999999999999858e+00,-4.833175218172824916e-01
9.349999999999999645e+00,-4.797417559834182832e-01
9.359999999999999432e+00,-4.752502893437378639e-01
9.370000000000000995e+00,-4.698473968009472812e-01
9.380000000000000782e+00,-4.635379173950387455e-01
9.390000000000000568e+00,-4.563272547699250281e-01
9.400000000000000355e+00,-4.482213777848480518e-01
9.410000000000000142e+00,-4.392268212238333858e-01
9.419999999999999929e+00,-4.293506865527197403e-01
9.429999999999999716e+00,-4.186006426704156347e-01
9.439999999999999503e+00,-4.069849265989965437e-01
9.450000000000001066e+00,-3.945123440560212580e-01
9.460000000000000853e+00,-3.811922698519753516e-01
9.470000000000000639e+00,-3.670346480560041647e-01
9.480000000000000426e+00,-3.520499918740299661e-01
9.490000000000000213e+00,-3.362493831849133752e-01
9.500000000000000000e+00,-3.196444716824663468e-01
9.509999999999999787e+00,-3.022474735738038820e-01
9.519999999999999574e+00,-2.840711697876820430e-01
9.529999999999999361e+00,-2.651289036500572016e-01
9.540000000000000924e+00,-2.454345779880645895e-01
9.550000000000000711e+00,-2.250026516278982314e-01
9.560000000000000497e+00,-2.038481352566281768e-01
9.570000000000000284e+00,-1.819865866227612927e-01
9.580000000000000071e+00,-1.594341050552878225e-01
9.589999999999999858e+00,-1.362073252860074579e-01
9.599999999999999645e+00,-1.123234105650465497e-01
9.609999999999999432e+00,-8.780004506461459857e-02
9.620000000000000995e+00,-6.265542557115882927e-02
9.630000000000000782e+00,-3.690825247111512164e-02
9.640000000000000568e+00,-1.057772004038110350e-02
9.650000000000000355e+00,1.631649394758680205e-02
9.660000000000000142e+00,4.375423927556346126e-02
9.669999999999999929e+00,7.171490497437950362e-02
9.679999999999999716e+00,1.001774316248193325e-01
9.689999999999999503e+00,1.291203242378072824e-01
9.700000000000001066e+00,1.585216656775843835e-01
9.710000000000000853e+00,1.883591305893984880e-01
9.720000000000000639e+00,2.186099997904072390e-01
9.730000000000000426e+00,2.492511750800410208e-01
9.740000000000000213e+00,2.802591944240065969e-01
9.750000000000000000e+00,3.116102474644436016e-01
9.759999999999999787e+00,3.432801913074818301e-01
9.769999999999999574e+00,3.752445665385922280e-01
9.779999999999999361e+00,4.074786134156802575e-01
9.790000000000000924e+00,4.399572881898363153e-01
9.800000000000000711e+00,4.726552795040255273e-01
9.810000000000000497e+00,5.055470248207664108e-01
9.820000000000000284e+00,5.386067268309977507e-01
9.830000000000000071e+00,5.718083697978582070e-01
9.839999999999999858e+00,6.051257357909805012e-01
9.849999999999999645e+00,6.385324207691217557e-01
9.859999999999999432e+00,6.720018504714825314e-01
9.870000000000000995e+00,7.055072960808965732e-01
9.880000000000000782e+00,7.390218896251673497e-01
9.890000000000000568e+00,7.725186390861665808e-01
9.900000000000000355e+00,8.059704431898608856e-01
9.910000000000000142e+00,8.393501058541695814e-01
9.919999999999999929e+00,8.726303502754472197e-01
9.929999999999999716e+00,9.057838326383986782e-01
9.939999999999999503e+00,9.387831554383392341e-01
9.950000000000001066e+00,9.716008804088783757e-01
9.960000000000000853e+00,1.004209541052298205e+00
9.970000000000000639e+00,1.036581654774086703e+00
9.980000000000000426e+00,1.068689734627237264e+00
9.990000000000000213e+00,1.100506300676015181e+00
1.000000000000000000e+01,1.132003890992878015e+00


==> Y_JR.dat <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,1.498780698202562076e-03,1.496338107625901082e-03,1.496621503886973008e-03,1.495681095209877316e-03,1.492297131580779326e-03,1.494029219389940693e-03,1.492067471456862181e-03,1.495030984084036755e-03
2.000000000000000042e-02,5.989844973413342363e-03,5.970046123322820392e-03,5.972338308807981569e-03,5.964826321637346426e-03,5.938142732203346985e-03,5.951879943501072606e-03,5.936816518095301178e-03,5.960001757191499966e-03
2.999999999999999889e-02,1.346437660946599515e-02,1.339669696612252880e-02,1.340451548761880177e-02,1.337920539703116654e-02,1.329046253781493089e-02,1.333641589186352477e-02,1.328752281977307187e-02,1.336416372862331628e-02
4.000000000000000083e-02,2.391236350974505417e-02,2.374993297171070286e-02,2.376865583319056480e-02,2.370877481616411736e-02,2.350154643108464531e-02,2.360948594382777238e-02,2.349782380246663235e-02,2.367599081628703195e-02
5.000000000000000278e-02,3.732260193468685955e-02,3.700149671887044411e-02,3.703842512435626122e-02,3.692171404824667186e-02,3.652309374111969292e-02,3.673195394348094389e-02,3.652150164273820776e-02,3.686314599987206009e-02
5.999999999999999778e-02,5.368270048328889488e-02,5.312125870854853688e-02,5.318567341447039132e-02,5.298445783047873309e-02,5.230625588971011403e-02,5.266372420073300864e-02,5.231233821582571136e-02,5.289244034664820904e-02
7.000000000000000666e-02,7.297908360859303722e-02,7.207724098400769552e-02,7.218045126331783246e-02,7.186172364305540294e-02,7.080167647218890692e-02,7.136376202137359459e-02,7.082401676773865395e-02,7.172978209125367710e-02
8.000000000000000167e-02,9.519699447257473635e-02,9.383563601965705381e-02,9.399102011730962880e-02,9.351653375168036963e-02,9.195952882794111716e-02,9.279010879898354214e-02,9.201005389635905085e-02,9.334011401568753641e-02
8.999999999999999667e-02,1.203204969622572174e-01,1.183608204396486840e-01,1.185838563199028139e-01,1.179102314902202853e-01,1.157295511311332570e-01,1.168998913939796186e-01,1.158237510999821640e-01,1.176873379849922852e-01
1.000000000000000056e-01,1.483324767061030836e-01,1.456153633535043346e-01,1.459236485022450402e-01,1.450024917273717295e-01,1.420610790157044723e-01,1.436493257107484545e-01,1.422181588155340681e-01,1.447342260639782052e-01
1.100000000000000006e-01,1.792146409477424762e-01,1.755600293133704470e-01,1.759732883616249577e-01,1.747513257159729605e-01,1.709030757394000566e-01,1.729937145634026507e-01,1.711460482438879049e-01,1.744423181868692274e-01
1.199999999999999956e-01,2.129475171528090738e-01,2.081537761045863522e-01,2.086938550809769310e-01,2.071130807606944568e-01,2.022041598889686709e-01,2.048874400942934382e-01,2.025598878096434852e-01,2.067718068900768202e-01
1.300000000000000044e-01,2.495104502440047833e-01,2.433537477767604151e-01,2.440445938750705757e-01,2.420424353579877508e-01,2.359126306319077049e-01,2.392839511765859628e-01,2.364118221250611773e-01,2.416814101616894528e-01
1.400000000000000133e-01,2.888815983794398856e-01,2.811152635051811233e-01,2.819828893667358227e-01,2.794923906598985042e-01,2.719764905286271017e-01,2.761357463918552857e-01,2.726536520135268704e-01,2.791282340199956469e-01
1.499999999999999944e-01,3.310379272097335734e-01,3.213918030408422499e-01,3.224642346980957086e-01,3.194142592890158450e-01,3.103434659318885513e-01,3.153943533240667896e-01,3.112368146192945328e-01,3.190676270136149073e-01
1.600000000000000033e-01,3.759552025702537770e-01,3.641349896602885661e-01,3.654421974657650618e-01,3.617576526836196460e-01,3.509610250171083523e-01,3.570103050501271524e-01,3.521123629654167586e-01,3.614530294384455944e-01
1.700000000000000122e-01,4.236079815861658049e-01,4.092945716625028263e-01,4.108683837336619127e-01,4.064704682780518330e-01,3.937763935068062660e-01,4.009331148315656290e-01,3.952309445703385826e-01,4.062358206859975063e-01
1.799999999999999933e-01,4.739696021895867251e-01,4.568184035776959862e-01,4.586924015206597094e-01,4.534988779214548238e-01,4.387365681743217172e-01,4.471112501185656729e-01,4.405427789268046013e-01,4.533651687605436131e-01
1.900000000000000022e-01,5.270121710700513828e-01,5.066524283506238513e-01,5.088618252808528863e-01,5.027873190062900344e-01,4.857883282350767273e-01,4.954921070629975666e-01,4.879976338038367611e-01,5.027878866073389741e-01
2.000000000000000111e-01,5.827065501016207572e-01,5.587406618373917944e-01,5.613221629896688603e-01,5.542784898145959316e-01,5.348782447572948406e-01,5.460219867977639252e-01,5.375448004651970368e-01,5.544483003262286047e-01
2.099999999999999922e-01,6.410223413122444480e-01,6.130251810080872277e-01,6.160168275173475427e-01,6.079133505931494375e-01,5.859526882473627962e-01,5.986460747723016951e-01,5.891330680126126706e-01,6.082881355035633097e-01
2.200000000000000011e-01,7.019278704833490368e-01,6.694461172765023838e-01,6.728871140103369619e-01,6.636311318373229184e-01,6.389578345871391729e-01,6.533084244194684587e-01,6.427106971661227242e-01,6.642464266285473817e-01
2.300000000000000100e-01,7.653901694899972741e-01,7.279416563813144725e-01,7.318721850089499048e-01,7.213693511967734784e-01,6.938396695231380251e-01,7.099519464872635632e-01,6.982253938613187660e-01,7.222594567176565672e-01
2.399999999999999911e-01,8.313749575142554971e-01,7.884480462191795214e-01,7.929090650044103850e-01,7.810638403141122454e-01,7.505439919125223014e-01,7.685184050922816423e-01,7.556242831656780901e-01,7.822607327709929503e-01
2.500000000000000000e-01,8.998466212865322555e-01,8.508996139783662205e-01,8.559326460787536339e-01,8.426487827225637162e-01,8.090164159729495985e-01,8.289484217141124267e-01,8.148538840169697872e-01,8.441810028540306376e-01
2.600000000000000089e-01,9.707681945315019822e-01,9.152287938412415613e-01,9.208757060833853147e-01,9.060567640339503015e-01,8.692023727615901807e-01,8.911814880293166263e-01,8.758600853774312078e-01,9.079483198203025518e-01
2.700000000000000178e-01,1.044101336816694703e+00,9.813661663261952217e-01,9.876689412050158046e-01,9.712188347968144786e-01,9.310471111370562936e-01,9.551559883885206714e-01,9.385881244124852918e-01,9.734881556474912490e-01
2.800000000000000266e-01,1.119806312022778805e+00,1.049240510707227569e+00,1.056241013360771808e+00,1.038064587002978767e+00,9.944956984529260691e-01,1.020809232536383115e+00,1.002982567321324403e+00,1.040723568962377277e+00
2.899999999999999800e-01,1.197841966674857428e+00,1.118778870586335517e+00,1.126518614234398585e+00,1.106522244380522713e+00,1.059493021231055376e+00,1.088077498959497014e+00,1.068987293445950115e+00,1.109575426602764425e+00
2.999999999999999889e-01,1.278165708393580458e+00,1.189906634027270593e+00,1.198426546409153692e+00,1.176518766569698782e+00,1.125983786057072944e+00,1.156896089016809182e+00,1.136545483267819900e+00,1.179962678061397430e+00
3.099999999999999978e-01,1.360733484743370303e+00,1.262547628355155105e+00,1.271887822218889186e+00,1.247979966963614462e+00,1.193912520930705545e+00,1.227199391767894499e+00,1.205599610867456706e+00,1.251802679464692147e+00
3.200000000000000067e-01,1.445499762772392671e+00,1.336624229911750117e+00,1.346823780581713370e+00,1.320830643712125330e+00,1.263223577290219835e+00,1.298920959173996303e+00,1.276091441373070401e+00,1.325011561474124688e+00
3.300000000000000155e-01,1.532417509554878654e+00,1.412057488740513955e+00,1.423154221771354644e+00,1.394994723106268042e+00,1.333861132913747971e+00,1.371993591112823374e+00,1.347962033860774733e+00,1.399504633299933465e+00
3.400000000000000244e-01,1.621438174060792825e+00,1.488767267915185544e+00,1.500797559757361732e+00,1.470395414288949265e+00,1.405769195881112266e+00,1.446349429428171796e+00,1.421151750093172073e+00,1.475196813037889410e+00
3.500000000000000333e-01,1.712511670690453069e+00,1.566672396958746827e+00,1.579670991413258729e+00,1.546955373982645154e+00,1.478891609758563375e+00,1.521920060036386468e+00,1.495600269397164395e+00,1.552003072932239158e+00
3.599999999999999867e-01,1.805586364822278522e+00,1.645690838531843836e+00,1.659690681559124137e+00,1.624596879693418705e+00,1.553172060146226885e+00,1.598636621939473423e+00,1.571246609888370394e+00,1.629838887067733388e+00
3.699999999999999956e-01,1.900609060730160671e+00,1.725739867307046760e+00,1.740771962479637835e+00,1.703242009648935795e+00,1.628554082704628536e+00,1.676429921854135419e+00,1.648029156151266106e+00,1.708620668506202422e+00
3.800000000000000044e-01,1.997524992232756036e+00,1.806736259693838775e+00,1.822829546248531551e+00,1.782812827561848001e+00,1.704981072753060767e+00,1.755230553060574961e+00,1.725885693383996555e+00,1.788266183069872506e+00
3.900000000000000133e-01,2.096277816440067276e+00,1.888596492845084240e+00,1.905777747903701247e+00,1.863231570183438324e+00,1.782396296509311417e+00,1.834969017006639058e+00,1.804753447917568421e+00,1.868694927843392417e+00
4.000000000000000222e-01,2.196809610962752402e+00,1.971236951164899498e+00,1.989530717261732029e+00,1.944420835529134584e+00,1.860742904017924859e+00,1.915575846172334673e+00,1.884569133923564399e+00,1.949828463972598680e+00
4.100000000000000311e-01,2.299060874946471156e+00,2.054574138355867330e+00,2.074002676943486279e+00,2.026303769619443251e+00,1.939963943793112433e+00,1.996981726706170024e+00,1.965269006035063271e+00,2.031590695381336964e+00
4.199999999999999845e-01,2.402970534287005133e+00,2.138524892895349971e+00,2.159108164009982733e+00,2.108804249587744373e+00,2.020002379183035046e+00,2.079117619386150473e+00,2.046788917524258178e+00,2.113908087466258134e+00
4.299999999999999933e-01,2.508475951371708756e+00,2.223006604720410895e+00,2.244762272485271826e+00,2.191847061059543744e+00,2.100801106444686095e+00,2.161914877531559309e+00,2.129064383609041045e+00,2.196709822492928232e+00
4.400000000000000022e-01,2.615512939678845683e+00,2.307937430831765724e+00,2.330880893974208945e+00,2.275358067804180706e+00,2.182302974503155468e+00,2.245305360593031097e+00,2.212030649400837490e+00,2.279927891122966788e+00
4.500000000000000111e-01,2.724015783548455527e+00,2.393236507501341315e+00,2.417380953570252622e+00,2.359264371796412796e+00,2.264450806355730261e+00,2.329221542273423928e+00,2.295622761958029390e+00,2.363497122075718160e+00
4.600000000000000200e-01,2.833917263416414478e+00,2.478824156786383792e+00,2.504180638292381911e+00,2.443494461997369083e+00,2.347187422070047713e+00,2.413596612175847866e+00,2.379775645873691836e+00,2.447355154216049211e+00
4.700000000000000289e-01,2.945148686612740985e+00,2.564622085115340067e+00,2.591199615389920830e+00,2.527978350366821836e+00,2.430455663316275938e+00,2.498364570132912910e+00,2.464424181802992830e+00,2.531442357243739671e+00
4.799999999999999822e-01,3.057639924751267557e+00,2.650553571815409626e+00,2.678359238006854603e+00,2.612647693845608021e+00,2.514198419365863302e+00,2.583460312537926740e+00,2.549503287323926948e+00,2.615701708563269889e+00
4.899999999999999911e-01,3.171319456385733648e+00,2.736543645596093643e+00,2.765582735898949540e+00,2.697435901291871829e+00,2.598358654483599928e+00,2.668819710169613835e+00,2.634947999524209106e+00,2.700078634803623867e+00
5.000000000000000000e-01,3.286114416568480134e+00,2.822519247183455260e+00,2.852795389142058990e+00,2.782278224610913675e+00,2.682879436635278836e+00,2.754379677172492880e+00,2.720693558716027916e+00,2.784520826845640951e+00
5.100000000000000089e-01,3.401950652720668433e+00,2.908409376511497335e+00,2.939924683051662324e+00,2.867111833579150559e+00,2.767703967429886003e+00,2.840078231021246680e+00,2.806675492697622953e+00,2.868978037144163107e+00
5.200000000000000178e-01,3.518752787027274564e+00,2.994145223114592635e+00,3.026900442844314476e+00,2.951875874121556720e+00,2.852775613212701789e+00,2.925854543455610912e+00,2.892829701004864695e+00,2.953401867674334103e+00
5.300000000000000266e-01,3.636444285383450215e+00,3.079660278622232017e+00,3.113654946902982168e+00,3.036511510052931406e+00,2.938037937223705764e+00,3.011648982519364193e+00,2.979092538625702336e+00,3.037745556072153352e+00
5.400000000000000355e-01,3.754947532867126903e+00,3.164890430528149778e+00,3.200123017851632667e+00,3.120961948531045138e+00,3.023434732733969899e+00,3.097403145970262006e+00,3.065400898684042197e+00,3.121963766570726939e+00
5.500000000000000444e-01,3.874183915658594213e+00,3.249774036683597878e+00,3.286242090991378095e+00,3.205172449689451142e+00,3.108910057071107236e+00,3.183059886445168907e+00,3.151692293635925068e+00,3.206012391244517978e+00
5.600000000000000533e-01,3.994073909271685707e+00,3.334251980242791458e+00,3.371952259992638368e+00,3.289090321115696103e+00,3.194408266443129030e+00,3.268563328864613649e+00,3.237904934558522463e+00,3.289848365943531583e+00
5.700000000000000622e-01,4.114537172903752094e+00,3.418267705061180717e+00,3.457196300067499450e+00,3.372664898013916890e+00,3.279874051468085749e+00,3.353858880642532903e+00,3.323977808150366364e+00,3.373429504192894335e+00
5.799999999999999600e-01,4.235492649653402886e+00,3.501767231808587066e+00,3.541919669156766926e+00,3.455847510037324266e+00,3.365252473314586990e+00,3.438893235329567144e+00,3.409850751098391530e+00,3.456714351299631005e+00
5.899999999999999689e-01,4.356858672296726631e+00,3.584699155304323259e+00,3.626070487951230437e+00,3.538591435894809845e+00,3.450489000355607683e+00,3.523614370361951575e+00,3.495464521503094613e+00,3.539662059980128284e+00
5.999999999999999778e-01,4.478553074255090749e+00,3.667014623805914919e+00,3.709599499821517821e+00,3.620851846926571138e+00,3.535529545234926019e+00,3.607971539613298528e+00,3.580760867086816734e+00,3.622232288016427049e+00
6.099999999999999867e-01,4.600493305331390559e+00,3.748667301183507217e+00,3.792460011952002663e+00,3.702585740906819467e+00,3.620320502242134086e+00,3.691915261454314479e+00,3.665682589941475111e+00,3.704385117772245994e+00
6.199999999999999956e-01,4.722596551737553661e+00,3.829613313085860504e+00,3.874607819159091360e+00,3.783751867368501554e+00,3.704808784888477646e+00,3.775397303017072659e+00,3.750173607600813863e+00,3.786080996846261204e+00
6.300000000000000044e-01,4.844779859884944528e+00,3.909811178349324123e+00,3.956001112021622301e+00,3.864310645757361939e+00,3.788941863571934299e+00,3.858370661337512608e+00,3.834179010248372599e+00,3.867280698700144459e+00
6.400000000000000133e-01,4.966960263361841044e+00,3.989221727017489894e+00,4.036600371060941939e+00,3.944224077712808807e+00,3.872667803216053972e+00,3.940789542014300650e+00,3.917645113895984910e+00,3.947945301758326142e+00
6.500000000000000222e-01,5.089054912479066495e+00,4.067808006426316680e+00,4.116368248781345329e+00,4.023455654743539611e+00,3.955935300763297136e+00,4.022609335976171430e+00,4.000519509388933415e+00,4.028036185220632781e+00
6.600000000000000311e-01,5.210981205726874066e+00,4.145535176868094140e+00,4.195269441419810619e+00,4.101970262519505361e+00,4.038693722400090280e+00,4.103786594895612261e+00,4.082751107113185896e+00,4.107515039643971910e+00
6.700000000000000400e-01,5.332656922453914206e+00,4.222370398379043266e+00,4.273270552259797128e+00,4.179734082941467754e+00,4.120893140387688725e+00,4.184279005726563305e+00,4.164290177297794493e+00,4.186343890223253261e+00
6.800000000000000488e-01,5.454000356053128939e+00,4.298282710201474899e+00,4.350339948340421259e+00,4.256714495078004035e+00,4.202484369370394823e+00,4.264045364779892822e+00,4.245088385821931709e+00,4.264485130625503828e+00
6.900000000000000577e-01,5.574930446920215665e+00,4.373242904454608393e+00,4.426447612343136662e+00,4.332879975980230114e+00,4.283419002030808720e+00,4.343045551684959094e+00,4.325098825451576978e+00,4.341901565197983537e+00
7.000000000000000666e-01,5.695366914438255712e+00,4.447223395510977006e+00,4.501564991366834967e+00,4.408200002299330400e+00,4.363649443960755825e+00,4.421240503520559528e+00,4.404276042445957273e+00,4.418556457376610069e+00
7.099999999999999645e-01,5.815230387237510179e+00,4.520198086520644587e+00,4.575664844213031657e+00,4.482644953543778676e+00,4.443128947616409086e+00,4.498592189335771430e+00,4.482576058488833226e+00,4.494413582162398946e+00
7.199999999999999734e-01,5.934442530982400932e+00,4.592142234456187744e+00,4.648721088699372395e+00,4.556186017724019877e+00,4.521811645227002074e+00,4.575063585222148177e+00,4.559956387914971820e+00,4.569437280608984686e+00
7.299999999999999822e-01,6.052926172948421168e+00,4.663032314970453562e+00,4.720708650405843088e+00,4.628795100044426292e+00,4.599652580528451828e+00,4.650618650044703983e+00,4.636376050217921652e+00,4.643592514372071101e+00
7.399999999999999911e-01,6.170605422670039530e+00,4.732845888269373802e+00,4.791603314137413250e+00,4.700444735217093495e+00,4.676607739196220415e+00,4.725222301891078835e+00,4.711795577841718874e+00,4.716844918509892182e+00
7.500000000000000000e-01,6.287405787966431348e+00,4.801561467106305159e+00,4.861381579262615382e+00,4.771108003890959459e+00,4.752634077855812045e+00,4.798840395256918967e+00,4.786177019276600220e+00,4.789160850889847332e+00
7.600000000000000089e-01,6.403254285684794489e+00,4.869158387905001106e+00,4.930020519962708292e+00,4.840758453613883461e+00,4.827689551554468217e+00,4.871439698951242292e+00,4.859483937497235395e+00,4.860507436746871690e+00
7.700000000000000178e-01,6.518079546540635150e+00,4.935616685917686652e+00,4.997497651303218547e+00,4.909370024675505206e+00,4.901733139583751786e+00,4.942987874678592242e+00,4.931681403801518648e+00,4.930852607149399880e+00
7.800000000000000266e-01,6.631811913480275322e+00,5.000916975224846794e+00,5.063790801920892370e+00,4.976916981115538263e+00,4.974724869549826067e+00,5.013453456235030359e+00,5.002735987128489548e+00,5.000165130353729559e+00
7.900000000000000355e-01,6.744383533042293877e+00,5.065040334285925816e+00,5.128877994006304952e+00,5.043373847125955045e+00,5.046625839596205587e+00,5.082805829242238005e+00,5.072615738955494891e+00,5.068414635261493828e+00
8.000000000000000444e-01,6.855728439250969863e+00,5.127968197656747051e+00,5.192737331156912717e+00,5.108715349026470953e+00,5.117398238692508983e+00,5.151015211337822031e+00,5.141290173897074212e+00,5.135571626431854497e+00
8.100000000000000533e-01,6.965782629635336676e+00,5.189682254401129846e+00,5.255346894578281969e+00,5.172916362950749303e+00,5.187005364912164573e+00,5.218052632739799357e+00,5.208730246151172416e+00,5.201607490334127171e+00
8.200000000000000622e-01,7.074484133031275768e+00,5.250164353641927129e+00,5.316684648023293214e+00,5.235951868345747329e+00,5.255411641632040443e+00,5.283889917108552048e+00,5.274908321961935265e+00,5.266494492752452850e+00
8.300000000000000711e-01,7.181773068890425549e+00,5.309396417621123021e+00,5.376728351780707627e+00,5.297796907358189422e+00,5.322582631597446934e+00,5.348499662639699892e+00,5.339798148292310920e+00,5.330205767467122158e+00
8.399999999999999689e-01,7.287591697887600972e+00,5.367360362570113175e+00,5.435455485955724697e+00,5.358426550160000801e+00,5.388485048806821887e+00,5.411855223335532372e+00,5.403374817923809914e+00,5.392715296533352465e+00
8.499999999999999778e-01,7.391884463687064866e+00,5.424038027630093239e+00,5.492843183225971870e+00,5.417815866248065326e+00,5.453086768181577781e+00,5.473930690420320211e+00,5.465614731224753164e+00,5.453997882654750384e+00
8.599999999999999867e-01,7.494598025796513241e+00,5.479411112008557794e+00,5.548868171206437161e+00,5.475939901742436611e+00,5.516356832997964865e+00,5.534700873885170402e+00,5.526495554851980074e+00,5.514029114303315104e+00
8.699999999999999956e-01,7.595681283505153480e+00,5.533461120511152131e+00,5.603506724515708193e+00,5.532773662700448014e+00,5.578265460069361303e+00,5.594141284170576434e+00,5.585996177674021013e+00,5.572785324369536220e+00
8.800000000000000044e-01,7.695085390968002592e+00,5.586169317548179691e+00,5.656734626602904825e+00,5.588292104461428877e+00,5.638784042679083619e+00,5.652228114018755356e+00,5.644096664225890514e+00,5.630243543234469961e+00
8.900000000000000133e-01,7.792763763561766588e+00,5.637516689681586257e+00,5.708527141369170721e+00,5.642470127037267247e+00,5.697885151275616344e+00,5.708938220552751019e+00,5.700778206026731354e+00,5.686381447240978382e+00
9.000000000000000222e-01,7.888672075697690467e+00,5.687483916750672996e+00,5.758858994598705650e+00,5.695282576567167965e+00,5.755542531954098706e+00,5.764249107664583427e+00,5.756023071111187051e+00,5.741177303604343862e+00
9.100000000000000311e-01,7.982768250332989979e+00,5.736051351592542424e+00,5.807704365201191266e+00,5.746704252859889728e+00,5.811731102759993384e+00,5.818138908820013278e+00,5.809814552143418354e+00,5.794609912844415511e+00
9.200000000000000400e-01,8.075012440474418796e+00,5.783199008355743409e+00,5.855036886259179951e+00,5.796709923052838498e+00,5.866426947863181418e+00,5.870586370412306465e+00,5.862136913498803281e+00,5.846658549843746222e+00
9.300000000000000488e-01,8.165367003014686986e+00,5.828906559392006415e+00,5.900829655869615387e+00,5.845274341423841946e+00,5.919607309663320827e+00,5.921570835821412082e+00,5.912975337712318868e+00,5.897302904640525867e+00
9.400000000000000577e-01,8.253796465284544581e+00,5.873153340700676850e+00,5.945055257767154266e+00,5.892372275397521619e+00,5.971250578900288986e+00,5.971072230357835409e+00,5.962315871704130466e+00,5.946523024053196771e+00
9.500000000000000666e-01,8.340267484740110149e+00,5.915918365892669506e+00,5.987685791717371586e+00,5.937978537793116907e+00,6.021336282856958100e+00,6.019071047291890686e+00,6.010145373201782881e+00,5.994299255207376831e+00
9.599999999999999645e-01,8.424748802236329936e+00,5.957180348634739886e+00,6.028692913669291720e+00,5.982068025363661334e+00,6.069845071755604948e+00,6.065548335188682749e+00,6.056451457784306491e+00,6.040612191996943992e+00
9.699999999999999734e-01,8.507211189363133030e+00,5.996917733529859795e+00,6.068047885657980700e+00,6.024615763676768765e+00,6.116758703463915481e+00,6.110485686786771176e+00,6.101222446976340308e+00,6.085442625461829458e+00
9.799999999999999822e-01,8.587627390341108224e+00,6.035108735384674183e+00,6.105721635448177587e+00,6.065596958384183779e+00,6.162060026641996480e+00,6.153865229673790793e+00,6.144447317819776266e+00,6.128771499007180878e+00
9.899999999999999911e-01,8.665972058988209881e+00,6.071731386809712916e+00,6.141684825908229506e+00,6.104987052919923052e+00,6.205732962478016645e+00,6.195669619024992691e+00,6.186115654346281190e+00,6.170579869324096300e+00
1.000000000000000000e+00,8.742221691278514228e+00,6.106763594091469294e+00,6.175907934098884056e+00,6.142761792654528819e+00,6.247762485177130287e+00,6.235882032680493126e+00,6.226217601366173859e+00,6.210848873803071157e+00
1.010000000000000009e+00,8.816354554018433376e+00,6.140183201266893320e+00,6.208361340052966248e+00,6.178897295514943266e+00,6.288134601386078160e+00,6.274486168843624867e+00,6.264743820977404454e+00,6.249559705159641432e+00
1.020000000000000018e+00,8.888350610165435484e+00,6.171968062319650450e+00,6.239015425208640053e+00,6.213370129055109103e+00,6.326836328754261274e+00,6.311466246685879966e+00,6.301685452182718805e+00,6.286693593919363110e+00
1.030000000000000027e+00,8.958191441309503844e+00,6.202096121402904672e+00,6.267840680440018630e+00,6.246157393930984902e+00,6.363855673850842720e+00,6.346807010143156624e+00,6.337034073983431881e+00,6.322231799338038805e+00
1.040000000000000036e+00,9.025860167828666292e+00,6.230545500974881357e+00,6.294807823603536967e+00,6.277236813694706541e+00,6.399181609676332982e+00,6.380493735183024206e+00,6.370781672294588027e+00,6.356155609264668271e+00
1.050000000000000044e+00,9.091341367217324887e+00,6.257294597710346018e+00,6.319887926485916019e+00,6.306586830775668950e+00,6.432804053025670044e+00,6.412512240813127207e+00,6.402920610998746653e+00,6.388446351360268949e+00
1.060000000000000053e+00,9.154620991070238745e+00,6.282322186022955002e+00,6.343052550999116690e+00,6.334186708461072790e+00,6.464713841977494546e+00,6.442848904086275752e+00,6.433443607424247368e+00,6.419085405871014061e+00
1.070000000000000062e+00,9.215686281186242113e+00,6.305607528999654932e+00,6.364273894418731814e+00,6.360016638624832019e+00,6.494902713800525973e+00,6.471490679337827956e+00,6.462343712498831216e+00,6.448054241388956775e+00
1.080000000000000071e+00,9.274525685234614514e+00,6.327130496508567958e+00,6.383524943404340846e+00,6.384057854881743488e+00,6.523363283581836036e+00,6.498425121865295750e+00,6.489614295791073850e+00,6.475334451987945883e+00
1.090000000000000080e+00,9.331128772403772587e+00,6.346871690195743376e+00,6.400779636473031609e+00,6.406292750763766364e+00,6.550089023892573081e+00,6.523640416228333017e+00,6.515249035610588102e+00,6.500907807366458790e+00
1.100000000000000089e+00,9.385486149427149982e+00,6.364812575033586661e+00,6.416013034520366531e+00,6.426705002427663516e+00,6.575074245813354423e+00,6.547125409309092703e+00,6.539241914293657310e+00,6.524756313834561006e+00
1.110000000000000098e+00,9.437589377355090292e+00,6.380935617024563911e+00,6.429201498896455647e+00,6.445279695309001688e+00,6.598314081643104956e+00,6.568869648228066183e+00,6.561587218754307393e+00,6.546862286326908809e+00
1.120000000000000107e+00,9.487430889414689261e+00,6.395224426597954093e+00,6.440322876448630218e+00,6.462003454037635208e+00,6.619804469610596875e+00,6.588863423158802135e+00,6.582279546332207687e+00,6.567208431596752938e+00
1.130000000000000115e+00,9.535003910272179084e+00,6.407663907165139783e+00,6.449356690836804518e+00,6.476864574825785148e+00,6.639542140896390165e+00,6.607097815026211407e+00,6.601313815918759431e+00,6.585777942719090561e+00
1.140000000000000124e+00,9.580302376984930035e+00,6.418240408220508009e+00,6.456284339313620890e+00,6.489853159433394580e+00,6.657524609253412606e+00,6.623564748007531477e+00,6.618685284291700555e+00,6.602554605001149213e+00
1.150000000000000133e+00,9.623320861902785239e+00,6.426941882290987174e+00,6.461089294039680020e+00,6.500961249708568701e+00,6.673750163486423581e+00,6.638257046682638496e+00,6.634389567537171573e+00,6.617522913361395531e+00
1.159999999999999920e+00,9.664054497751488171e+00,6.433758044948249655e+00,6.463757306875793418e+00,6.510182961595946338e+00,6.688217863013580455e+00,6.651168497601568141e+00,6.648422667386925333e+00,6.630668201189503286e+00
1.169999999999999929e+00,9.702498905104675941e+00,6.438680537004571214e+00,6.464276616460644220e+00,6.517514617405261390e+00,6.700927536687196095e+00,6.662293914952399199e+00,6.660781002247813554e+00,6.641976780633905619e+00
1.179999999999999938e+00,9.738650122425498878e+00,6.441703087917367121e+00,6.462638156245368748e+00,6.522954875038799116e+00,6.711879784995695708e+00,6.671629209922806503e+00,6.671461442651427376e+00,6.651436094174625779e+00
1.189999999999999947e+00,9.772504538834542842e+00,6.442821679329825635e+00,6.458835762018400040e+00,6.526504852792769817e+00,6.721075985705435407e+00,6.679171463254615304e+00,6.680461350804336007e+00,6.659034877220542548e+00
1.199999999999999956e+00,9.804058829737568814e+00,6.442034707577437125e+00,6.452866377316923696e+00,6.528168248276498886e+00,6.728518302930428518e+00,6.684919000393819033e+00,6.687778623874292450e+00,6.664763331315130657e+00
1.209999999999999964e+00,9.833309895424742209e+00,6.439343143894263655e+00,6.444730254988205509e+00,6.527951449937547501e+00,6.734209699541651162e+00,6.688871468540297904e+00,6.693411740605593963e+00,6.668613307336069163e+00
1.219999999999999973e+00,9.860254802732596247e+00,6.434750690960557407e+00,6.434431153037836637e+00,6.525863639642903280e+00,6.738153952747344633e+00,6.691029914803659828e+00,6.697359810817991921e+00,6.670578497825037090e+00
1.229999999999999982e+00,9.884890729841051993e+00,6.428263934346934327e+00,6.421976522785893593e+00,6.521916884748490517e+00,6.740355672593812741e+00,6.691396864576292458e+00,6.699622627308540856e+00,6.670654637278556010e+00
1.239999999999999991e+00,9.907214914260451977e+00,6.419892487332063524e+00,6.407377687249548259e+00,6.516126218093331701e+00,6.740820323055193519e+00,6.689976399144141439e+00,6.700200719645075687e+00,6.668839708864156002e+00
1.250000000000000000e+00,9.927224604047740542e+00,6.409649127503231014e+00,6.390650007585342074e+00,6.508509704382187344e+00,6.739554245303199131e+00,6.686774231472399244e+00,6.699095408149046804e+00,6.665134155595962895e+00
1.260000000000000009e+00,9.944917012276761170e+00,6.397549923494646684e+00,6.371813035359788380e+00,6.499088491472371665e+00,6.736564682676666749e+00,6.681797779029914786e+00,6.696308863389918820e+00,6.659541093510726206e+00
1.270000000000000018e+00,9.960289274774963175e+00,6.383614350179615649e+00,6.350890648376782188e+00,6.487886845157114557e+00,6.731859806808548008e+00,6.675056232455432337e+00,6.691844158749385763e+00,6.652066523834314182e+00
1.280000000000000027e+00,9.973338411127798508e+00,6.367865390612168497e+00,6.327911167777931389e+00,6.474932166139163670e+00,6.725448744317144900e+00,6.666560618823559992e+00,6.685705327438977719e+00,6.642719540530256594e+00
1.290000000000000036e+00,9.984061288942559287e+00,6.350329623013920788e+00,6.302907454150586730e+00,6.460254988013649502e+00,6.717341603431070673e+00,6.656323858241416147e+00,6.677897417350811438e+00,6.631512528993344979e+00
1.300000000000000044e+00,9.992454591355363291e+00,6.331037291125043431e+00,6.275916980431010650e+00,6.443888955227428994e+00,6.707549499895128164e+00,6.644360812500691438e+00,6.668426544370445797e+00,6.618461351017642436e+00
1.310000000000000053e+00,9.998514787758443489e+00,6.310022356286348000e+00,6.246981879479195143e+00,6.425870780151567097e+00,6.696084581498159771e+00,6.630688324526814448e+00,6.657299943573568690e+00,6.603585510563322991e+00
1.320000000000000062e+00,1.000223810771966626e+01,6.287322529694288065e+00,6.216148964329297755e+00,6.406240178592409684e+00,6.682960050574274113e+00,6.615325247408811116e+00,6.644526017743068280e+00,6.586908294313184697e+00
1.330000000000000071e+00,1.000362051806238206e+01,6.262979283373514505e+00,6.183469719286821764e+00,6.385039783272632441e+00,6.668190183855554842e+00,6.598292462504979916e+00,6.630114382664504369e+00,6.568456880598471770e+00
1.340000000000000080e+00,1.000265770307104596e+01,6.237037838543299628e+00,6.149000260251101579e+00,6.362315035034344035e+00,6.651790348180941947e+00,6.579612882443353072e+00,6.614075908686140259e+00,6.548262410042404724e+00
1.350000000000000089e+00,9.999345047786663443e+00,6.209547130215004707e+00,6.112801262889201226e+00,6.338114051749340838e+00,6.633777016222552447e+00,6.559311444170641714e+00,6.596422758064501402e+00,6.526360011279933815e+00
1.360000000000000098e+00,9.993677624355774114e+00,6.180559747047484009e+00,6.074937857573935673e+00,6.312487475164417994e+00,6.614167772194493367e+00,6.537415085356078848e+00,6.577168417657745181e+00,6.502788775424169998e+00
1.370000000000000107e+00,9.985650181397440761e+00,6.150131845705005595e+00,6.035479490322459561e+00,6.285488296159793542e+00,6.592981316948826276e+00,6.513952706417322602e+00,6.556327726576663295e+00,6.477591673617539847e+00
1.380000000000000115e+00,9.975257136354397147e+00,6.118323039206240210e+00,5.994499749329839311e+00,6.257171659153703658e+00,6.570237467176471391e+00,6.488955117200802647e+00,6.533916898456506139e+00,6.450815413068911042e+00
1.390000000000000124e+00,9.962492570797099489e+00,6.085196259020865917e+00,5.952076157080516516e+00,6.227594646643638043e+00,6.545957149526145713e+00,6.462454968123882537e+00,6.509953538071346912e+00,6.422510228455128534e+00
1.400000000000000133e+00,9.947350228652860338e+00,6.050817590959275627e+00,5.908289928434745875e+00,6.196816045131973816e+00,6.520162389528450397e+00,6.434486665818296203e+00,6.484456652075674121e+00,6.392729607445761353e+00
1.409999999999999920e+00,9.929823517336377137e+00,6.015256085207073333e+00,5.863225695521434133e+00,6.164896093938340371e+00,6.492876295301952538e+00,6.405086273557484944e+00,6.457446653724257857e+00,6.361529951347275613e+00
1.419999999999999929e+00,9.909905511762831409e+00,5.978583541175106930e+00,5.816971200716783308e+00,6.131896218650122243e+00,6.464123036104355791e+00,6.374291396999629988e+00,6.428945361489922128e+00,6.328970174372213542e+00
1.429999999999999938e+00,9.887588961230173723e+00,5.940874268162741778e+00,5.769616959442479320e+00,6.097878751202931547e+00,6.433927815872527489e+00,6.342141056028043344e+00,6.398975991568352839e+00,6.295111247696428158e+00
1.439999999999999947e+00,9.862866299163171036e+00,5.902204823161437908e+00,5.721255894969960565e+00,6.062906638811327298e+00,6.402316841968472616e+00,6.308675543715666301e+00,6.367563144327907487e+00,6.260015697115547617e+00
1.449999999999999956e+00,9.835729655718274955e+00,5.862653727451528241e+00,5.671982947859969038e+00,6.027043144182653300e+00,6.369317289412988359e+00,6.273936273675258413e+00,6.334732784829084196e+00,6.223747065569655845e+00
1.459999999999999964e+00,9.806170873255149800e+00,5.822301163961175696e+00,5.621894663090194477e+00,5.990351539639386935e+00,6.334957260943735236e+00,6.237965617276251429e+00,6.300512217601109022e+00,6.186369353883279132e+00
1.469999999999999973e+00,9.774181524687911349e+00,5.781228657656393821e+00,5.571088758319143963e+00,5.952894797943297789e+00,6.299265743279263141e+00,6.200806732408351785e+00,6.264930055920522989e+00,6.147946454586669773e+00
1.479999999999999982e+00,9.739752934736488399e+00,5.739518741508333299e+00,5.519663677092106369e+00,5.914735282753058598e+00,6.262272560004949362e+00,6.162503385646437515e+00,6.228016185887064182e+00,6.108541594494527160e+00
1.489999999999999991e+00,9.702876204106139824e+00,5.697254610832449551e+00,5.467718131106185986e+00,5.875934441750786164e+00,6.224008321520978271e+00,6.123099769817353710e+00,6.189801725634309193e+00,6.068216801718320674e+00
1.500000000000000000e+00,9.663542236630798143e+00,5.654519769007650076e+00,5.415350635907098642e+00,5.836552505537294877e+00,6.184504372506818726e+00,6.082640319083721714e+00,6.150318980045252459e+00,6.027032411939793555e+00
1.510000000000000009e+00,9.621741769423632462e+00,5.611397667756618191e+00,5.362659044582898105e+00,5.796648195415963656e+00,6.143792737361735590e+00,6.041169523740326674e+00,6.109601391365496958e+00,5.985046626461018704e+00
1.520000000000000018e+00,9.577465406085849509e+00,5.567971345296259145e+00,5.309740084141983729e+00,5.756278443156956470e+00,6.101906064077579295e+00,5.998731746963137823e+00,6.067683486118471414e+00,5.942315136044989288e+00
1.530000000000000027e+00,9.530703653032190914e+00,5.524323065745660344e+00,5.256688899309049035e+00,5.715498125753775582e+00,6.058877566989251839e+00,5.955371045758162118e+00,6.024600818728002238e+00,5.898890811946506219e+00
1.540000000000000036e+00,9.481446958998843044e+00,5.480533963204913483e+00,5.203598608438919193e+00,5.674359818050698223e+00,6.014740968830906809e+00,5.911130998326388664e+00,5.980389912243854411e+00,5.854823475153093426e+00
1.550000000000000044e+00,9.429685757806270274e+00,5.436683693889747815e+00,5.150559876132288828e+00,5.632913565931748856e+00,5.969530442503127254e+00,5.866054539991578665e+00,5.935088196546248085e+00,5.810159741825580149e+00
1.560000000000000053e+00,9.375410514455921884e+00,5.392850099623290205e+00,5.097660506938949787e+00,5.591206682520393656e+00,5.923280552929046650e+00,5.820183809729772229e+00,5.888733944376786766e+00,5.764942943525355190e+00
1.570000000000000062e+00,9.318611774645503942e+00,5.349108885848021799e+00,5.044985064255197216e+00,5.549283569546661354e+00,5.876026199346692458e+00,5.773560009193579035e+00,5.841366205507100062e+00,5.719213117258482804e+00
1.580000000000000071e+00,9.259280217792579037e+00,5.305533317129941473e+00,4.992614518166895721e+00,5.507185565699333374e+00,5.827802558351716122e+00,5.726223275941620727e+00,5.793024739314441618e+00,5.673007057959346788e+00
1.590000000000000080e+00,9.197406713660468469e+00,5.262193932886227721e+00,4.940625925564681609e+00,5.464950823401348856e+00,5.778645027970068959e+00,5.678212572365494815e+00,5.743749945987292271e+00,5.626358424255943014e+00
1.600000000000000089e+00,9.132982382683556111e+00,5.219158285781811735e+00,4.889092145371511933e+00,5.422614215034430529e+00,5.728589171423644544e+00,5.629565588694073419e+00,5.693582796535784141e+00,5.579297887264110578e+00
1.610000000000000098e+00,9.065998660091080907e+00,5.176490704914769481e+00,4.838081591185775743e+00,5.380207269203395093e+00,5.677670668733833637e+00,5.580318675511387383e+00,5.642564760541270985e+00,5.531853311749275193e+00
1.620000000000000107e+00,8.996447363929105379e+00,5.134252085552025946e+00,4.787658023067558055e+00,5.337758137181945806e+00,5.625925260416168250e+00,5.530506777155393294e+00,5.590737737665513407e+00,5.484049959220406834e+00
1.630000000000000115e+00,8.924320767079315431e+00,5.092499706792977143e+00,4.737880379594717084e+00,5.295291589230954443e+00,5.573388699374770994e+00,5.480163395933650428e+00,5.538143981128468063e+00,5.435910703289313695e+00
1.640000000000000124e+00,8.849611673370580078e+00,5.051287078137476350e+00,4.688802650703374653e+00,5.252829040038674790e+00,5.520096703108253067e+00,5.429320572171151937e+00,5.484826024927238919e+00,5.387456248818718763e+00
1.650000000000000133e+00,8.772313497874360877e+00,5.010663815524662112e+00,4.640473791218584054e+00,5.210388602110997525e+00,5.466084907915159441e+00,5.378008882743486652e+00,5.430826608918134291e+00,5.338705347859304950e+00
1.660000000000000142e+00,8.692420351468046036e+00,4.970675546999108185e+00,4.592937674389574454e+00,5.167985165549325188e+00,5.411388825159374250e+00,5.326257457373365867e+00,5.376188602879587997e+00,5.289675007001541474e+00
1.669999999999999929e+00,8.609927129740702512e+00,4.931363847759209662e+00,4.546233084183526785e+00,5.125630502303259561e+00,5.356043799634560898e+00,5.274094011627107115e+00,5.320954929500867792e+00,5.240380682412970614e+00
1.679999999999999938e+00,8.524829606303420348e+00,4.892766203957874538e+00,4.500393744574618715e+00,5.083333392683083041e+00,5.300084970048724919e+00,5.221544895225761707e+00,5.265168486242684409e+00,5.190836460382367790e+00
1.689999999999999947e+00,8.437124530551040280e+00,4.854916004264965501e+00,4.455448383601758877e+00,5.041099771669212082e+00,5.243547231635449002e+00,5.168635153993212938e+00,5.208872066027912417e+00,5.141055222556847326e+00
1.699999999999999956e+00,8.346809729903343467e+00,4.817842557871355069e+00,4.411420829567846980e+00,4.998932892366794611e+00,5.186465200887091065e+00,5.115388603510819365e+00,5.152108276743419424e+00,5.091048796169572732e+00
1.709999999999999964e+00,8.253884216531448104e+00,4.781571137321610543e+00,4.368330136422072130e+00,4.956833503825713194e+00,5.128873182397125419e+00,5.061827912344136315e+00,5.094919459566921383e+00,5.040828090372900583e+00
1.719999999999999973e+00,8.158348298548947497e+00,4.746123044310877503e+00,4.326190735109121555e+00,4.914800040379770252e+00,5.070805137793507278e+00,5.007974692559937324e+00,5.037347606174826353e+00,4.990403220298844644e+00
1.729999999999999982e+00,8.060203695616896979e+00,4.711515696374823037e+00,4.285012607487153957e+00,4.872828819652126775e+00,5.012294656742104948e+00,4.953849595167248765e+00,4.979434274936875404e+00,4.939783620673827258e+00
1.739999999999999991e+00,7.959453658876930682e+00,4.677762732241689037e+00,4.244801479309760595e+00,4.830914246423785308e+00,4.953374929998436649e+00,4.899472408098241694e+00,4.921220506259385452e+00,4.888978150747025353e+00
1.750000000000000000e+00,7.856103095087232369e+00,4.644874133503394731e+00,4.205559028733592442e+00,4.789049019663139006e+00,4.894078724486664811e+00,4.844862154394809828e+00,4.862746737299158184e+00,4.837995191998332167e+00
1.760000000000000009e+00,7.750158694791664082e+00,4.612856360197899797e+00,4.167283106848579166e+00,4.747224340161267264e+00,4.834438360386582367e+00,4.790037188382669342e+00,4.804052716332620321e+00,4.786842739633517141e+00
1.770000000000000018e+00,7.641629064302816410e+00,4.581712497876157641e+00,4.129967966826029624e+00,4.705430116402715690e+00,4.774485690211640154e+00,4.735015287792395000e+00,4.745177417127344199e+00,4.735528488319697971e+00
1.780000000000000027e+00,7.530524861225024402e+00,4.551442413751474625e+00,4.093604498434233463e+00,4.663655166517433948e+00,4.714252079863416434e+00,4.679813740018441415e+00,4.686158953723661647e+00,4.684059912035860584e+00
1.790000000000000036e+00,7.416858933183398506e+00,4.522042919593602051e+00,4.058180464873649029e+00,4.621887414398535121e+00,4.653768391649923508e+00,4.624449420983324011e+00,4.627034496090596249e+00,4.632444337380326793e+00
1.800000000000000044e+00,7.300646459359640517e+00,4.493507939130306106e+00,4.023680739125781614e+00,4.580114078324877269e+00,4.593064969256306362e+00,4.568938865383027625e+00,4.567840187170922661e+00,4.580689009250828114e+00
1.810000000000000053e+00,7.181905094365026443e+00,4.465828677850969264e+00,3.990087537282737795e+00,4.538321850689742476e+00,4.532171624656540665e+00,4.513298327418704403e+00,4.508611061873184056e+00,4.528801147540824523e+00
1.820000000000000062e+00,7.060655113905552227e+00,4.438993793264979892e+00,3.957380646619498510e+00,4.496497067700252259e+00,4.471117626953383883e+00,4.457543831455494932e+00,4.449380968602655528e+00,4.476787993408031241e+00
1.830000000000000071e+00,6.936919561614278251e+00,4.412989563847144581e+00,3.925537646479859699e+00,4.454625868170514202e+00,4.409931693130882735e+00,4.401691212378881168e+00,4.390182493947473397e+00,4.424656843778283388e+00
1.840000000000000080e+00,6.810724396341782061e+00,4.387800055097952345e+00,3.894534120361912155e+00,4.412694340779471425e+00,4.348641980699070153e+00,4.345756145730289788e+00,4.331046891149879841e+00,4.372415073040174072e+00
1.850000000000000089e+00,6.682098639107985072e+00,4.363407281353121725e+00,3.864343857902793111e+00,4.370688659397706566e+00,4.287276082204050986e+00,4.289754167986244759e+00,4.272004012995406441e+00,4.320070141335331293e+00
1.860000000000000098e+00,6.551074518828252202e+00,4.339791362189644452e+00,3.834939045768959165e+00,4.328595206302522591e+00,4.225861021568504405e+00,4.233700687590717493e+00,4.213082249744969587e+00,4.267629589412816671e+00
1.870000000000000107e+00,6.417687615834525516e+00,4.316930672489949217e+00,3.806290446751987133e+00,4.286400683294914415e+00,4.164423252217775762e+00,4.177610987552299981e+00,4.154308472716595979e+00,4.215101020641382590e+00
1.880000000000000115e+00,6.281977002119536024e+00,4.294801985437661784e+00,3.778367566646465558e+00,4.244092210903873230e+00,4.102988656935340650e+00,4.121500220572768214e+00,4.095707984095519727e+00,4.162492071403534943e+00
1.890000000000000124e+00,6.143985377140174897e+00,4.273380607924051056e+00,3.751138808742314534e+00,4.201657416011920887e+00,4.041582549378699873e+00,4.065383397780263586e+00,4.037304473514548242e+00,4.109810371675902019e+00
1.900000000000000133e+00,6.003759197926501479e+00,4.252640508040342660e+00,3.724571615996175034e+00,4.159084508360600729e+00,3.980229677172852920e+00,4.009275372199725851e+00,3.979119981901893421e+00,4.057063498083896214e+00
1.910000000000000142e+00,5.861348802157341886e+00,4.232554434514916863e+00,3.698632601153484689e+00,4.116362346496261537e+00,3.918954226483736036e+00,3.953190818108494931e+00,3.921174873042187148e+00,4.004258922068851589e+00
1.919999999999999929e+00,5.716808522783986213e+00,4.213094028123676615e+00,3.673287665273350822e+00,4.073480493795753610e+00,3.857779827958588648e+00,3.897144207400759175e+00,3.863487813239305346e+00,3.951403956000448581e+00
1.929999999999999938e+00,5.570196792712241773e+00,4.194229925254828295e+00,3.648502105261879791e+00,4.030429265269836137e+00,3.796729563904480909e+00,3.841149784026775205e+00,3.806075759407925752e+00,3.898505700098462867e+00
1.939999999999999947e+00,5.421576237992342229e+00,4.175931853944566008e+00,3.624240711146306637e+00,3.987199765880776070e+00,3.735825976560455786e+00,3.785221537488226318e+00,3.748953955855491849e+00,3.845570992902043184e+00
1.949999999999999956e+00,5.271013757918345810e+00,4.158168722816775187e+00,3.600467853922649564e+00,3.943783921131568171e+00,3.675091077303260789e+00,3.729373176266851608e+00,3.692135939948274714e+00,3.792606367759916441e+00
1.959999999999999964e+00,5.118580590406205388e+00,4.140908703457413687e+00,3.577147564884655129e+00,3.900174500689323143e+00,3.614546356611767486e+00,3.673618101946693582e+00,3.635633556785291098e+00,3.739618017438544939e+00
1.969999999999999973e+00,4.964352361005138548e+00,4.124119306832393583e+00,3.554243607392768123e+00,3.856365135796606225e+00,3.554212794601251169e+00,3.617969384667778954e+00,3.579456982932500253e+00,3.686611768490435814e+00
1.979999999999999982e+00,4.808409113902796683e+00,4.107767454416857866e+00,3.531719542070264950e+00,3.812350331203860687e+00,3.494110871926040307e+00,3.562439740426923240e+00,3.523614759197450930e+00,3.633593066527069038e+00
1.989999999999999991e+00,4.650835323313380343e+00,4.091819544744061510e+00,3.509538786421245948e+00,3.768125472325410286e+00,3.434260580837991128e+00,3.507041510624974379e+00,3.468113832351729098e+00,3.580566973035087752e+00
2.000000000000000000e+00,4.491719883691533077e+00,4.076241516104389007e+00,3.487664669853695276e+00,3.723686828282753769e+00,3.374681436179114424e+00,3.451786644153502781e+00,3.412959605635437210e+00,3.527538173891771933e+00
2.010000000000000231e+00,4.331156077295462481e+00,4.060998906130223851e+00,3.466060485062217644e+00,3.679031551453693982e+00,3.315392486079788537e+00,3.396686682220980913e+00,3.358155997804754822e+00,3.474510999302248937e+00
2.020000000000000018e+00,4.169241517731900437e+00,4.046056908991622514e+00,3.444689536681325936e+00,3.634157674095860990e+00,3.256412322129654591e+00,3.341752746040944633e+00,3.303705510410652746e+00,3.421489454515184381e+00
2.030000000000000249e+00,4.006078068254415037e+00,4.031380430902200551e+00,3.423515188063241066e+00,3.589064102559892611e+00,3.197759088786761961e+00,3.286995527443549392e+00,3.249609302924338028e+00,3.368477260387173100e+00
2.040000000000000036e+00,3.841771733755761087e+00,4.016934144595861511e+00,3.402500906966108296e+00,3.543750609552242636e+00,3.139450491792082243e+00,3.232425282427249691e+00,3.195867275253364337e+00,3.315477902662336884e+00
2.049999999999999822e+00,3.676432525594481415e+00,4.002682543384412206e+00,3.381610310861270730e+00,3.498217824851455493e+00,3.081503805361355042e+00,3.178051827638090465e+00,3.142478157122066129e+00,3.262494688709462132e+00
2.060000000000000053e+00,3.510174298625126088e+00,3.988589995345402706e+00,3.360807212483730044e+00,3.452467224825857883e+00,3.023935877934545768e+00,3.123884539748507549e+00,3.089439603721650052e+00,3.209530810405239354e+00
2.069999999999999840e+00,3.343114560058774387e+00,3.974620798120406917e+00,3.340055666160048897e+00,3.406501121045807601e+00,2.966763136275121671e+00,3.069932357703181847e+00,3.036748296969665528e+00,3.156589411855395877e+00
2.080000000000000071e+00,3.175374250063824455e+00,3.960739234728134051e+00,3.319320015354533915e+00,3.360322648230723352e+00,2.910001587726956274e+00,3.016203787803494851e+00,2.984400051656568298e+00,3.103673660689861169e+00
2.089999999999999858e+00,3.007077494323143085e+00,3.946909630716032957e+00,3.298564941779362769e+00,3.313935751720695766e+00,2.853666820455994291e+00,2.962706911611341365e+00,2.932389925699659283e+00,3.050786821737093035e+00
2.100000000000000089e+00,2.838351329088784070e+00,3.933096412890177973e+00,3.277755516319014628e+00,3.267345174615090997e+00,2.797774001526807108e+00,2.909449396664233412e+00,2.880712333672939884e+00,2.997932331961012054e+00
2.109999999999999876e+00,2.669325399614880023e+00,3.919264169777961992e+00,3.256857251925556085e+00,3.220556444676617058e+00,2.742337872690725042e+00,2.856438510003636910e+00,2.829361162736512281e+00,2.945113875619022270e+00
2.120000000000000107e+00,2.500131633197616221e+00,3.905377713893133595e+00,3.235836158550453590e+00,3.173575861059130254e+00,2.687372743792212582e+00,2.803681134524459218e+00,2.778329890052225970e+00,2.892335458662499192e+00
2.129999999999999893e+00,2.330903888402298563e+00,3.891402145789647715e+00,3.214658800091983792e+00,3.126410480881275156e+00,2.632892483733304534e+00,2.751183788153075849e+00,2.727611700744493994e+00,2.839601481447386888e+00
2.140000000000000124e+00,2.161777582404933895e+00,3.877302919811152382e+00,3.193292353256217186e+00,3.079068105636019848e+00,2.578910508971953508e+00,2.698952645852328747e+00,2.677199605447636355e+00,2.786916808852065053e+00
2.149999999999999911e+00,1.992889298712452462e+00,3.863045911368076624e+00,3.171704668154992302e+00,3.031557267398332645e+00,2.525439769568718074e+00,2.646993564433229640e+00,2.627086556474704793e+00,2.734286836916179908e+00
2.160000000000000142e+00,1.824376377844646679e+00,3.848597485505489857e+00,3.149864330397222911e+00,2.983887214769723073e+00,2.472492732836913731e+00,2.595312110124045724e+00,2.577265561648307557e+00,2.681717555124403685e+00
2.169999999999999929e+00,1.656376493854935461e+00,3.833924566463219108e+00,3.127740724370991821e+00,2.936067898479057359e+00,2.420081364693717152e+00,2.543913588808103032e+00,2.527729794852056955e+00,2.629215603471664053e+00
2.180000000000000160e+00,1.489027219829288207e+00,3.818994707876039563e+00,3.105304097363769777e+00,2.888109956543933432e+00,2.368217108853230002e+00,2.492803078792809490e+00,2.478472702392235050e+00,2.576788323470270647e+00
2.189999999999999947e+00,1.322465585726592785e+00,3.803776163216788575e+00,3.082525624127157027e+00,2.840024698885812882e+00,2.316910864046640040e+00,2.441985465915524234e+00,2.429488104303183515e+00,2.524443802302869688e+00
2.200000000000000178e+00,1.156827632103582193e+00,3.788237956049494759e+00,3.059377471460960507e+00,2.791824091284935250e+00,2.266172959498756523e+00,2.391465480729050075e+00,2.380770289786497074e+00,2.472190909394806457e+00
2.209999999999999964e+00,9.922479633981544644e-01,3.772349949633355681e+00,3.035832862369279628e+00,2.743520738557613026e+00,2.216013128933742138e+00,2.341247737443242993e+00,2.332314106042766788e+00,2.420039324779252876e+00
2.220000000000000195e+00,8.288593045225389755e-01,3.756082915401718125e+00,3.011866139328402969e+00,2.695127866838597619e+00,2.166440483425154717e+00,2.291336774232496154e+00,2.284115039834457406e+00,2.367999558759436241e+00
2.229999999999999982e+00,6.667920645395006840e-01,3.739408599833020208e+00,2.987452826202459555e+00,2.646659304854631412e+00,2.117463483445781058e+00,2.241737094454842705e+00,2.236169291208305765e+00,2.316082962532489020e+00
2.240000000000000213e+00,5.061739111590668472e-01,3.722299789232639267e+00,2.962569688347474361e+00,2.598129464081791795e+00,2.069089910510503394e+00,2.192453208270478626e+00,2.188473838903818525e+00,2.264301729624099924e+00
2.250000000000000000e+00,3.471293596999780462e-01,3.704730371955309742e+00,2.937194790457181792e+00,2.549553317688560305e+00,2.021326838839895057e+00,2.143489674098814302e+00,2.141026497079272506e+00,2.212668888185098659e+00
2.260000000000000231e+00,1.897793800104013717e-01,3.686675397616585581e+00,2.911307551723973042e+00,2.500946378178415586e+00,1.974180607502681539e+00,2.094851139316806332e+00,2.093825963096020093e+00,2.161198284411436354e+00
2.270000000000000018e+00,3.424102463899184046e-02,3.668111132868019375e+00,2.884888797914898717e+00,2.452324673659908250e+00,1.927656793520939216e+00,2.046542379579847637e+00,2.046871856213706486e+00,2.109904557557702010e+00
2.280000000000000249e+00,-1.193729187059813512e-01,3.649015113343424321e+00,2.857920809994885403e+00,2.403704722688299267e+00,1.881760186442245297e+00,1.998568336142041879e+00,2.000164747160948053e+00,2.058803107210834149e+00
2.290000000000000036e+00,-2.709542476699443592e-01,3.629366191421870891e+00,2.830387368966323258e+00,2.355103507640665672e+00,1.836494764897277365e+00,1.950934150566605352e+00,1.953706178655771009e+00,2.007910053664843542e+00
2.300000000000000266e+00,-4.203996363352414112e-01,3.609144579495956684e+00,2.802273796635003755e+00,2.306538446605561621e+00,1.791863675668985190e+00,1.903645196250090210e+00,1.907498677055467606e+00,1.957242192379742729e+00
2.310000000000000053e+00,-5.676108948405416132e-01,3.588331888480349008e+00,2.773566992056085034e+00,2.258027363788567055e+00,1.747869215799830345e+00,1.856707106235864213e+00,1.861545755414372394e+00,1.906816943610542214e+00
2.319999999999999840e+00,-7.124951958957458364e-01,3.566911161344630710e+00,2.744255463459363664e+00,2.209588458456047899e+00,1.704512818256246343e+00,1.810125796861744574e+00,1.815851908318506736e+00,1.856652298349035890e+00
2.330000000000000071e+00,-8.549652669610180444e-01,3.544866901505055790e+00,2.714329355499757401e+00,2.161240272460837275e+00,1.661795041653982175e+00,1.763907486871926444e+00,1.770422598946480575e+00,1.806766761728438198e+00
2.339999999999999858e+00,-9.949395472760139691e-01,3.522185095961017698e+00,2.683780471725617289e+00,2.113001656415039786e+00,1.619715564524085494e+00,1.718058711721681231e+00,1.725264238875183098e+00,1.757179294997681218e+00
2.350000000000000089e+00,-1.132342309342874165e+00,3.498853233112883654e+00,2.652602292203508405e+00,2.064891734596402184e+00,1.578273184566780118e+00,1.672586332911355944e+00,1.680384161205729310e+00,1.707909257080120202e+00
2.359999999999999876e+00,-1.267103744876313831e+00,3.474860315247592091e+00,2.620789986282663353e+00,2.016929868695381600e+00,1.537465823299380752e+00,1.627497542300130329e+00,1.635790587629310178e+00,1.658976346595349538e+00
2.370000000000000107e+00,-1.399160015628885478e+00,3.450196865726220086e+00,2.588340420524722685e+00,1.969135620529853359e+00,1.497290536454822130e+00,1.582799861465601809e+00,1.591492590083892766e+00,1.610400545050441279e+00
2.379999999999999893e+00,-1.528453269872587450e+00,3.424854930953024290e+00,2.555252161864068672e+00,1.921528713873031924e+00,1.457743530429677969e+00,1.538501136288298099e+00,1.547500047671349632e+00,1.562202061708532375e+00
2.390000000000000124e+00,-1.654931625663639494e+00,3.398828077247612711e+00,2.521525476100521690e+00,1.874128995557335475e+00,1.418820185015222002e+00,1.494609527046486308e+00,1.503823599511153519e+00,1.514401280430673236e+00
2.399999999999999911e+00,-1.778549122330575383e+00,3.372111382780521360e+00,2.487162321858991998e+00,1.826956396032338725e+00,1.380515082572857821e+00,1.451133494402316204e+00,1.460474594202125109e+00,1.467018708575071217e+00
2.410000000000000142e+00,-1.899265641902924795e+00,3.344701424767163367e+00,2.452166340179559700e+00,1.780030889568362307e+00,1.342822043736998205e+00,1.408081781742057226e+00,1.417465036548989143e+00,1.420074927840575985e+00
2.419999999999999929e+00,-2.017046802435852104e+00,3.316596262145634633e+00,2.416542839926163477e+00,1.733372454308431898e+00,1.305734169645310416e+00,1.365463394398297003e+00,1.374807532186994141e+00,1.373590546772193388e+00
2.430000000000000160e+00,-2.131863825383381261e+00,3.287795413990077797e+00,2.380298779222496108e+00,1.687001032380085253e+00,1.269243890609407899e+00,1.323287576328564752e+00,1.332515230707003173e+00,1.327586154517590877e+00
2.439999999999999947e+00,-2.243693379328482340e+00,3.258299833933105294e+00,2.343442743139763085e+00,1.640936490284661486e+00,1.233343021049970734e+00,1.281563784851881271e+00,1.290601767846742298e+00,1.282082275344222921e+00
2.450000000000000178e+00,-2.352517402492499965e+00,3.228111880888224761e+00,2.305984917872732964e+00,1.595198579785144455e+00,1.198022820430448387e+00,1.240301664052028574e+00,1.249081207272776384e+00,1.237099323402489626e+00
2.459999999999999964e+00,-2.458322906520174378e+00,3.197235286376357344e+00,2.267937061648046093e+00,1.549806899514246439e+00,1.163274059834553231e+00,1.199511017444530259e+00,1.207967982433663545e+00,1.192657557252550848e+00
2.470000000000000195e+00,-2.561101764071670672e+00,3.165675118769539775e+00,2.229312472612290819e+00,1.504780857522189930e+00,1.129087093746371950e+00,1.159201780474805377e+00,1.167276838918909876e+00,1.148777033757896637e+00
2.479999999999999982e+00,-2.660850482752019186e+00,3.133437744769978384e+00,2.190125953947077875e+00,1.460139634978556922e+00,1.095451936509769242e+00,1.119383993369761576e+00,1.127022777711953694e+00,1.105477561079942106e+00
2.490000000000000213e+00,-2.757569967874145878e+00,3.100530788444010089e+00,2.150393776454555539e+00,1.415902151234673001e+00,1.062358342867494976e+00,1.080067774806730219e+00,1.087220999679408662e+00,1.062778650673428915e+00
2.500000000000000000e+00,-2.851265276487653377e+00,3.066963088128494164e+00,2.110133638849845283e+00,1.372087030442385780e+00,1.029795891911575278e+00,1.041263296794988635e+00,1.047886851593990087e+00,1.020699468368072127e+00
2.510000000000000231e+00,-2.941945365015307345e+00,3.032744651522060852e+00,2.069364625987073047e+00,1.328712569911905783e+00,9.977540737166226137e-01,1.002980761089231621e+00,1.009035773945506920e+00,9.792587848118358140e-01
2.520000000000000018e+00,-3.029622832726655446e+00,2.997886609265735913e+00,2.028107165233438813e+00,1.285796710375801233e+00,9.662223778778976646e-01,9.652303773743059478e-01,9.706832507534722820e-01,9.384749257293167890e-01
2.530000000000000249e+00,-3.114313663147202593e+00,2.962401167307151528e+00,1.986382981191509911e+00,1.243357008308487277e+00,9.351903831373574727e-01,9.280223433793139964e-01,9.328447615564955386e-01,8.983657225999568396e-01
2.540000000000000036e+00,-3.196036965355931958e+00,2.926301558330115515e+00,1.944215048954050618e+00,1.201410610430909909e+00,9.046478472543669769e-01,8.913668269995813631e-01,8.955357357178040933e-01,8.589484644725076112e-01
2.550000000000000266e+00,-3.274814716967401118e+00,2.889601992517123463e+00,1.901627546058671792e+00,1.159974230508866500e+00,8.745847962637881556e-01,8.552739504294382122e-01,8.587715091530117029e-01,8.202398516950677454e-01
2.560000000000000053e+00,-3.350671510430653921e+00,2.852317607896746043e+00,1.858645803291786969e+00,1.119064128530880220e+00,8.449916122630874993e-01,8.197537762393550809e-01,8.225672835555222218e-01,7.822559523488956668e-01
2.569999999999999840e+00,-3.423634304109036020e+00,2.814464420511050502e+00,1.815296254473254933e+00,1.078696092328081502e+00,8.158591188819168671e-01,7.848162952694142103e-01,7.869380881666299121e-01,7.450121621282678186e-01
2.580000000000000071e+00,-3.493732179435652174e+00,2.776059274620589434e+00,1.771606385335056544e+00,1.038885421674524023e+00,7.871786636120561287e-01,7.504714161586217847e-01,7.518987441112999770e-01,7.085231683114591172e-01
2.589999999999999858e+00,-3.560996105271274637e+00,2.737119793146292945e+00,1.727604681589792301e+00,9.996469148821335304e-01,7.589421962120913578e-01,7.167289562870422515e-01,7.174638312966616915e-01,6.728029183269393920e-01
2.600000000000000089e+00,-3.625458710427319264e+00,2.697664328529083555e+00,1.683320576268069635e+00,9.609948578804337060e-01,7.311423424489568168e-01,6.835986338756293579e-01,6.836476578483033917e-01,6.378645932448292477e-01
2.609999999999999876e+00,-3.687154065158010141e+00,2.657711914169438305e+00,1.638784396388298870e+00,9.229430157476757879e-01,7.037724724964400380e-01,6.510900609670382533e-01,6.504642320394569133e-01,6.037205863295344033e-01
2.620000000000000107e+00,-3.746117472274649085e+00,2.617282216590624433e+00,1.594027309008347437e+00,8.855046266373602926e-01,6.768267633777326209e-01,6.192127369994557817e-01,6.179272366500659919e-01,5.703824865895156249e-01
2.629999999999999893e+00,-3.802385268392301398e+00,2.576395488451161064e+00,1.549081266696173076e+00,8.486923980227149000e-01,6.503002549137026911e-01,5.879760426841010856e-01,5.860500056765706178e-01,5.378610670686796436e-01
2.640000000000000124e+00,-3.855994635686169403e+00,2.535072522514327353e+00,1.503978952446194395e+00,8.125185051617714871e-01,6.241888987192882876e-01,5.573892339048808209e-01,5.548455032990522451e-01,5.061662774542751153e-01
2.649999999999999911e+00,-3.906983424412158179e+00,2.493334606665425390e+00,1.458753724059936419e+00,7.769945916675403685e-01,5.984895998756714075e-01,5.274614353748704465e-01,5.243263050002725523e-01,4.753072404398882567e-01
2.660000000000000142e+00,-3.955389986334043151e+00,2.451203480051090011e+00,1.413439558003550589e+00,7.421317720516252825e-01,5.732002509941003243e-01,4.982016338078875672e-01,4.945045807211926325e-01,4.452922511879151002e-01
2.669999999999999929e+00,-4.001253019098474084e+00,2.408701290399367423e+00,1.368070992751217796e+00,7.079406360956541633e-01,5.483197584767711685e-01,4.696186703933491469e-01,4.653920799298836841e-01,4.161287791892612220e-01
2.680000000000000160e+00,-4.044611421508742310e+00,2.365850552564581655e+00,1.322683071622252848e+00,6.744312548932432927e-01,5.238480608695191831e-01,4.417212323977540711e-01,4.370001184754240819e-01,3.878234718209866427e-01
2.689999999999999947e+00,-4.085504159568661642e+00,2.322674108327290377e+00,1.277311285120898310e+00,6.416131883959674820e-01,4.997861392887277265e-01,4.145178437553396211e-01,4.093395670954675936e-01,3.603821589536563286e-01
2.700000000000000178e+00,-4.123970143098731000e+00,2.279195087466903136e+00,1.231991512791277499e+00,6.094954942900143724e-01,4.761360199894834611e-01,3.880168545525590762e-01,3.824208414456680138e-01,3.338098580544890948e-01
2.709999999999999964e+00,-4.160048112667514175e+00,2.235436870112858188e+00,1.186759964605625717e+00,5.780867380258594146e-01,4.529007692223707138e-01,3.622264293548517755e-01,3.562538935210076141e-01,3.081107793624294211e-01
2.720000000000000195e+00,-4.193776536531391486e+00,2.191423050369633696e+00,1.141653121911598401e+00,5.473950038213635239e-01,4.300844806013308097e-01,3.371545343685847240e-01,3.308482043431686948e-01,2.832883308673051492e-01
2.729999999999999982e+00,-4.225193517234884233e+00,2.147177401201323388e+00,1.096707677973929096e+00,5.174279064590820987e-01,4.076922552738228567e-01,3.128089234749166780e-01,3.062127777942311724e-01,2.593451229962249194e-01
2.740000000000000213e+00,-4.254336707490999459e+00,2.102723840553025969e+00,1.051960478156750867e+00,4.881926037011612429e-01,3.857301752463832556e-01,2.891971232146282045e-01,2.823561354849037919e-01,2.362829730847726406e-01
2.750000000000000000e+00,-4.281243234935807607e+00,2.058086398678884876e+00,1.007448459805208474e+00,4.596958091498281052e-01,3.642052702730465552e-01,2.663264168426616174e-01,2.592863125548902081e-01,2.141029098771628225e-01
2.760000000000000231e+00,-4.305949635333095493e+00,2.013289186640242256e+00,9.632085918982639106e-01,4.319438053879787187e-01,3.431254787605944045e-01,2.442038276073194569e-01,2.370108543134792356e-01,1.928051784481847331e-01
2.770000000000000018e+00,-4.328491793792704101e+00,1.968356365932018903e+00,9.192778145585078775e-01,4.049424572425217583e-01,3.224996031830362764e-01,2.228361014409478147e-01,2.155368136396185741e-01,1.723892460620330136e-01
2.780000000000000249e+00,-4.348904893559438989e+00,1.923312119191072256e+00,8.756929785189845328e-01,3.786972250227350067e-01,3.023372605280589265e-01,2.022296892757665110e-01,1.948707490721589275e-01,1.528538095726672263e-01
2.790000000000000036e+00,-4.367223371927544839e+00,1.878180621936880845e+00,8.324907846611554474e-01,3.532131775966989573e-01,2.826488283205097485e-01,1.823907292197168295e-01,1.750187235322007706e-01,1.341968050232047183e-01
2.800000000000000266e+00,-4.383480882838096448e+00,1.832986015292414450e+00,7.897077237518286275e-01,3.284950051806598825e-01,2.634453867825342077e-01,1.633250288423137853e-01,1.559863036301277484e-01,1.164154201164860347e-01
2.810000000000000053e+00,-4.397710265722621692e+00,1.787752379631431632e+00,7.473800165198057899e-01,3.045470317287005124e-01,2.447386576971176397e-01,1.450380478292175590e-01,1.377785595195797907e-01,9.950611020612631918e-02
2.819999999999999840e+00,-4.409943520165366060e+00,1.742503709097660947e+00,7.055435542248306158e-01,2.813732268231396438e-01,2.265409405419223365e-01,1.275348812664222342e-01,1.204000652689807410e-01,8.346461839984278819e-02
2.830000000000000071e+00,-4.420211785968268359e+00,1.697263886941300148e+00,6.642338398818470324e-01,2.589772169794145040e-01,2.088650464539794915e-01,1.108202438106165033e-01,1.038548997280174246e-01,6.828600027903712621e-02
2.839999999999999858e+00,-4.428545328216507038e+00,1.652056661618982236e+00,6.234859303123255758e-01,2.373622962926158209e-01,1.917242305735662733e-01,9.489845499157742448e-02,8.814664787148954184e-02,5.396465362610633476e-02
2.850000000000000089e+00,-4.434973526957977086e+00,1.606905623604724775e+00,5.833343792012490869e-01,2.165314363661552666e-01,1.751321232980886655e-01,7.977342587574860755e-02,7.327840260610296585e-02,4.049435342003974980e-02
2.859999999999999876e+00,-4.439524871126862671e+00,1.561834182861365550e+00,5.438131813430684414e-01,1.964872954760700230e-01,1.591026609546445092e-01,6.544864729792092273e-02,5.925276702705579990e-02,2.786829221810090476e-02
2.870000000000000107e+00,-4.442226956359280443e+00,1.516865546924519137e+00,5.049557182623963802e-01,1.772322269370532610e-01,1.436500163738082814e-01,5.192717984078999705e-02,4.607185711074066048e-02,1.607912589319777236e-02
2.879999999999999893e+00,-4.443106486367429220e+00,1.472022699554109471e+00,4.667947053952988257e-01,1.587682866483139388e-01,1.287885298177206816e-01,3.921164571086294126e-02,3.373730482771399031e-02,5.119024548847401351e-03
2.890000000000000124e+00,-4.442189277557592852e+00,1.427328379911982914e+00,4.293621410147119288e-01,1.410972398086908219e-01,1.145326406834153155e-01,2.730422262454611920e-02,2.225026165650455245e-02,-5.020271708330014196e-03
2.899999999999999911e+00,-4.439500266596399847e+00,1.382805062227918214e+00,3.926892570787629544e-01,1.242205668009871006e-01,1.008968203680936648e-01,1.620663978118206186e-02,1.161140247413913404e-02,-1.434739259055591715e-02
2.910000000000000142e+00,-4.435063520648834690e+00,1.338474935920458853e+00,3.568064721736425859e-01,1.081394682551758135e-01,8.789550664735937269e-02,5.920175961248792113e-03,1.820929793801486993e-03,-2.287127361566675121e-02
2.919999999999999929e+00,-4.428902250030358090e+00,1.294359886143346738e+00,3.217433467132653768e-01,9.285486930889756685e-02,7.554303988078894805e-02,-3.554340251150547858e-03,-7.121421685812706279e-03,-3.060108893158365942e-02
2.930000000000000160e+00,-4.421038823034080245e+00,1.250481474732854981e+00,2.875285405463930966e-01,7.836742309149642705e-02,6.385360132216538753e-02,-1.221652816105941140e-02,-1.521638026074092175e-02,-3.754618173629623717e-02
2.939999999999999947e+00,-4.411494782712039431e+00,1.206860921535953368e+00,2.541897731083642142e-01,6.467751346468965379e-02,5.284115377470030572e-02,-2.006645064763497299e-02,-2.246513217837525084e-02,-4.371599311779163916e-02
2.950000000000000178e+00,-4.400290865407248120e+00,1.163519086103922628e+00,2.217537862392774395e-01,5.178525705884185620e-02,4.251938479503281076e-02,-2.710460795349414406e-02,-2.886931642197407277e-02,-4.911999018649058218e-02
2.959999999999999964e+00,-4.387447020850145485e+00,1.120476449740708258e+00,1.902463097736581399e-01,3.969050464871515249e-02,3.290165261410188391e-02,-3.333192972300696999e-02,-3.443101937825628761e-02,-5.376759440275452606e-02
2.970000000000000195e+00,-4.372982433649407419e+00,1.077753097899912582e+00,1.596920299885541406e-01,2.839284191651427619e-02,2.400093490845972566e-02,-3.874976546298114499e-02,-3.915276944561370265e-02,-5.766811101465659645e-02
2.979999999999999982e+00,-4.356915546022687380e+00,1.035368702928810336e+00,1.301145609779345846e-01,1.789158965306152094e-02,1.582978052250989809e-02,-4.335987362402998063e-02,-4.303753164128118480e-02,-6.083066051745412289e-02
2.990000000000000213e+00,-4.339264081627709047e+00,9.933425071620841651e-01,1.015364190014930168e-01,8.185803450061854281e-03,8.400264210746775234e-03,-4.716440952133382075e-02,-4.608870226492473715e-02,-6.326411302722849406e-02
3.000000000000000000e+00,-4.320045070368253803e+00,9.516933063720744990e-01,7.397899983576433636e-02,-7.257270623145014449e-04,1.723944439536433115e-03,-5.016591232922250343e-02,-4.831010367348705092e-02,-6.497702642819498664e-02
3.010000000000000231e+00,-4.299274874062899876e+00,9.104394335861643039e-01,4.746255913514645097e-02,-8.844479377840689868e-03,-4.188175739547189691e-03,-5.236729139486814844e-02,-4.970597921777023670e-02,-6.597758910748166561e-02
3.020000000000000018e+00,-4.276969212876953641e+00,8.695987432854475063e-01,2.200619579024098993e-02,-1.617219962223760688e-02,-9.325684758207448966e-03,-5.377181212235495472e-02,-5.028098838521809916e-02,-6.627356803397026208e-02
3.030000000000000249e+00,-4.253143192429791775e+00,8.291885960020204394e-01,-2.372161748843023416e-03,-2.271090435337651259e-02,-1.367879557829729947e-02,-5.438308167956563965e-02,-5.004020218583373619e-02,-6.587226287028882799e-02
3.040000000000000036e+00,-4.227811331500869407e+00,7.892258433350595181e-01,-2.565576623569834278e-02,-2.846288260192633007e-02,-1.723837577458461889e-02,-5.420503477687050459e-02,-4.898909880932625360e-02,-6.478046673043602599e-02
3.050000000000000266e+00,-4.200987590267947880e+00,7.497268134082832880e-01,-4.782905954706970914e-02,-3.343069810292442767e-02,-1.999597472958560343e-02,-5.324191975880125660e-02,-4.713355957168023636e-02,-6.300443411098174962e-02
3.060000000000000053e+00,-4.172685399020656938e+00,7.107072967934260355e-01,-6.887767784545792416e-02,-3.761719167150923138e-02,-2.194384803305651430e-02,-5.149828523807577219e-02,-4.447986515865869073e-02,-6.054985643252699251e-02
3.070000000000000284e+00,-4.142917687301348906e+00,6.721825329259567550e-01,-8.878845408774188597e-02,-4.102548367927696948e-02,-2.307497919292033489e-02,-4.897896748593028732e-02,-4.103469216259794661e-02,-5.742184553136214092e-02
3.080000000000000071e+00,-4.111696913433385170e+00,6.341671970404615388e-01,-1.075494179972572434e-01,-4.365897659135169889e-02,-2.338309877641413584e-02,-4.568907877416296393e-02,-3.680510989754249424e-02,-5.362492534035089714e-02
3.089999999999999858e+00,-4.079035094404488859e+00,5.966753876538632984e-01,-1.251497936298573976e-01,-4.552135752822249887e-02,-2.286270111014187742e-02,-4.163399684309915250e-02,-3.179857746662385909e-02,-4.916303189436993515e-02
3.100000000000000089e+00,-4.044943836079655242e+00,5.597206146249859016e-01,-1.415799946759963845e-01,-4.661660082063778104e-02,-2.150905867558454074e-02,-3.681935564636665964e-02,-2.602294104490784563e-02,-4.403952169064778016e-02
3.109999999999999876e+00,-4.009434363724334816e+00,5.233157878188909873e-01,-1.568316176507586757e-01,-4.694897053029140066e-02,-1.931823434254650515e-02,-3.125103749845134504e-02,-1.948643133101230288e-02,-3.825718832962408944e-02
3.120000000000000107e+00,-3.972517552824253784e+00,4.874732064039409285e-01,-1.708974331319865758e-01,-4.652302291361816444e-02,-1.628709158710172494e-02,-2.493516672501929279e-02,-1.219766111188654543e-02,-3.181828725913220246e-02
3.129999999999999893e+00,-3.934203960193264571e+00,4.522045488086858800e-01,-1.837713752132118794e-01,-4.534360881067299454e-02,-1.241330284295252828e-02,-1.787810488945670850e-02,-4.165622877464756138e-03,-2.472456834546368429e-02
3.140000000000000124e+00,-3.894503855365120337e+00,4.175208633644652001e-01,-1.954485293430067439e-01,-4.341587594572997311e-02,-7.695356135834762260e-03,-1.008644764249672782e-02,4.600313584347847859e-03,-1.697731590086818884e-02
3.149999999999999911e+00,-3.853427252268989189e+00,3.834325596580751561e-01,-2.059251187256536386e-01,-4.074527113083824259e-02,-2.132560149811976551e-03,-1.567023215634873526e-03,1.409040368659079771e-02,-8.577395709894330630e-03
3.160000000000000142e+00,-3.810983941191940172e+00,3.499494006170231764e-01,-2.151984894597563924e-01,-3.733754236804452675e-02,4.274952127891017487e-03,7.673107446275183666e-03,2.429453071332470654e-02,4.746914818008780151e-04
3.169999999999999929e+00,-3.767183521034519700e+00,3.170804953477900923e-01,-2.232670945916276906e-01,-3.319874085027094135e-02,1.152622104034513144e-02,1.762664894192833218e-02,3.520220873942316031e-02,1.017875062160541327e-02
3.180000000000000160e+00,-3.722035431867910305e+00,2.848342927451928408e-01,-2.301304772590788417e-01,-2.833522286485991304e-02,1.961945903414576489e-02,2.828606811115092629e-02,4.680258587818288823e-02,2.053482781069421864e-02
3.189999999999999947e+00,-3.675548987803060275e+00,2.532185758884216709e-01,-2.357892530986781809e-01,-2.275365160750173268e-02,2.855205043961320938e-02,3.964358924496159953e-02,5.908444793266659500e-02,3.154314128143677343e-02
3.200000000000000178e+00,-3.627733410183561436e+00,2.222404572366470932e-01,-2.402450920857324423e-01,-1.646099891759077172e-02,3.832055213183371833e-02,5.169118789844198703e-02,7.203622252282268490e-02,4.320400863566277450e-02
3.209999999999999964e+00,-3.578597861114966694e+00,1.919063746342964671e-01,-2.435006999712698017e-01,-9.464546948953326405e-03,4.892069495393361334e-02,6.442058341302003832e-02,8.564598375495097171e-02,5.551777110949217275e-02
3.220000000000000195e+00,-3.528151477343682174e+00,1.622220881332244180e-01,-2.455597994742577395e-01,-1.771889792312665579e-03,6.034738579224666055e-02,7.782323026866250215e-02,9.990145749310938572e-02,6.848471563940103368e-02
3.229999999999999982e+00,-3.476403404498517258e+00,1.331926776360773945e-01,-2.464271113802689039e-01,6.609064932245490437e-03,7.259471020195240598e-02,9.189030839794082306e-02,1.147900272837169278e-01,8.210499550100060218e-02
3.240000000000000213e+00,-3.423362831707475795e+00,1.048225413622215635e-01,-2.461083356899045060e-01,1.567009449320224540e-02,8.565593549123456940e-02,1.066127126029784711e-01,1.302987409750399894e-01,9.637855027733992219e-02
3.250000000000000000e+00,-3.369039026601368114e+00,7.711539513469496676e-02,-2.446101329515856238e-01,2.540265945557150171e-02,9.952351418193884636e-02,1.219810412229588442e-01,1.464143180626278906e-01,1.113050258883690746e-01
3.260000000000000231e+00,-3.313441370714372169e+00,5.007427248379008045e-02,-2.419401059039133495e-01,3.579790205839938899e-02,1.141890877750087741e-01,1.379855842042678471e-01,1.631231577802466082e-01,1.268836953787178812e-01
3.270000000000000018e+00,-3.256579395289713297e+00,2.370152556010490102e-02,-2.381067815427583556e-01,4.684664454176858811e-02,1.296434907595627184e-01,1.546163107276021798e-01,1.804113479436371958e-01,1.431133811185332505e-01
3.280000000000000249e+00,-3.198462817496217081e+00,-2.001173152760202245e-03,-2.331195937176434307e-01,5.853938740437599625e-02,1.458767548152508919e-01,1.718628565466501223e-01,1.982646745416807577e-01,1.599923790232830600e-01
3.290000000000000036e+00,-3.139101577058569958e+00,-2.703282833820648892e-02,-2.269888663509015414e-01,7.086630757446554796e-02,1.628781131684202410e-01,1.897145111914385618e-01,2.166686320564635837e-01,1.775183853447498683e-01
3.300000000000000266e+00,-3.078505873300718232e+00,-5.139311857406011347e-02,-2.197257973615868165e-01,8.381725647920912348e-02,1.806360050735291711e-01,2.081602051863309100e-01,2.356084344805057518e-01,1.956884265284867808e-01
3.310000000000000053e+00,-3.016686202597949062e+00,-7.508239230433147449e-02,-2.113424433642547007e-01,9.738175800050906383e-02,1.991380804021120887e-01,2.271884974281583869e-01,2.550690269862122550e-01,2.144987925743358226e-01
3.320000000000000284e+00,-2.953653396228793415e+00,-9.810166307424007803e-02,-2.018517052005589785e-01,1.115490063086104905e-01,2.183712043323066676e-01,2.467875628642703101e-01,2.750350981896267921e-01,2.339449742776668062e-01
3.330000000000000071e+00,-2.889418658613009949e+00,-1.204526040492497480e-01,-1.912673143492008843e-01,1.263078635688105467e-01,2.383214621424479818e-01,2.669451806035862962e-01,2.954910929379763185e-01,2.540216046711079034e-01
3.339999999999999858e+00,-2.823993605916523375e+00,-1.421375418404683122e-01,-1.796038202471528233e-01,1.416468575208783276e-01,2.589741641224126978e-01,2.876487225861926178e-01,3.164212255384776240e-01,2.747224049308650828e-01
3.350000000000000089e+00,-2.757390304998299513e+00,-1.631594496601647959e-01,-1.668765785423248771e-01,1.575541789354886202e-01,2.803138506261772522e-01,3.088851429288062000e-01,3.378094933345915929e-01,2.960401349592529097e-01
3.359999999999999876e+00,-2.689621312667779485e+00,-1.835219398323428841e-01,-1.531017402849932096e-01,1.740176789569497784e-01,3.023242972983588572e-01,3.306409680546544272e-01,3.596396905255240806e-01,3.179665488065523404e-01
3.370000000000000107e+00,-2.620699715214631631e+00,-2.032292556842826003e-01,-1.382962420524209701e-01,1.910248663466902752e-01,3.249885205162409418e-01,3.529022877071011366e-01,3.818954221154417517e-01,3.404923550513621611e-01
3.379999999999999893e+00,-2.550639168165254489e+00,-2.222862628457249745e-01,-1.224777969882298589e-01,2.085629046472741721e-01,3.482887830968703913e-01,3.756547469367705339e-01,4.045601178707401990e-01,3.636071822195802716e-01
3.390000000000000124e+00,-2.479453936212690834e+00,-2.406984399829330545e-01,-1.056648867252812929e-01,2.266186092920509376e-01,3.722066003261609857e-01,3.988835391420454957e-01,4.276170461569189785e-01,3.872995492882311819e-01
3.399999999999999911e+00,-2.407158933258387368e+00,-2.584718689952225645e-01,-8.787675414816537023e-02,2.451784446908151505e-01,3.967227463734731563e-01,4.225734002326979044e-01,4.510493275213142139e-01,4.115568412915338592e-01
3.410000000000000142e+00,-2.333769762495620625e+00,-2.756132247017288872e-01,-6.913339693894179905e-02,2.642285213269627286e-01,4.218172611607788336e-01,4.467086039760744809e-01,4.748399478842391663e-01,4.363652900227192322e-01
3.419999999999999929e+00,-2.259302756455407124e+00,-2.921297640461680278e-01,-4.945556183760196206e-02,2.837545929064846928e-01,4.474694577601953660e-01,4.712729585747484351e-01,4.989717711991048521e-01,4.617099598058378440e-01
3.430000000000000160e+00,-2.183775016926388979e+00,-3.080293148471784925e-01,-2.886473953691093622e-02,3.037420536036453678e-01,4.736579303973162958e-01,4.962498045138760694e-01,5.234275514419298725e-01,4.875747382967100529e-01
3.439999999999999947e+00,-2.107204454650561054e+00,-3.233202641215029982e-01,-7.383160119924479792e-03,3.241759354522565917e-01,5.003605631403192922e-01,5.216220137056976069e-01,5.481899437923949403e-01,5.139423322607118427e-01
3.450000000000000178e+00,-2.029609828686854023e+00,-3.380115460068015554e-01,1.496621106234071602e-02,3.450409059350010299e-01,5.275545393562448560e-01,5.473719899477288431e-01,5.732415148723131182e-01,5.407942682666372347e-01
3.459999999999999964e+00,-1.951010785324565955e+00,-3.521126293102957994e-01,3.815967718577954748e-02,3.663212658261944532e-01,5.552163520160804389e-01,5.734816707002533542e-01,5.985647519131168659e-01,5.681108982297395915e-01
3.470000000000000195e+00,-1.871427896418504488e+00,-3.656335047087400647e-01,6.217281354272952143e-02,3.880009473456384472e-01,5.833218149293163401e-01,5.999325301777973518e-01,6.241420707317288930e-01,5.958714097325067405e-01
3.479999999999999982e+00,-1.790882697007571522e+00,-3.785846716244142263e-01,8.698047105683426317e-02,4.100635126827452681e-01,6.118460749864665926e-01,6.267055837384364336e-01,6.499558224039723164e-01,6.240538410480211962e-01
3.490000000000000213e+00,-1.709397722068443315e+00,-3.909771248009514810e-01,1.125567798614889314e-01,4.324921529508602980e-01,6.407636254846610369e-01,6.537813935441265656e-01,6.759882985364413788e-01,6.526351007871642462e-01
3.500000000000000000e+00,-1.626996542246111010e+00,-4.028223406018662245e-01,1.388751530865974249e-01,4.552696876316292829e-01,6.700483206068388320e-01,6.811400754548860847e-01,7.022217350514255996e-01,6.815909920867201377e-01
3.510000000000000231e+00,-1.543703798393421867e+00,-4.141322630536461435e-01,1.659082910036315250e-01,4.783785645683350518e-01,6.996733911193471211e-01,7.087613071097008666e-01,7.286383144149368718e-01,7.108962412499637562e-01
3.520000000000000018e+00,-1.459545234742548603e+00,-4.249192896542316467e-01,1.936281856829107917e-01,5.018008605653475618e-01,7.296114613459216969e-01,7.366243371376087756e-01,7.552201662549786754e-01,7.405245307439700664e-01
3.530000000000000249e+00,-1.374547730522614586e+00,-4.351962569666435465e-01,2.220061263195033940e-01,5.255182826481960001e-01,7.598345674681709072e-01,7.647079954336871710e-01,7.819493663357389712e-01,7.704485364481491461e-01
3.540000000000000036e+00,-1.288739329829666769e+00,-4.449764260164392748e-01,2.510127053850732537e-01,5.495121700353029492e-01,7.903141771938856364e-01,7.929907044267581195e-01,8.088079338731418710e-01,8.006399690359820021e-01
3.550000000000000266e+00,-1.202149269547945876e+00,-4.542734675106031017e-01,2.806178257622785610e-01,5.737634968681444292e-01,8.210212108248622354e-01,8.214504912586808594e-01,8.357778271979191542e-01,8.310696193563213985e-01
3.560000000000000053e+00,-1.114808005115108580e+00,-4.631014468944054108e-01,3.107907090158669727e-01,5.982528757415702669e-01,8.519260637455621232e-01,8.500650007892526228e-01,8.628409377937631408e-01,8.617074076617792233e-01
3.570000000000000284e+00,-1.026747233918854807e+00,-4.714748092617210840e-01,3.414999049503545381e-01,6.229605620702867164e-01,8.829986303429758765e-01,8.788115093361047458e-01,8.899790827598939025e-01,8.925224365096516843e-01
3.580000000000000071e+00,-9.379999161084628945e-01,-4.794083641332792523e-01,3.727133025980602365e-01,6.478664593211499456e-01,9.142083293566466429e-01,9.076669390556713068e-01,9.171739957691925627e-01,9.234830471356927362e-01
3.589999999999999858e+00,-8.486002926021840587e-01,-4.869172701163377859e-01,4.043981427732748490e-01,6.729501251340174184e-01,9.455241306460846484e-01,9.366078728693948419e-01,9.444073166145863230e-01,9.545568790731665532e-01
3.600000000000000089e+00,-7.585839000704558410e-01,-4.940170194583441976e-01,4.365210323184625096e-01,6.981907783465586270e-01,9.769145833509250698e-01,9.656105698388788294e-01,9.716605794572829025e-01,9.857109327594688608e-01
3.609999999999999876e+00,-6.679875826756075385e-01,-5.007234225062622279e-01,4.690479601566516776e-01,7.235673069307309024e-01,1.008347845407301602e+00,9.946509808947247011e-01,9.989151999104202151e-01,1.016911634840856893e+00
3.620000000000000107e+00,-5.768495003512889019e-01,-5.070525920824223709e-01,5.019443152506176675e-01,7.490582768406940373e-01,1.039791714372176434e+00,1.023704764826300018e+00,1.026152461110402259e+00,1.048124905853247357e+00
3.629999999999999893e+00,-4.852091334093971975e-01,-5.130209277869935969e-01,5.351749065541792083e-01,7.746419417638797933e-01,1.071213659495947379e+00,1.052747304443634624e+00,1.053353498945349020e+00,1.079316229924535131e+00
3.640000000000000124e+00,-3.931072832689207486e-01,-5.186451002364774743e-01,5.687039850240317440e-01,8.002962537588682590e-01,1.102580854972676772e+00,1.081753722827967668e+00,1.080499286625425936e+00,1.110450726112459208e+00
3.649999999999999911e+00,-3.005860691099705440e-01,-5.239420352470034459e-01,6.024952677421734348e-01,8.259988747557677202e-01,1.133860214286906087e+00,1.110698899594076972e+00,1.107570618793107142e+00,1.141493220962743971e+00
3.660000000000000142e+00,-2.076889202674203072e-01,-5.289288979706454619e-01,6.365119641793165473e-01,8.517271888870660002e-01,1.165018425566350047e+00,1.139557487095270272e+00,1.134548095382469146e+00,1.172408321846168722e+00
3.669999999999999929e+00,-1.144605641920829336e-01,-5.336230769925004447e-01,6.707168046089261315e-01,8.774583156095292491e-01,1.196021987840925505e+00,1.168303926510672275e+00,1.161412105445251752e+00,1.203160490611409505e+00
3.680000000000000160e+00,-2.094700982326447303e-02,-5.380421683958560575e-01,7.050720706599243881e-01,9.031691235707802745e-01,1.226837248100662636e+00,1.196912463764003620e+00,1.188142811167531177e+00,1.233714117073972716e+00
3.689999999999999947e+00,7.280447376514209701e-02,-5.422039598024370743e-01,7.395396279739001599e-01,9.288362451677878440e-01,1.257430439038146330e+00,1.225357165233238232e+00,1.214720132304360822e+00,1.264033591851159155e+00
3.700000000000000178e+00,1.667453835621384162e-01,-5.461264143944516425e-01,7.740809609101521049e-01,9.544360917387356702e-01,1.287767717355318142e+00,1.253611933221123964e+00,1.241123731260598051e+00,1.294083378049527111e+00
3.709999999999999964e+00,2.608260137547302460e-01,-5.498276549249589973e-01,8.086572092193706762e-01,9.799448693246937125e-01,1.317815202509771799e+00,1.281650521167344570e+00,1.267332999044342046e+00,1.323828081315282068e+00
3.720000000000000195e+00,3.549954918693942751e-01,-5.533259477229484080e-01,8.432292065845357065e-01,1.005338594933252061e+00,1.347539015772139637e+00,1.309446548593859783e+00,1.293327042314999620e+00,1.353232517769769050e+00
3.729999999999999982e+00,4.492018199611734763e-01,-5.566396866994507420e-01,8.777575209059972350e-01,1.030593113232859404e+00,1.376905319463795907e+00,1.336973515785468081e+00,1.319084671741021175e+00,1.382261779371851462e+00
3.740000000000000213e+00,5.433919208622404184e-01,-5.597873773609952641e-01,9.122024961870325299e-01,1.055684113604067775e+00,1.405880356242892759e+00,1.364204818217679360e+00,1.344584391872905016e+00,1.410881296276285557e+00
3.750000000000000000e+00,6.375116894705581405e-01,-5.627876208367752486e-01,9.465242958567446907e-01,1.080587147472258591e+00,1.434430488306679408e+00,1.391113760753350581e+00,1.369804392725266773e+00,1.439056895791830382e+00
3.760000000000000231e+00,7.315060490265180571e-01,-5.656590979259868979e-01,9.806829473492988392e-01,1.105277645845719636e+00,1.462522236379091511e+00,1.417673571638048857e+00,1.394722543247753910e+00,1.466754857584124716e+00
3.770000000000000018e+00,8.253190122914169091e-01,-5.684205531719567217e-01,1.014638387742453629e+00,1.129730936983158296e+00,1.490122318354689446e+00,1.443857416331593146e+00,1.419316386848507250e+00,1.493941964815456824e+00
3.780000000000000249e+00,9.188937475066514260e-01,-5.710907789698670411e-01,1.048350510244411504e+00,1.153922264115861074e+00,1.517197687473107903e+00,1.469638411219542196e+00,1.443563139115922711e+00,1.520585550965403820e+00
3.790000000000000036e+00,1.012172648976904954e+00,-5.736885997151224270e-01,1.081779211306401534e+00,1.177826803151708734e+00,1.543715569902182505e+00,1.494989637253432146e+00,1.467439687864829923e+00,1.546653542131734227e+00
3.800000000000000266e+00,1.105097412084734110e+00,-5.762328559996658939e-01,1.114884438129332800e+00,1.201419680291095471e+00,1.569643501612765224e+00,1.519884153572235608e+00,1.490922595612108159e+00,1.572114494668674922e+00
3.810000000000000053e+00,1.197609112508229101e+00,-5.787423888638502101e-01,1.147626236326456661e+00,1.224675989488424044e+00,1.594949364433837946e+00,1.544295011159756870e+00,1.513988104564427006e+00,1.596937628078291427e+00
3.820000000000000284e+00,1.289648289378219070e+00,-5.812360241117865423e-01,1.179964797500386187e+00,1.247570809697193583e+00,1.619601421182791601e+00,1.568195266593479742e+00,1.536612144177472272e+00,1.621092853129002753e+00
3.830000000000000071e+00,1.381155032077254097e+00,-5.837325566984299385e-01,1.211860506492092426e+00,1.270079221841697636e+00,1.643568349772575932e+00,1.591557995939745895e+00,1.558770341321958242e+00,1.644550795231864093e+00
3.839999999999999858e+00,1.472069070349730557e+00,-5.862507351970097647e-01,1.243273988061670998e+00,1.292176325463920916e+00,1.666819276204731137e+00,1.614356308848117205e+00,1.580438033067208092e+00,1.667282813159020716e+00
3.850000000000000089e+00,1.562329867361472280e+00,-5.888092463557679235e-01,1.274166152765711102e+00,1.313837255000290360e+00,1.689323806365008895e+00,1.636563362894423168e+00,1.601590282068369842e+00,1.689261013238609666e+00
3.859999999999999876e+00,1.651876715318239430e+00,-5.914266997533268455e-01,1.304498241803941472e+00,1.335037195649405595e+00,1.711052056546284561e+00,1.658152378217427003e+00,1.622201894518733756e+00,1.710458259205503095e+00
3.870000000000000107e+00,1.740648833226426717e+00,-5.941216125623636213e-01,1.334231870618357574e+00,1.355751398798662466e+00,1.731974682631665985e+00,1.679096652488379915e+00,1.642247440604402753e+00,1.730848177926920473e+00
3.879999999999999893e+00,1.828585466355993283e+00,-5.969123944316118147e-01,1.363329071041092355e+00,1.375955196984696149e+00,1.752062907879043951e+00,1.699369576246126723e+00,1.661701277375036145e+00,1.750405161255631503e+00
3.890000000000000124e+00,1.915625986945796111e+00,-5.998173324965482278e-01,1.391752331802687870e+00,1.395624018369728825e+00,1.771288549256723632e+00,1.718944648623044857e+00,1.680537573921842220e+00,1.769104364290909670e+00
3.899999999999999911e+00,2.001709995675279963e+00,-6.028545765294370806e-01,1.419464637229925330e+00,1.414733400723110046e+00,1.789624042288170624e+00,1.737795493479124875e+00,1.698730338732691525e+00,1.786921700348507613e+00
3.910000000000000142e+00,2.086777423414183374e+00,-6.060421242396982766e-01,1.446429503981723874e+00,1.433259004904521072e+00,1.807042464372224488e+00,1.755895875953133567e+00,1.716253449074463644e+00,1.803833832955806127e+00
3.919999999999999929e+00,2.170768632753760752e+00,-6.093978067358358786e-01,1.472611015692532499e+00,1.451176627852389212e+00,1.823517556553344798e+00,1.773219719431240460e+00,1.733080682234747316e+00,1.819818165197196747e+00
3.930000000000000160e+00,2.253624518819161260e+00,-6.129392741604028361e-01,1.497973855414833633e+00,1.468462215087951384e+00,1.839023743724496507e+00,1.789741122924940697e+00,1.749185748439040067e+00,1.834852826738126552e+00
3.939999999999999947e+00,2.335286608863164304e+00,-6.166839815096821775e-01,1.522483335775521196e+00,1.485091872752064113e+00,1.853536153253136254e+00,1.805434378841775045e+00,1.764542325245828325e+00,1.848916658854573347e+00
3.950000000000000178e+00,2.415697160146459410e+00,-6.206491746499376294e-01,1.546105426784714076e+00,1.501041879198206530e+00,1.867030632028381820e+00,1.820273991124431889e+00,1.779124093210555202e+00,1.861989197788665118e+00
3.959999999999999964e+00,2.494799255619114309e+00,-6.248518765422138577e-01,1.568806781259696637e+00,1.516288696171124606e+00,1.879483761934834130e+00,1.834234693726497500e+00,1.792904772600624197e+00,1.874050656741391263e+00
3.970000000000000195e+00,2.572536896931656880e+00,-6.293088736877603395e-01,1.590554757850823009e+00,1.530808979606169018e+00,1.890872873765635509e+00,1.847291469386582285e+00,1.805858160937361401e+00,1.885081906800590179e+00
3.979999999999999982e+00,2.648855094322218662e+00,-6.340367028061937305e-01,1.611317441680115703e+00,1.544579590089550258e+00,1.901176059594205769e+00,1.859419568656946353e+00,1.817958171137296075e+00,1.895064457087363596e+00
3.990000000000000213e+00,2.723699952948223313e+00,-6.390516377585158114e-01,1.631063662626612176e+00,1.557577603024444368e+00,1.910372183630675735e+00,1.870594529138210227e+00,1.829178870024270154e+00,1.903980434387490872e+00
4.000000000000000000e+00,2.797018755256898803e+00,-6.443696767270551407e-01,1.649763011315042993e+00,1.569780318552110199e+00,1.918440891595348363e+00,1.880792194868397216e+00,1.839494516985698214e+00,1.911812562516957970e+00
4.009999999999999787e+00,2.868760039018161123e+00,-6.500065296643039447e-01,1.667385852885898245e+00,1.581165271280910112e+00,1.925362618647558532e+00,1.889988735812492271e+00,1.848879602550715706e+00,1.918544141653033774e+00
4.020000000000000462e+00,2.938873670675785643e+00,-6.559776060224761229e-01,1.683903338645167169e+00,1.591710239879344568e+00,1.931118595914088854e+00,1.898160667397990942e+00,1.857308886674879256e+00,1.924159027844986714e+00
4.030000000000000249e+00,3.007310913707884836e+00,-6.622980027754130639e-01,1.699287415710812432e+00,1.601393256591924663e+00,1.935690855666821308e+00,1.905284870042602829e+00,1.864757436525357415e+00,1.928641612902049829e+00
4.040000000000000036e+00,3.074024491725106056e+00,-6.689824927442203917e-01,1.713510834790238579e+00,1.610192616738905125e+00,1.939062235204592755e+00,1.911338608622370927e+00,1.871200663572027967e+00,1.931976804841054163e+00
4.049999999999999822e+00,3.138968646074218327e+00,-6.760455132377164444e-01,1.726547156238485536e+00,1.618086888262600498e+00,1.941216379499264510e+00,1.916299551831972314e+00,1.876614359803352450e+00,1.934150009062624687e+00
4.060000000000000497e+00,3.202099187755404586e+00,-6.835011550184262319e-01,1.738370754560535580e+00,1.625054921384203821e+00,1.942137742670825951e+00,1.920145791393844004e+00,1.880974732901127489e+00,1.935147110413255156e+00
4.070000000000000284e+00,3.263373543503143903e+00,-6.913631516044540515e-01,1.748956821532898331e+00,1.631075858435745873e+00,1.941811588360931484e+00,1.922855861078963446e+00,1.884258440224973796e+00,1.934954456281168467e+00
4.080000000000000071e+00,3.322750795922589262e+00,-6.996448689171184121e-01,1.758281368129482214e+00,1.636129143932074426e+00,1.940223989078610822e+00,1.924408755509540159e+00,1.886442621475453718e+00,1.933558840866771877e+00
4.089999999999999858e+00,3.380191717615353753e+00,-7.083592952837350909e-01,1.766321225444654086e+00,1.640194534947516880e+00,1.937361824595993376e+00,1.924783948722423199e+00,1.887504929923766950e+00,1.930947490763806007e+00
4.099999999999999645e+00,3.435658799270155939e+00,-7.175190318043856985e-01,1.773054044812330865e+00,1.643252111861227771e+00,1.933212779475729004e+00,1.923961412481592248e+00,1.887423562115791986e+00,1.927108051984975479e+00
4.110000000000000320e+00,3.489116271734419517e+00,-7.271362830909179342e-01,1.778458297323961768e+00,1.645282289534124809e+00,1.927765339815355361e+00,1.921921634338515927e+00,1.886177285978567042e+00,1.922028578565883494e+00
4.120000000000000107e+00,3.540530122122279799e+00,-7.372228483857823367e-01,1.782513272950366767e+00,1.646265828978801693e+00,1.921008789297119934e+00,1.918645635450288767e+00,1.883745467277887276e+00,1.915697522883357484e+00
4.129999999999999893e+00,3.589868104052127862e+00,-7.477901130676289920e-01,1.785199079472659101e+00,1.646183849581869918e+00,1.912933204634685413e+00,1.914114988177099352e+00,1.880108094396305107e+00,1.908103727828575069e+00
4.139999999999999680e+00,3.637099742142512415e+00,-7.588490405498611313e-01,1.786496641425938892e+00,1.645017841935845437e+00,1.903529450510680787e+00,1.908311833492559950e+00,1.875245801421225211e+00,1.899236420981545326e+00
4.150000000000000355e+00,3.682196330928613204e+00,-7.704101645775771612e-01,1.786387699256171135e+00,1.642749681334948253e+00,1.892789174101158434e+00,1.901218898252518885e+00,1.869139889552784428e+00,1.889085210941171544e+00
4.160000000000000142e+00,3.725130928392364371e+00,-7.824835819275282045e-01,1.784854808885715682e+00,1.639361641986035956e+00,1.880704799284614204e+00,1.892819512379971592e+00,1.861772346860609773e+00,1.877640085973964812e+00
4.169999999999999929e+00,3.765878344327411309e+00,-7.950789455148749019e-01,1.781881341876428992e+00,1.634836411982329540e+00,1.867269520634270652e+00,1.883097626035336258e+00,1.853125866437175029e+00,1.864891415154059873e+00
4.179999999999999716e+00,3.804415123785309216e+00,-8.082054579096544789e-01,1.777451486371172118e+00,1.629157109083612776e+00,1.852477297292716152e+00,1.872037826852425368e+00,1.843183863013178048e+00,1.850829952177021287e+00
4.190000000000000391e+00,3.840719525871568507e+00,-8.218718652649590339e-01,1.771550248985001019e+00,1.622307297342173493e+00,1.836322846827686428e+00,1.859625357330660922e+00,1.831930488117001765e+00,1.835446842039432758e+00
4.200000000000000178e+00,3.874771498179274687e+00,-8.360864516578875305e-01,1.764163457806343205e+00,1.614271004608896831e+00,1.818801639166665929e+00,1.845846132483175639e+00,1.819350643875761842e+00,1.818733630784796773e+00
4.209999999999999964e+00,3.906552647164021952e+00,-8.508570338433708580e-01,1.755277766656132554e+00,1.605032740948588277e+00,1.799909890706010485e+00,1.830686757848139168e+00,1.805429995569594936e+00,1.800682278523076274e+00
4.219999999999999751e+00,3.936046204776828539e+00,-8.661909564199780087e-01,1.744880660739230649e+00,1.594577517987779247e+00,1.779644558687365041e+00,1.814134547976647971e+00,1.790154983063585448e+00,1.781285175935464427e+00
4.230000000000000426e+00,3.963236991681576615e+00,-8.820950874057990054e-01,1.732960463807555973e+00,1.582890869211922569e+00,1.758003335930201416e+00,1.796177545514528795e+00,1.773512831252979094e+00,1.760535164476724868e+00
4.240000000000000213e+00,3.988111377390463730e+00,-8.985758142214713695e-01,1.719506346938195929e+00,1.569958871221981855e+00,1.734984646004271935e+00,1.776804540997126924e+00,1.755491559667018420e+00,1.738425560483675802e+00
4.250000000000000000e+00,4.010657237655038010e+00,-9.156390400763674275e-01,1.704508339012445362e+00,1.555768165952942539e+00,1.710587638919610631e+00,1.756005093475276002e+00,1.736079991384751331e+00,1.714950183388957328e+00
4.259999999999999787e+00,4.030863909451813498e+00,-9.332901807529022653e-01,1.687957338963204101e+00,1.540305983848670568e+00,1.684812187404387540e+00,1.733769552086883214e+00,1.715267761422463177e+00,1.690103388222896630e+00
4.270000000000000462e+00,4.048722143900324255e+00,-9.515341617828511067e-01,1.669845129838523734e+00,1.523560167978813995e+00,1.657658883832416885e+00,1.710089078681620300e+00,1.693045324756859760e+00,1.663880102561756669e+00
4.280000000000000249e+00,4.064224057448048377e+00,-9.703754160084913094e-01,1.650164394708337534e+00,1.505519199074032421e+00,1.629129037852453443e+00,1.684955671595827598e+00,1.669403964150727671e+00,1.636275868046554560e+00
4.290000000000000036e+00,4.077363081651010468e+00,-9.898178815203056979e-01,1.628908734419576065e+00,1.486172221445746455e+00,1.599224674760618026e+00,1.658362190660660707e+00,1.644335797948420552e+00,1.607286886551569483e+00
4.299999999999999822e+00,4.088133911871365989e+00,-1.009864999961908705e+00,1.606072687181995029e+00,1.465509069745798199e+00,1.567948534645445591e+00,1.630302383508554609e+00,1.617833788007103646e+00,1.576910071024248516e+00
4.310000000000000497e+00,4.096532455204023648e+00,-1.030519715191787311e+00,1.581651749943181473e+00,1.443520296509910095e+00,1.535304072322246194e+00,1.600770913221082115e+00,1.589891747926126309e+00,1.545143100947176995e+00
4.320000000000000284e+00,4.102555777933612369e+00,-1.051784472290388628e+00,1.555642401486410975e+00,1.420197200416618566e+00,1.501295458059846100e+00,1.569763387335172400e+00,1.560504351731129224e+00,1.511984482286967912e+00
4.330000000000000071e+00,4.106202052811104508e+00,-1.073661216900040571e+00,1.528042127159385366e+00,1.395531855180472292e+00,1.465927579088500687e+00,1.537276388194424470e+00,1.529667143161425491e+00,1.477433611693496518e+00
4.339999999999999858e+00,4.107470506808819088e+00,-1.096151394884167019e+00,1.498849445115487677e+00,1.369517138984756466e+00,1.429206041863028798e+00,1.503307504598002664e+00,1.497376545698763106e+00,1.441490844595373577e+00
4.350000000000000533e+00,4.106361367645619431e+00,-1.119255952291257517e+00,1.468063933922168829e+00,1.342146764344891663e+00,1.391137175040255469e+00,1.467855364661551087e+00,1.463629873462718001e+00,1.404157566703987392e+00
4.360000000000000320e+00,4.102875813389474935e+00,-1.142975335608078291e+00,1.435686261363590788e+00,1.313415308279043181e+00,1.351728033114892202e+00,1.430919669763060176e+00,1.428425343082627474e+00,1.365436268289598631e+00
4.370000000000000107e+00,4.097015921189281151e+00,-1.167309492285677042e+00,1.401718214236860716e+00,1.283318242647461416e+00,1.310986400643312066e+00,1.392501229402152374e+00,1.391762086638140383e+00,1.325330620430461126e+00
4.379999999999999893e+00,4.088784617505533348e+00,-1.192257871520834067e+00,1.366162728913344449e+00,1.251851964506797588e+00,1.268920796970573583e+00,1.352601996754483338e+00,1.353640165740136458e+00,1.283845552262435685e+00
4.389999999999999680e+00,4.078185629598548800e+00,-1.217819425274764056e+00,1.329023922408876679e+00,1.219013826310257453e+00,1.225540481362775491e+00,1.311225104654690776e+00,1.314060586800996022e+00,1.240987328075924490e+00
4.400000000000000355e+00,4.065223438460587424e+00,-1.243992609510075287e+00,1.290307123679506729e+00,1.184802165769152760e+00,1.180855458434693750e+00,1.268374901692555845e+00,1.273025317518077237e+00,1.196763622924400305e+00
4.410000000000000142e+00,4.049903233362942778e+00,-1.270775385626248699e+00,1.250018904833050337e+00,1.149216335176425297e+00,1.134876483751899867e+00,1.224056988058903173e+00,1.230537304566931445e+00,1.151183595230973689e+00
4.419999999999999929e+00,4.032230868174060845e+00,-1.298165222073230041e+00,1.208167111921557790e+00,1.112256729978281955e+00,1.087615069477455565e+00,1.178278250731563448e+00,1.186600492471460155e+00,1.104257954714435552e+00
4.429999999999999716e+00,4.012212819590131652e+00,-1.326159096122116798e+00,1.164760894956246684e+00,1.073924816366486956e+00,1.039083489926021064e+00,1.131046897548842134e+00,1.141219843587174321e+00,1.055999023813468884e+00
4.440000000000000391e+00,3.989856147405445697e+00,-1.354753495771399585e+00,1.119810736764951020e+00,1.034223157651415370e+00,9.892947868829953251e-01,1.082372489679892968e+00,1.094401359101309978e+00,1.006420790677838406e+00
4.450000000000000178e+00,3.965168456936213559e+00,-1.383944421766769128e+00,1.073328480293183285e+00,9.931554391650093683e-01,9.382627745432547961e-01,1.032265971969712925e+00,1.046152100920220374e+00,9.555389517296833946e-01
4.459999999999999964e+00,3.938157863698564132e+00,-1.413727389712147620e+00,1.025327353933994878e+00,9.507264914336505113e-01,8.860020439232599854e-01,9.807397006126801209e-01,9.964802142807088758e-01,9.033709417881560233e-01
4.469999999999999751e+00,3.908832960429102332e+00,-1.444097432249349389e+00,9.758219944594742623e-01,9.069423113540355796e-01,8.325279666017892932e-01,9.278074675940947147e-01,9.453949508883818797e-01,8.499359498076665131e-01
4.480000000000000426e+00,3.877202786524764022e+00,-1.475049101283613107e+00,9.248284671184769934e-01,8.618100811007932682e-01,7.778566976483221040e-01,8.734845213353557014e-01,8.929066923533429678e-01,7.952549184136810112e-01
4.490000000000000213e+00,3.843276799967776824e+00,-1.506576470232213305e+00,8.723642824615528424e-01,8.153381844931711919e-01,7.220051776040420366e-01,8.177875829863060497e-01,8.390269736623333641e-01,7.393505256378168911e-01
4.500000000000000000e+00,3.807064851791317928e+00,-1.538673136273421616e+00,8.184484094555330991e-01,7.675362205500254609e-01,6.649911333884503950e-01,7.607348578287048690e-01,7.837685063975047273e-01,6.822471475599828361e-01
4.509999999999999787e+00,3.768577163131956453e+00,-1.571332222573285975e+00,7.631012844573390463e-01,7.184150139678890934e-01,6.068330780144814973e-01,7.023460412881985526e-01,7.271452013861703367e-01,6.239708009592388471e-01
4.520000000000000462e+00,3.727824304906174557e+00,-1.604546380468014233e+00,7.063448156296917579e-01,6.679866222663908282e-01,5.475503090065857448e-01,6.426423190986302325e-01,6.691721904438923119e-01,5.645490655514281420e-01
4.530000000000000249e+00,3.684817180140140369e+00,-1.638307791580204009e+00,6.482023824009078838e-01,6.162643393589923857e-01,4.871629054292260230e-01,5.816463612216659085e-01,6.098658468558728618e-01,5.040109859391509461e-01
4.540000000000000036e+00,3.639567008974447848e+00,-1.672608169847753290e+00,5.886988295971264940e-01,5.632626953251186341e-01,4.256917234473400202e-01,5.193823091957155969e-01,5.492438042295061384e-01,4.423869540009964241e-01
4.549999999999999822e+00,3.592085316358683222e+00,-1.707438763445024987e+00,5.278604559083120984e-01,5.089974521823885656e-01,3.631583903552448866e-01,4.558757566697027031e-01,4.873249733447088672e-01,3.797085730790473734e-01
4.560000000000000497e+00,3.542383922444406252e+00,-1.742790356576722433e+00,4.657149963892712741e-01,4.534855954848666659e-01,2.995852970258849890e-01,3.911537229677075067e-01,4.241295566287418550e-01,3.160085059585534539e-01
4.570000000000000284e+00,3.490474935679376944e+00,-1.778653271125978375e+00,4.022915987436440632e-01,3.967453216049895426e-01,2.349955887479301397e-01,3.252446196278085955e-01,3.596790598889819668e-01,2.513203092398337279e-01
4.580000000000000071e+00,3.436370748600575897e+00,-1.815017368139352882e+00,3.376207931921627048e-01,3.387960205929296253e-01,1.694131544337092454e-01,2.581782099602220049e-01,2.939963009506350033e-01,1.856782572468571035e-01
4.589999999999999858e+00,3.380084036318687701e+00,-1.851872049132799569e+00,2.717344557860510434e-01,2.796582545473696446e-01,1.028626141960142792e-01,1.899855617735108360e-01,2.271054148666494243e-01,1.191171590672150810e-01
4.600000000000000533e+00,3.321627757682194204e+00,-1.889206257204185446e+00,2.046657650917311222e-01,2.193537314756012768e-01,3.536930530616776147e-02,1.206989935205506209e-01,1.590318553938324109e-01,5.167217264527272647e-02
4.610000000000000320e+00,3.261015159104971861e+00,-1.927008477939641473e+00,1.364491522433257109e-01,1.579052746680286168e-01,-3.304073344083778563e-02,5.035201421540097533e-02,8.980239246193309766e-02,-1.662137996916056293e-02
4.620000000000000107e+00,3.198259781037267935e+00,-1.965266740102887821e+00,6.712024443394029594e-02,9.533678766194286780e-02,-1.023407789160422909e-01,-2.102074243430569755e-02,1.944510540058995429e-02,-8.572819209566087673e-02
4.629999999999999893e+00,3.133375467056034758e+00,-2.003968616098716016e+00,-3.284198005626959294e-03,3.167321492111530024e-02,-1.725034423520048210e-01,-9.338358914974775882e-02,-5.201062826828536934e-02,-1.556131426496346615e-01
4.639999999999999680e+00,3.066376375546802091e+00,-2.043101222204023237e+00,-7.472635071240792126e-02,-3.305950158948364748e-02,-2.435006894854732928e-01,-1.666998608536786330e-01,-1.245341486188602520e-01,-2.262414534607394279e-01
4.650000000000000355e+00,2.997276993945452883e+00,-2.082651218562184159e+00,-1.471674002722324626e-01,-9.883446970160404688e-02,-3.153038620805913572e-01,-2.409319944266078428e-01,-1.980935337878854119e-01,-2.975788304840562559e-01
4.660000000000000142e+00,2.926092155504392167e+00,-2.122604808939111631e+00,-2.205676246875112323e-01,-1.656238979299108904e-01,-3.878837007594849728e-01,-3.160416117302406458e-01,-2.726556251666469310e-01,-3.695915862889914139e-01
4.669999999999999929e+00,2.852837058543585602e+00,-2.162947740242099570e+00,-2.948864788654040336e-01,-2.333991496117853170e-01,-4.612103690620794616e-01,-3.919896051470274090e-01,-3.481860573153504612e-01,-4.422467418868853972e-01
4.679999999999999716e+00,2.777527288142710660e+00,-2.203665301805465493e+00,-3.700826845856604042e-01,-3.021307999186244042e-01,-5.352534786534702826e-01,-4.687362248642674700e-01,-4.246492925475463531e-01,-5.155121066890039350e-01
4.690000000000000391e+00,2.700178840226148402e+00,-2.244742324450104576e+00,-4.461143243381233692e-01,-3.717886953129940775e-01,-6.099821155950210239e-01,-5.462411671253228906e-01,-5.020086600848504554e-01,-5.893563361326494832e-01
4.700000000000000178e+00,2.620808147987685910e+00,-2.286163179327338479e+00,-5.229389383570217653e-01,-4.423420149873589780e-01,-6.853648675944628010e-01,-6.244636626786703726e-01,-5.802263996378367317e-01,-6.637489672359893067e-01
4.709999999999999964e+00,2.539432110596512082e+00,-2.327911776560884771e+00,-6.005136241240970341e-01,-5.137593337873305188e-01,-7.613698521504773664e-01,-7.033625646769368078e-01,-6.592637092284048261e-01,-7.386604330068499147e-01
4.719999999999999751e+00,2.456068124120338592e+00,-2.369971563704387219e+00,-6.787951375665630671e-01,-5.860086860962905320e-01,-8.379647455083871765e-01,-7.828964353116060204e-01,-7.390807970328208132e-01,-8.140620572080577988e-01
4.730000000000000426e+00,2.370734114595166808e+00,-2.412325524035730862e+00,-7.577399951399799161e-01,-6.590576301395891790e-01,-9.151168123454703762e-01,-8.630236305134073582e-01,-8.196369369934626281e-01,-8.899260314503836256e-01
4.740000000000000213e+00,2.283448573164345241e+00,-2.454956174713296857e+00,-8.373045759612262051e-01,-7.328733121558724806e-01,-9.927929361068745795e-01,-9.437023821019625558e-01,-9.008905279213684780e-01,-9.662253769307074247e-01
4.750000000000000000e+00,2.194230593202010748e+00,-2.497845564823423903e+00,-9.174452231435802352e-01,-8.074225298808762608e-01,-1.070959649915931955e+00,-1.024890876829443132e+00,-9.827991557910875642e-01,-1.042933893353209962e+00
4.759999999999999787e+00,2.103099909327800443e+00,-2.540975273352578334e+00,-9.981183434848981406e-01,-8.826717947954662025e-01,-1.149583167985689824e+00,-1.106547331830062042e+00,-1.065319658913988388e+00,-1.120026097668780363e+00
4.770000000000000462e+00,2.010076938210769715e+00,-2.584326407122139013e+00,-1.079280504671205509e+00,-9.585873926048447125e-01,-1.228629417461494899e+00,-1.188630066058498969e+00,-1.148408195665858722e+00,-1.197477155252796077e+00
4.780000000000000249e+00,1.915182821050760209e+00,-2.627879598728218191e+00,-1.160888529181602458e+00,-1.035135441439507753e+00,-1.308064070627347419e+00,-1.271097567374139814e+00,-1.232020314438950104e+00,-1.275262806029670237e+00
4.790000000000000036e+00,1.818439467880985205e+00,-2.671615004533602011e+00,-1.242899584115874756e+00,-1.112281947300359564e+00,-1.387852577411329502e+00,-1.353908555002700576e+00,-1.316111025487095132e+00,-1.353359287863207028e+00
4.799999999999999822e+00,1.719869602222496630e+00,-2.715512302763646080e+00,-1.325271266212995069e+00,-1.189992856309803004e+00,-1.467960198127601590e+00,-1.437022037180895051e+00,-1.400634874334576896e+00,-1.431743259285712888e+00
4.810000000000000497e+00,1.619496808628872353e+00,-2.759550691762833630e+00,-1.407961681385908381e+00,-1.268234103376871591e+00,-1.548352036394160525e+00,-1.520397363861891504e+00,-1.485546016424431404e+00,-1.510391723356811822e+00
4.820000000000000284e+00,1.517345580266934224e+00,-2.803708888473650518e+00,-1.490929518164556988e+00,-1.346971656936649220e+00,-1.628993072166699863e+00,-1.603994274428140132e+00,-1.570798292689150610e+00,-1.589281954144440290e+00
4.830000000000000071e+00,1.413441367715859265e+00,-2.847965127204439728e+00,-1.574134114513722427e+00,-1.426171559481270945e+00,-1.709848194829467927e+00,-1.687772940422634704e+00,-1.656345305735677176e+00,-1.668391427022493323e+00
4.839999999999999858e+00,1.307810628526721697e+00,-2.892297158757967335e+00,-1.657535517573500927e+00,-1.505799963660571450e+00,-1.790882236283990236e+00,-1.771694003368854853e+00,-1.742140496346495482e+00,-1.747697753695792278e+00
4.850000000000000533e+00,1.200480877341763897e+00,-2.936682249997513150e+00,-1.741094535956536848e+00,-1.585823163793689039e+00,-1.872060003975903886e+00,-1.855718607802749665e+00,-1.828137220008948072e+00,-1.827178622603587543e+00
4.860000000000000320e+00,1.091480736357360426e+00,-2.981097183932382766e+00,-1.824772784325874753e+00,-1.666207622697392310e+00,-1.953346313799006140e+00,-1.939808429686561198e+00,-1.914288823195117173e+00,-1.906811745124279867e+00
4.870000000000000107e+00,9.808399858988741116e-01,-3.025518260409794102e+00,-1.908532720068787825e+00,-1.746919993801268500e+00,-2.034706022813994153e+00,-2.023925700413632622e+00,-2.000548719124250141e+00,-1.986574807809625920e+00
4.879999999999999893e+00,8.685896148595204647e-01,-3.069921297505080471e+00,-1.992337671973555935e+00,-1.827927138582961630e+00,-2.116104061717351215e+00,-2.108033226645338321e+00,-2.086870462748438904e+00,-2.066445430716707943e+00
4.889999999999999680e+00,7.547618707391031689e-01,-3.114281633707042918e+00,-2.076151860906285673e+00,-1.909196139417190796e+00,-2.197505466993519452e+00,-2.192094406245856053e+00,-2.173207824709809000e+00,-2.146401131778343352e+00
4.900000000000000355e+00,6.393903090022161617e-01,-3.158574131000036811e+00,-2.159940412571999424e+00,-1.990694307989207879e+00,-2.278875412680967827e+00,-2.276073240597733971e+00,-2.259514864023671521e+00,-2.226419297053725543e+00
4.910000000000000142e+00,5.225098414594223639e-01,-3.202773178948941091e+00,-2.243669362526979683e+00,-2.072389189475724702e+00,-2.360179241680163909e+00,-2.359934343591382433e+00,-2.345745999246910074e+00,-2.306477156626173031e+00
4.919999999999999929e+00,4.041567833592111803e-01,-3.246852699897493810e+00,-2.327305653686522202e+00,-2.154248562743297235e+00,-2.441382496528859747e+00,-2.443642947585076719e+00,-2.431856077894303247e+00,-2.386551765858836216e+00
4.929999999999999716e+00,2.843688988634509029e-01,-3.290786155394509471e+00,-2.410817126642782249e+00,-2.236240436855059688e+00,-2.522450949567650813e+00,-2.527164906629384866e+00,-2.517800443867707294e+00,-2.466619991677060142e+00
4.940000000000000391e+00,1.631854445648255325e-01,-3.334546553966190707e+00,-2.494172503170444255e+00,-2.318333044211041916e+00,-2.603350632416550958e+00,-2.610466697241711653e+00,-2.603535002664207010e+00,-2.546658503513383742e+00
4.950000000000000178e+00,4.064721069165888601e-02,-3.378106460356013585e+00,-2.577341363352864789e+00,-2.400494830674746005e+00,-2.684047864681456286e+00,-2.693515417003630397e+00,-2.689016284129815748e+00,-2.626643768524257627e+00
4.959999999999999964e+00,-8.320344036613287753e-02,-3.421438006356456007e+00,-2.660294116807680798e+00,-2.482694443059084044e+00,-2.764509281807919105e+00,-2.776278781236652726e+00,-2.774201502525400098e+00,-2.706552050663894260e+00
4.969999999999999751e+00,-2.083225385861529055e-01,-3.464512903359055151e+00,-2.743001968528427703e+00,-2.564900714358160805e+00,-2.844701861998736092e+00,-2.858725117991861797e+00,-2.859048613671621109e+00,-2.786359413178675304e+00
4.980000000000000426e+00,-3.346644742817777018e-01,-3.507302456750852393e+00,-2.825436879887413877e+00,-2.647082647117934950e+00,-2.924592952111482180e+00,-2.940823361566297756e+00,-2.943516368940266137e+00,-2.866041724064690932e+00
4.990000000000000213e+00,-4.621819698991487257e-01,-3.549777582286128386e+00,-2.907571525365095777e+00,-2.729209395338782596e+00,-3.004150292452414828e+00,-3.022543044734919082e+00,-3.027564365860861528e+00,-2.945574664011634702e+00
5.000000000000000000e+00,-5.908260560353132407e-01,-3.591908824562333624e+00,-2.989379245582807876e+00,-2.811250245296885719e+00,-3.083342040384098759e+00,-3.103854289862220561e+00,-3.111153095114322031e+00,-3.024933736339401324e+00
5.009999999999999787e+00,-7.205460520697155591e-01,-3.633666377728211216e+00,-3.070833997219345690e+00,-2.893174595659671500e+00,-3.162136792665738216e+00,-3.184727799032878170e+00,-3.194243983690103317e+00,-3.104094278420818753e+00
5.020000000000000462e+00,-8.512895517976853954e-01,-3.675020108550162590e+00,-3.151910300388166331e+00,-2.974951937253887291e+00,-3.240503606447519669e+00,-3.265134843316813473e+00,-3.276799433990259747e+00,-3.183031474076613687e+00
5.030000000000000249e+00,-9.830024144473601400e-01,-3.715939581959836424e+00,-3.232583184041506463e+00,-3.056551832823953596e+00,-3.318412018843286848e+00,-3.345047251261400234e+00,-3.358782858673332594e+00,-3.261720366428636275e+00
5.040000000000000036e+00,-1.115628761450335293e+00,-3.756394089201612108e+00,-3.312828129951264522e+00,-3.137943897093715684e+00,-3.395832065009542156e+00,-3.424437396682676660e+00,-3.440158711043447060e+00,-3.340135870705903898e+00
5.049999999999999822e+00,-1.249110979320996906e+00,-3.796352678692986871e+00,-3.392621015794824668e+00,-3.219097777417339490e+00,-3.472734294663085031e+00,-3.503278185808765599e+00,-3.520892510805565756e+00,-3.418252786516247532e+00
5.060000000000000497e+00,-1.383389728979744770e+00,-3.835784189703771663e+00,-3.471938057847933745e+00,-3.299983135275583290e+00,-3.549089786974503280e+00,-3.581543043812537075e+00,-3.600950865026715686e+00,-3.496045809124770365e+00
5.070000000000000284e+00,-1.518403961830973925e+00,-3.874657288951332657e+00,-3.550755753757083966e+00,-3.380569628842731600e+00,-3.624870163780181898e+00,-3.659205900757051655e+00,-3.680301484165219961e+00,-3.573489539318957853e+00
5.080000000000000071e+00,-1.654090942877641579e+00,-3.912940510198794186e+00,-3.629050825831405813e+00,-3.460826896817768006e+00,-3.700047601061418945e+00,-3.736241176966590860e+00,-3.758913193055474000e+00,-3.650558491488571367e+00
5.089999999999999858e+00,-1.790386281120433187e+00,-3.950602296931041035e+00,-3.706800165259616531e+00,-3.540724543681520675e+00,-3.774594838645583206e+00,-3.812623767828123178e+00,-3.836755936764499442e+00,-3.727227099605389338e+00
5.100000000000000533e+00,-1.927223967450965025e+00,-3.987611048169453110e+00,-3.783980777621822611e+00,-3.620232126510086523e+00,-3.848485188090942533e+00,-3.888329028022785572e+00,-3.913800781268110374e+00,-3.803469720851906377e+00
5.110000000000000320e+00,-2.064536420205211442e+00,-4.023935167470493290e+00,-3.860569730029617563e+00,-3.699319143444362634e+00,-3.921692538723766663e+00,-3.963332755184245215e+00,-3.990019908928752912e+00,-3.879260636717510202e+00
5.120000000000000107e+00,-2.202254538495576952e+00,-4.059543115135483049e+00,-3.936544100191574636e+00,-3.777955023886398145e+00,-3.994191361803496321e+00,-4.037611172980443364e+00,-4.065386608793466472e+00,-3.954574051453364714e+00
5.129999999999999893e+00,-2.340307763387996509e+00,-4.094403463639134877e+00,-4.011880927665455232e+00,-3.856109120465930573e+00,-4.065956712799106754e+00,-4.111140913616990744e+00,-4.139875261768532155e+00,-4.029384087851145324e+00
5.139999999999999680e+00,-2.478624146934496508e+00,-4.128484956262597372e+00,-4.086557167523713119e+00,-3.933750702795159704e+00,-4.136964231767216837e+00,-4.183898999764100068e+00,-4.213461320766618279e+00,-4.103664780383756927e+00
5.150000000000000355e+00,-2.617130429012175519e+00,-4.161756568892978514e+00,-4.160549646625592679e+00,-4.010848953006818540e+00,-4.207190141829962649e+00,-4.255862825914152658e+00,-4.286121285962048333e+00,-4.177390065816247500e+00
5.160000000000000142e+00,-2.755752121857134362e+00,-4.194187574925523521e+00,-4.233835022657648217e+00,-4.087372963050060370e+00,-4.276611245758104474e+00,-4.327010139183494530e+00,-4.357832675329588845e+00,-4.250533771460478505e+00
5.169999999999999929e+00,-2.894413602117052786e+00,-4.225747613176947581e+00,-4.306389746075079294e+00,-4.163291733700756225e+00,-4.345204920672244953e+00,-4.397319019579581933e+00,-4.428573990681196726e+00,-4.323069601306188225e+00
5.179999999999999716e+00,-3.033038210179598959e+00,-4.256406758688941139e+00,-4.378190025049173428e+00,-4.238574175227512342e+00,-4.412949110882383508e+00,-4.466767859762884818e+00,-4.498324679452947450e+00,-4.394971120312615831e+00
5.190000000000000391e+00,-3.171548356466411089e+00,-4.286135596269737391e+00,-4.449211793501433476e+00,-4.313189109642111774e+00,-4.479822318893313948e+00,-4.535335344341748787e+00,-4.567065092530197212e+00,-4.466211737187937736e+00
5.200000000000000178e+00,-3.309865634314829386e+00,-4.314905296589018668e+00,-4.519430682282799872e+00,-4.387105274453149129e+00,-4.545803594610551279e+00,-4.603000428747487049e+00,-4.634776438432418821e+00,-4.536764686017710879e+00
5.209999999999999964e+00,-3.447910939002770458e+00,-4.342687694607585414e+00,-4.588821993536781108e+00,-4.460291327834253750e+00,-4.610872522788638683e+00,-4.669742317746158555e+00,-4.701440734209556105e+00,-4.606603007128124538e+00
5.219999999999999751e+00,-3.585604592407032776e+00,-4.369455370088389579e+00,-4.657360678268266163e+00,-4.532715855113439218e+00,-4.675009208770791957e+00,-4.735540443652580755e+00,-4.767040753428749333e+00,-4.675699527585012838e+00
5.230000000000000426e+00,-3.722866472722841991e+00,-4.395181729900027534e+00,-4.725021317125300158e+00,-4.604347376487639032e+00,-4.738194262576002735e+00,-4.800374444321003686e+00,-4.831559971653500263e+00,-4.744026841735564659e+00
5.240000000000000213e+00,-3.859616148613535191e+00,-4.419841091787995779e+00,-4.791778104389066151e+00,-4.675154355866259159e+00,-4.800408781396924951e+00,-4.864224140995422552e+00,-4.894982509836529161e+00,-4.811557292196961377e+00
5.250000000000000000e+00,-3.995773017104871094e+00,-4.443408769253304413e+00,-4.857604835157627754e+00,-4.745105210749422930e+00,-4.861634330579271079e+00,-4.927069516110663017e+00,-4.957293076062475379e+00,-4.878262951685370830e+00
5.259999999999999787e+00,-4.131256444489446622e+00,-4.465861157142846594e+00,-4.922474895701563824e+00,-4.814168323050401099e+00,-4.921852923161042170e+00,-4.988890691143042844e+00,-5.018476906087150802e+00,-4.944115606060671020e+00
5.270000000000000462e+00,-4.265985909463922532e+00,-4.487175817521763754e+00,-4.986361256964278788e+00,-4.882312050777257717e+00,-4.981046998057859554e+00,-5.049667904616589098e+00,-5.078519703126187501e+00,-5.009086738937821082e+00
5.280000000000000249e+00,-4.399881147686020455e+00,-4.507331565365344517e+00,-5.049236471176393515e+00,-4.949504740495897614e+00,-5.039199396989020308e+00,-5.109381490377457702e+00,-5.137407577347719467e+00,-5.073147518185937344e+00
5.290000000000000036e+00,-4.532862296910198374e+00,-4.526308553577345961e+00,-5.111072671551992741e+00,-5.015714740505271330e+00,-5.096293340247759929e+00,-5.168011856255339431e+00,-5.195126985521290486e+00,-5.136268784601862869e+00
5.299999999999999822e+00,-4.664850041841152262e+00,-4.544088356813531959e+00,-5.171841575034538785e+00,-5.080910414665307684e+00,-5.152312401428690514e+00,-5.225539463236287929e+00,-5.251664671268714280e+00,-5.198421043007366293e+00
5.310000000000000497e+00,-4.795765757833248877e+00,-4.560654053564228150e+00,-5.231514488061677959e+00,-5.145060156829011966e+00,-5.207240481235536400e+00,-5.281944805276605592e+00,-5.307007606352333262e+00,-5.259574455979085350e+00
5.320000000000000284e+00,-4.925531652562018081e+00,-4.575990305928332447e+00,-5.290062315320877673e+00,-5.208132405841992885e+00,-5.261061780503237806e+00,-5.337208389892165172e+00,-5.361142933422378576e+00,-5.319698840378919158e+00
5.330000000000000071e+00,-5.054070904801085895e+00,-4.590083436494043490e+00,-5.347455571471609659e+00,-5.270095661085186123e+00,-5.313760772580211622e+00,-5.391310719661951190e+00,-5.414057910628220505e+00,-5.378763666810726818e+00
5.339999999999999858e+00,-5.181307799454426544e+00,-4.602921501729017706e+00,-5.403664395814478993e+00,-5.330918498549699791e+00,-5.365322175229175983e+00,-5.444232274788639359e+00,-5.465739858478631419e+00,-5.436738062087771439e+00
5.350000000000000533e+00,-5.307167858019443685e+00,-4.614494361275254697e+00,-5.458658569893106716e+00,-5.390569587446251809e+00,-5.415730922218335408e+00,-5.495953496862848731e+00,-5.516176109314123721e+00,-5.493590814755190621e+00
5.360000000000000320e+00,-5.431577963690870092e+00,-4.624793742542082420e+00,-5.512407538020532627e+00,-5.449017707365513274e+00,-5.464972134788929736e+00,-5.546454773981224662e+00,-5.565353959730405364e+00,-5.549290383673636029e+00
5.370000000000000107e+00,-5.554466480358352776e+00,-4.633813299994557156e+00,-5.564880430728253558e+00,-5.506231766019666907e+00,-5.513031093200030597e+00,-5.595716427371933754e+00,-5.613260626266413311e+00,-5.603804909634736653e+00
5.379999999999999893e+00,-5.675763364801335698e+00,-4.641548668544662526e+00,-5.616046091142561814e+00,-5.562180817609459815e+00,-5.559893208566856870e+00,-5.643718699684372453e+00,-5.659883204643664456e+00,-5.657102229946845640e+00
5.389999999999999680e+00,-5.795400271442733064e+00,-4.647997510469040527e+00,-5.665873104299444130e+00,-5.616834081874848117e+00,-5.605543995224581799e+00,-5.690441745103069771e+00,-5.705208632816177960e+00,-5.709149895901140859e+00
5.400000000000000355e+00,-5.913310649087094362e+00,-4.653159555299793304e+00,-5.714329829415778050e+00,-5.670160963900880091e+00,-5.649969043865327833e+00,-5.735865621448801299e+00,-5.749223658062379450e+00,-5.759915193003955380e+00
5.410000000000000142e+00,-6.029429829138619468e+00,-4.657036632164044399e+00,-5.761384435140753268e+00,-5.722131074763530556e+00,-5.693153995711412563e+00,-5.779970284432953243e+00,-5.791914808322502495e+00,-5.809365163841708757e+00
5.419999999999999929e+00,-6.143695104868461598e+00,-4.659632694083494897e+00,-5.807004937817169754e+00,-5.772714253112715355e+00,-5.735084518002510734e+00,-5.822735584234036033e+00,-5.833268367957424871e+00,-5.857466633430187031e+00
5.429999999999999716e+00,-6.256045801378226301e+00,-4.660953833786795286e+00,-5.851159242787399961e+00,-5.821880587801459228e+00,-5.775746281087708489e+00,-5.864141264568041301e+00,-5.873270358077830267e+00,-5.904186236890519801e+00
5.440000000000000391e+00,-6.366423335986398868e+00,-4.661008290635070495e+00,-5.893815188783126935e+00,-5.869600441681011915e+00,-5.815124937424924312e+00,-5.904166964426878828e+00,-5.911906521566362649e+00,-5.949490449290205873e+00
5.450000000000000178e+00,-6.474771268845426420e+00,-4.659806448313815963e+00,-5.934940595441354994e+00,-5.915844476691482612e+00,-5.853206102799157762e+00,-5.942792222661443802e+00,-5.949162312890175386e+00,-5.993345617489120869e+00
5.459999999999999964e+00,-6.581035343678371952e+00,-4.657360823002330008e+00,-5.974503313991466058e+00,-5.960583680386020156e+00,-5.889975340076920141e+00,-5.979996485587727229e+00,-5.985022892777152492e+00,-6.035717993837706352e+00
5.469999999999999751e+00,-6.685163518604317900e+00,-4.653686041794196981e+00,-6.012471281159060155e+00,-6.003789394033600679e+00,-5.925418145816227167e+00,-6.015759117795703048e+00,-6.019473127806122648e+00,-6.076573771587641559e+00
5.480000000000000426e+00,-6.787105987100023441e+00,-4.648798811208539661e+00,-6.048812576331829227e+00,-6.045433342450810876e+00,-5.959519940049068154e+00,-6.050059416341303731e+00,-6.052497594939703518e+00,-6.115879121894271186e+00
5.490000000000000213e+00,-6.886815189220865996e+00,-4.642717875701126928e+00,-6.083495482030569335e+00,-6.085487665716472705e+00,-5.992266059545571899e+00,-6.082876628501336036e+00,-6.084080591007905880e+00,-6.153600232315018737e+00
5.500000000000000000e+00,-6.984245813275861359e+00,-4.635463966156253335e+00,-6.116488547724481251e+00,-6.123924952924241438e+00,-6.023641754855595387e+00,-6.114189973269529510e+00,-6.114206147131289626e+00,-6.189703346738968825e+00
5.509999999999999787e+00,-7.079354788218908290e+00,-4.627059738413887402e+00,-6.147760657023916941e+00,-6.160718278127252034e+00,-6.053632191403608864e+00,-6.143978666768609820e+00,-6.142858048054162801e+00,-6.224154806719855770e+00
5.520000000000000462e+00,-7.172101267080595477e+00,-4.617529701961095689e+00,-6.177281098275593685e+00,-6.195841238625125591e+00,-6.082222454886127672e+00,-6.172221951748118940e+00,-6.170019856340867470e+00,-6.256921094227855029e+00
5.530000000000000249e+00,-7.262446601821459957e+00,-4.606900138991550264e+00,-6.205019638574727381e+00,-6.229267995737012953e+00,-6.109397561187289938e+00,-6.198899131330165346e+00,-6.195674941371478894e+00,-6.287968875884928366e+00
5.540000000000000036e+00,-7.350354310038038186e+00,-4.595199014111138069e+00,-6.230946601195463508e+00,-6.260973318194460013e+00,-6.135142470987446472e+00,-6.223989607155043124e+00,-6.219806513056960640e+00,-6.317265048804000749e+00
5.549999999999999822e+00,-7.435790033997103698e+00,-4.582455875040724713e+00,-6.255032946425163942e+00,-6.290932628274513050e+00,-6.159442109191903825e+00,-6.247472922065208323e+00,-6.242397660177775087e+00,-6.344776788214015362e+00
5.560000000000000497e+00,-7.518721492510951343e+00,-4.568701744738160819e+00,-6.277250355769382395e+00,-6.319122050776351251e+00,-6.182281389252698212e+00,-6.269328807448997232e+00,-6.263431393233887867e+00,-6.370471597120865859e+00
5.570000000000000284e+00,-7.599118426197360776e+00,-4.553969005430108297e+00,-6.297571319472607954e+00,-6.345518464923500801e+00,-6.203645242396011561e+00,-6.289537235344202060e+00,-6.282890691677721406e+00,-6.394317358328267531e+00
5.580000000000000071e+00,-7.676952536692018825e+00,-4.538291275109485490e+00,-6.315969227274900177e+00,-6.370099559248204812e+00,-6.223518651702533155e+00,-6.308078475375763716e+00,-6.300758555384680548e+00,-6.416282389222657478e+00
5.589999999999999858e+00,-7.752197420398784899e+00,-4.521703277115789454e+00,-6.332418462296289796e+00,-6.392843889484452369e+00,-6.241886690918778235e+00,-6.324933156570851978e+00,-6.317018060198138940e+00,-6.436335501844674845e+00
5.600000000000000533e+00,-7.824828497374480385e+00,-4.504240703472654594e+00,-6.346894497909164379e+00,-6.413730939461402158e+00,-6.258734567805497306e+00,-6.340082334058109836e+00,-6.331652417366951724e+00,-6.454446058313567214e+00
5.610000000000000320e+00,-7.894822935950156051e+00,-4.485940072709293069e+00,-6.359373997423764635e+00,-6.432741184949308355e+00,-6.274047671756324718e+00,-6.353507560615397232e+00,-6.344645036673510319e+00,-6.470584044074925600e+00
5.620000000000000107e+00,-7.962159573690419379e+00,-4.466838582939470115e+00,-6.369834916373335432e+00,-6.449856160365470714e+00,-6.287811625347484501e+00,-6.365190962981697176e+00,-6.355979593028823871e+00,-6.484720137109952098e+00
5.629999999999999893e+00,-8.026818835286764653e+00,-4.446973961012991694e+00,-6.378256607143479862e+00,-6.465058528198257548e+00,-6.300012339409379436e+00,-6.375115322793674544e+00,-6.365640096288015748e+00,-6.496825785766531247e+00
5.639999999999999680e+00,-8.088782647970457873e+00,-4.426384308589948802e+00,-6.384619925644879679e+00,-6.478332150952958557e+00,-6.310636071145145465e+00,-6.383264161945601423e+00,-6.373610964014843283e+00,-6.506873293726331831e+00
5.650000000000000355e+00,-8.148034355015800756e+00,-4.405107946016840081e+00,-6.388907339679971820e+00,-6.489662165364328494e+00,-6.319669484761436529e+00,-6.389621832102982069e+00,-6.379877096897355493e+00,-6.514835913181168614e+00
5.660000000000000142e+00,-8.204558627886186173e+00,-4.383183254905872239e+00,-6.391103038602604869e+00,-6.499035058557576683e+00,-6.327099714024557287e+00,-6.394173608025431221e+00,-6.384423956488601171e+00,-6.520687947382412197e+00
5.669999999999999929e+00,-8.258341377553570339e+00,-4.360648520333985090e+00,-6.391193043815399655e+00,-6.506438745772701537e+00,-6.332914426112019157e+00,-6.396905784273506868e+00,-6.387237644916504919e+00,-6.524404863806032573e+00
5.679999999999999716e+00,-8.309369665497630564e+00,-4.337541773586173655e+00,-6.389165319592978953e+00,-6.511862649197103003e+00,-6.337101886096973224e+00,-6.397805774787893363e+00,-6.388304984458113012e+00,-6.525963419236577856e+00
5.690000000000000391e+00,-8.357631614864192926e+00,-4.313900636368384056e+00,-6.385009883660763386e+00,-6.515297777379175592e+00,-6.339651021381713214e+00,-6.396862214738401775e+00,-6.387613605117426374e+00,-6.525341798108070357e+00
5.700000000000000178e+00,-8.403116322234248869e+00,-4.289762167408423643e+00,-6.378718916899358327e+00,-6.516736804622023982e+00,-6.340551485387186048e+00,-6.394065063945738814e+00,-6.385152022698640906e+00,-6.522519765438551609e+00
5.709999999999999964e+00,-8.445813770425321110e+00,-4.265162712348904428e+00,-6.370286871484240443e+00,-6.516174149682738559e+00,-6.339793719808564987e+00,-6.389405711082345896e+00,-6.380909723879362616e+00,-6.517478835645871271e+00
5.719999999999999751e+00,-8.485714742716714554e+00,-4.240137757814196995e+00,-6.359710576710385865e+00,-6.513606053030081888e+00,-6.337369014762264996e+00,-6.382877077761408557e+00,-6.374877249299491844e+00,-6.510202458421048277e+00
5.730000000000000426e+00,-8.522810738859604385e+00,-4.214721790503731746e+00,-6.346989341692483855e+00,-6.509030651843491277e+00,-6.333269566177003540e+00,-6.374473721527388115e+00,-6.367046275798627697e+00,-6.500676222645564550e+00
5.740000000000000213e+00,-8.557093893202397439e+00,-4.188948162126881591e+00,-6.332125054074499992e+00,-6.502448051870521439e+00,-6.327488527718378108e+00,-6.364191936669395311e+00,-6.357409697216622746e+00,-6.488888079051651658e+00
5.750000000000000000e+00,-8.588556895231764798e+00,-4.162848960950268129e+00,-6.315122273828721156e+00,-6.493860395200020896e+00,-6.320020067247008377e+00,-6.352029851692877038e+00,-6.345961703142434907e+00,-6.474828581919624071e+00
5.759999999999999787e+00,-8.617192912800417659e+00,-4.136454890676962926e+00,-6.295988321175175706e+00,-6.483271922956183708e+00,-6.310859406087184986e+00,-6.337987522208258007e+00,-6.332697854970117390e+00,-6.458491149562445521e+00
5.770000000000000462e+00,-8.642995518284434908e+00,-4.109795157319087622e+00,-6.274733357608898388e+00,-6.470689031876011299e+00,-6.300002861973950097e+00,-6.322067017407721146e+00,-6.317615158598735903e+00,-6.439872342644409109e+00
5.780000000000000249e+00,-8.665958617885936022e+00,-4.082897364661218553e+00,-6.251370458986162504e+00,-6.456120323701522778e+00,-6.287447884616207183e+00,-6.304272501466103407e+00,-6.300712133096348033e+00,-6.418972158499967939e+00
5.790000000000000036e+00,-8.686076384271389728e+00,-4.055787418842411007e+00,-6.225915679593063246e+00,-6.439576646299994600e+00,-6.273193085725689677e+00,-6.284610302943405280e+00,-6.281988874638160247e+00,-6.395794338547807101e+00
5.799999999999999822e+00,-8.703343192711955112e+00,-4.028489442510196028e+00,-6.198388106102163952e+00,-6.421071125422403547e+00,-6.257238263291983849e+00,-6.263088976466844926e+00,-6.261447115026872012e+00,-6.370346684630451506e+00
5.810000000000000497e+00,-8.717753560870201923e+00,-4.001025698921437446e+00,-6.168809900316786887e+00,-6.400619186023583040e+00,-6.239584419960164219e+00,-6.239719352402969044e+00,-6.239090274110295375e+00,-6.342641378660715645e+00
5.820000000000000284e+00,-8.729302092357317022e+00,-3.973416526283263028e+00,-6.137206329609449895e+00,-6.378238562098816899e+00,-6.220233775442859603e+00,-6.214514573768380679e+00,-6.214923505428844308e+00,-6.312695298351190587e+00
5.830000000000000071e+00,-8.737983424166692714e+00,-3.945680282543404083e+00,-6.103605783982335886e+00,-6.353949294041852269e+00,-6.199189772971286594e+00,-6.187490119102965203e+00,-6.188953734454580413e+00,-6.280530320093230756e+00
5.839999999999999858e+00,-8.743792178073533705e+00,-3.917833300754175685e+00,-6.068039778714848786e+00,-6.327773712599451983e+00,-6.176457079858685084e+00,-6.158663810128244265e+00,-6.161189688825075450e+00,-6.246173598317528608e+00
5.850000000000000533e+00,-8.746722916075933441e+00,-3.889889855049052159e+00,-6.030542941617512476e+00,-6.299736408588248793e+00,-6.152041582313637846e+00,-6.128055803142989255e+00,-6.131641920030173054e+00,-6.209657809021017272e+00
5.860000000000000320e+00,-8.746770099940642140e+00,-3.861862137186425681e+00,-5.991152983983652369e+00,-6.269864187651007725e+00,-6.125950374699148604e+00,-6.095688563268247151e+00,-6.100322816078145749e+00,-6.171021343728813058e+00
5.870000000000000107e+00,-8.743928054906589864e+00,-3.833760243532737810e+00,-5.949910654421334932e+00,-6.238186009461260895e+00,-6.098191743485425143e+00,-6.061586820843420043e+00,-6.067246604749729322e+00,-6.130308439149015243e+00
5.879999999999999893e+00,-8.738190937590990970e+00,-3.805592172277797669e+00,-5.906859674858398357e+00,-6.204732910937156731e+00,-6.068775146189724801e+00,-6.025777509491812900e+00,-6.032429347143596132e+00,-6.087569227367037428e+00
5.889999999999999680e+00,-8.729552708136507633e+00,-3.777363830599747452e+00,-5.862046658143291289e+00,-6.169537913196236012e+00,-6.037711185635176392e+00,-5.988289685615042046e+00,-5.995888921324040055e+00,-6.042859691815369416e+00
5.900000000000000355e+00,-8.718007106633496761e+00,-3.749079051426751796e+00,-5.815521006813663796e+00,-6.132635912171307879e+00,-6.005011579892149065e+00,-5.949154429336855898e+00,-5.957644995999410220e+00,-5.996241515628940810e+00
5.910000000000000142e+00,-8.703547633848595311e+00,-3.720739619377900986e+00,-5.767334792772624397e+00,-6.094063553011833001e+00,-5.970689128290723957e+00,-5.908404727193409478e+00,-5.917718994286231826e+00,-5.947781811496641424e+00
5.919999999999999929e+00,-8.686167536289859825e+00,-3.692345305407791489e+00,-5.717542617798211602e+00,-6.053859088612881578e+00,-5.934757673911306597e+00,-5.866075337153374036e+00,-5.876134047746372602e+00,-5.897552725812242436e+00
5.929999999999999716e+00,-8.665859795639146768e+00,-3.663893909628386680e+00,-5.666201455013349708e+00,-6.012062222842118331e+00,-5.897232062972904032e+00,-5.822202636841511847e+00,-5.832914941020196586e+00,-5.845630914773891185e+00
5.940000000000000391e+00,-8.642617122584383083e+00,-3.635381311738559607e+00,-5.613370471659343330e+00,-5.968713939271133917e+00,-5.858128101545392319e+00,-5.776824456127331864e+00,-5.788088047514139411e+00,-5.792096895911956977e+00
5.950000000000000178e+00,-8.616431955087675121e+00,-3.606801528456527350e+00,-5.559110833743114988e+00,-5.923856316457221993e+00,-5.817462510013795551e+00,-5.729979895519972999e+00,-5.741681256733074612e+00,-5.737034285031194614e+00
5.959999999999999964e+00,-8.587296461129689362e+00,-3.578146777323372163e+00,-5.503485493363852399e+00,-5.877532331061278370e+00,-5.775252875719599999e+00,-5.681709132075613233e+00,-5.693723893972676642e+00,-5.680528935292487702e+00
5.969999999999999751e+00,-8.555202545976353434e+00,-3.549407546227109300e+00,-5.446558959764801422e+00,-5.829785650322508062e+00,-5.731517604196984195e+00,-5.632053214768843574e+00,-5.644246633201245977e+00,-5.622668001586267117e+00
5.980000000000000426e+00,-8.520141864020448708e+00,-3.520572667986158422e+00,-5.388397055396560553e+00,-5.780660415636253546e+00,-5.686275869410946093e+00,-5.581053851499550689e+00,-5.593281404060844508e+00,-5.563538958867213502e+00
5.990000000000000213e+00,-8.482105835258025195e+00,-3.491629399328403327e+00,-5.329066658514870269e+00,-5.730201019192503686e+00,-5.639547563390098439e+00,-5.528753190097479120e+00,-5.540861294001001802e+00,-5.503228607150021823e+00
6.000000000000000000e+00,-8.441085666467547100e+00,-3.462563503606923110e+00,-5.268635434063734913e+00,-5.678451875824261919e+00,-5.591353245629765212e+00,-5.475193595843946603e+00,-5.487020446622152825e+00,-5.441822097927316193e+00
6.009999999999999787e+00,-8.397072377168168344e+00,-3.433359336605458889e+00,-5.207171554808729397e+00,-5.625457192381676741e+00,-5.541714092621233156e+00,-5.420417428150965833e+00,-5.431793957348061141e+00,-5.379402016551193988e+00
6.020000000000000462e+00,-8.350056830442289524e+00,-3.403999934805195249e+00,-5.144743414880437626e+00,-5.571260737084472225e+00,-5.490651847840894106e+00,-5.364466819119606100e+00,-5.375217767565203530e+00,-5.316047552531258269e+00
6.030000000000000249e+00,-8.300029768716518319e+00,-3.374467105508804465e+00,-5.081419338059045110e+00,-5.515905611406755504e+00,-5.438188772508847357e+00,-5.307383456739552585e+00,-5.317328558361245072e+00,-5.251833784111580528e+00
6.040000000000000036e+00,-8.246981854603918194e+00,-3.344741518247233536e+00,-5.017267283273365130e+00,-5.459434027110185994e+00,-5.384347597400465091e+00,-5.249208375488615630e+00,-5.258163644963826933e+00,-5.186831101649419296e+00
6.049999999999999822e+00,-8.190903716919020638e+00,-3.314802796928625117e+00,-4.952354549896566205e+00,-5.401887091059829338e+00,-5.329151475966800611e+00,-5.189981757042812838e+00,-5.197760872924921394e+00,-5.121104774528274284e+00
6.060000000000000497e+00,-8.131786001985105372e+00,-3.284629612226275697e+00,-4.886747485492659138e+00,-5.343304600428655071e+00,-5.272623938990674830e+00,-5.129742743713222808e+00,-5.136158517015629421e+00,-5.054714673932112490e+00
6.070000000000000284e+00,-8.069619430360463141e+00,-3.254199773742836310e+00,-4.820511198699262145e+00,-5.283724850819452534e+00,-5.214788849900022782e+00,-5.068529264568583770e+00,-5.073395183692706922e+00,-4.987715143671492157e+00
6.080000000000000071e+00,-8.004394859116613858e+00,-3.223490321530277480e+00,-4.753709279920959041e+00,-5.223184459706025073e+00,-5.155670366243458425e+00,-5.006377889259869818e+00,-5.009509717873132928e+00,-4.920155008739951263e+00
6.089999999999999858e+00,-7.936103349806316487e+00,-3.192477616588678568e+00,-4.686403532452396270e+00,-5.161718207419310644e+00,-5.095292896869053401e+00,-4.943323685828140412e+00,-4.944541114251073566e+00,-4.852077704579667028e+00
6.100000000000000533e+00,-7.864736242262447163e+00,-3.161137430010939831e+00,-4.618653716550916499e+00,-5.099358897680380309e+00,-5.033681065404124411e+00,-4.879400110314145778e+00,-4.878528435310005129e+00,-4.783521505876854540e+00
6.110000000000000320e+00,-7.790285234370066370e+00,-3.129445030484369727e+00,-4.550517308835965835e+00,-5.036137239414504307e+00,-4.970859674915506510e+00,-4.814638916427936621e+00,-4.811510733004399576e+00,-4.714519831441208453e+00
6.120000000000000107e+00,-7.712742467952907077e+00,-3.097375269903122952e+00,-4.482049279208816017e+00,-4.972081751273435657e+00,-4.906853674817210020e+00,-4.749070088993920358e+00,-4.743526977309914017e+00,-4.645101601306724781e+00
6.129999999999999893e+00,-7.632100620911677957e+00,-3.064902666887110882e+00,-4.413301887264672096e+00,-4.907218689952968838e+00,-4.841688130037125504e+00,-4.682721801812386175e+00,-4.674615990071357530e+00,-4.575291623419973419e+00
6.140000000000000568e+00,-7.548353005744560029e+00,-3.032001488042758375e+00,-4.344324499914250737e+00,-4.841572003027190263e+00,-4.775388192426916589e+00,-4.615620400134006651e+00,-4.604816384140342223e+00,-4.505110989836968116e+00
6.150000000000000355e+00,-7.461493674569698697e+00,-2.998645826838433059e+00,-4.275163431648838497e+00,-4.775163306638063432e+00,-4.707979074373932704e+00,-4.547790407476529850e+00,-4.534166507347393349e+00,-4.434577465845491950e+00
6.160000000000000142e+00,-7.371517530754815084e+00,-2.964809680002168157e+00,-4.205861808577709304e+00,-4.708011887988350352e+00,-4.639486024551312759e+00,-4.479254556033852808e+00,-4.462704390694899104e+00,-4.363705859460184300e+00
6.169999999999999929e+00,-7.278420447239844826e+00,-2.930467021381156556e+00,-4.136459457046399280e+00,-4.640134732196965039e+00,-4.569934305722879841e+00,-4.410033839449866377e+00,-4.390467700019040187e+00,-4.292508362916096054e+00
6.179999999999999716e+00,-7.182199391614249251e+00,-2.895591873231225577e+00,-4.066992817315751019e+00,-4.571546572698323097e+00,-4.499349174503211479e+00,-4.340147586267580238e+00,-4.317493690256414496e+00,-4.220994861773281315e+00
6.190000000000000391e+00,-7.082852557980806374e+00,-2.860158374929966829e+00,-3.997494882452195863e+00,-4.502259964010526971e+00,-4.427755862960701450e+00,-4.269613551933938211e+00,-4.243819161369824400e+00,-4.149173210766246456e+00
6.200000000000000178e+00,-6.980379505601751688e+00,-2.824140849129320063e+00,-3.927995162256504802e+00,-4.432285375369904301e+00,-4.355179561942613020e+00,-4.198448026858560667e+00,-4.169480414942050572e+00,-4.077049478387812620e+00
6.209999999999999964e+00,-6.874781304280636718e+00,-2.787513865382208689e+00,-3.858519671748156910e+00,-4.361631303439250651e+00,-4.281645405996079568e+00,-4.126665957706154408e+00,-4.094513210439719053e+00,-4.004628164263086987e+00
6.219999999999999751e+00,-6.766060686383639222e+00,-2.750252301293315327e+00,-3.789090943431742797e+00,-4.290304402050487020e+00,-4.207178459757689559e+00,-4.054281078861627918e+00,-4.018952720183618155e+00,-3.931912394594536231e+00
6.230000000000000426e+00,-6.654222205346894903e+00,-2.712331401256401708e+00,-3.719728062306035365e+00,-4.218309626744264129e+00,-4.131803705686435180e+00,-3.981306050855601075e+00,-3.942833482137393819e+00,-3.858904101359387884e+00
6.240000000000000213e+00,-6.539272400451255685e+00,-2.673726832849823598e+00,-3.650446722340170425e+00,-4.145650391722555561e+00,-4.055546033020152485e+00,-3.907752602484050986e+00,-3.866189349742112480e+00,-3.785604190590813989e+00
6.250000000000000000e+00,-6.421219967572384668e+00,-2.634414740968272994e+00,-3.581259302938421207e+00,-4.072328736737120813e+00,-3.978430227843742895e+00,-3.833631673403063100e+00,-3.789053438176610555e+00,-3.712012704100265736e+00
6.259999999999999787e+00,-6.300075935531987525e+00,-2.594371799772472453e+00,-3.512174963747884071e+00,-3.998345501396678880e+00,-3.900480964167928555e+00,-3.758953554126917229e+00,-3.711458066608047002e+00,-3.638128977565628919e+00
6.270000000000000462e+00,-6.175853847585107026e+00,-2.553575262539816926e+00,-3.443199756033519243e+00,-3.923700504387044763e+00,-3.821722795929609617e+00,-3.683728020599073449e+00,-3.633434696207202386e+00,-3.563951796212011747e+00
6.280000000000000249e+00,-6.048569947478706688e+00,-2.512003009498002370e+00,-3.374336748752762016e+00,-3.848392725158167327e+00,-3.742180149838448600e+00,-3.607964460830173969e+00,-3.555013864057623429e+00,-3.489479547555349725e+00
6.290000000000000036e+00,-5.918243369408412669e+00,-2.469633593720815590e+00,-3.305586167406733278e+00,-3.772420485735518358e+00,-3.661877319008590259e+00,-3.531671991489991225e+00,-3.476225112572273179e+00,-3.414710369066147777e+00
6.299999999999999822e+00,-5.784896331083585252e+00,-2.426446285160682947e+00,-3.236945543725381125e+00,-3.695781630455260647e+00,-3.580838457328863633e+00,-3.454859562783096916e+00,-3.397096916135387445e+00,-3.339642287322142078e+00
6.310000000000000497e+00,-5.648554328986352679e+00,-2.382421112886614623e+00,-3.168409874257315018e+00,-3.618473701596924830e+00,-3.499087574538902956e+00,-3.377536050410532731e+00,-3.317656604455346159e+00,-3.264273344395820509e+00
6.320000000000000284e+00,-5.509246334778746146e+00,-2.337538905589049421e+00,-3.099971785978647976e+00,-3.540494109087373165e+00,-3.416648531991874904e+00,-3.299710333900838233e+00,-3.237930284149048710e+00,-3.188601706953108295e+00
6.330000000000000071e+00,-5.367004991674615866e+00,-2.291781330405086692e+00,-3.031621707105321306e+00,-3.461840292668899810e+00,-3.333545039096511786e+00,-3.221391361062790004e+00,-3.157942759547206268e+00,-3.112625753847936494e+00
6.339999999999999858e+00,-5.221866809451046088e+00,-2.245130930108915290e+00,-2.963348041386274723e+00,-3.382509875155732093e+00,-3.249800650441550420e+00,-3.142588198750344564e+00,-3.077717453983309426e+00,-3.036344138843751761e+00
6.350000000000000533e+00,-5.073872356629218316e+00,-2.197571158703156780e+00,-2.895137344266379475e+00,-3.302500805640589565e+00,-3.165438763614187856e+00,-3.063310070521508610e+00,-2.997276332948186184e+00,-2.959755826378573040e+00
6.360000000000000320e+00,-4.923066448209204360e+00,-2.149086415437539088e+00,-2.826974499434156129e+00,-3.221811491750431689e+00,-3.080482617730570194e+00,-2.983566382104732018e+00,-2.916639830571404524e+00,-2.882860099870689918e+00
6.370000000000000107e+00,-4.769498327199431564e+00,-2.099662077272011818e+00,-2.758842894405878265e+00,-3.140440920282809412e+00,-2.994955292700474114e+00,-2.903366735850517077e+00,-2.835826780928672797e+00,-2.805656543766761768e+00
6.379999999999999893e+00,-4.613221838042423251e+00,-2.049284529792281706e+00,-2.690724593940891474e+00,-3.058388765776784535e+00,-2.908879709250137946e+00,-2.822720935537966547e+00,-2.754854355670965926e+00,-2.728145002186904033e+00
6.390000000000000568e+00,-4.454295589907030894e+00,-1.997941196576946465e+00,-2.622600510229233350e+00,-2.975655486781393577e+00,-2.822278629726628019e+00,-2.741638983025662224e+00,-2.673738009428001661e+00,-2.650325518461716268e+00
6.400000000000000355e+00,-4.292783107697307976e+00,-1.945620567007092516e+00,-2.554450568938697597e+00,-2.892242409777177059e+00,-2.735174659704205258e+00,-2.660131068286826661e+00,-2.592491434358886959e+00,-2.572198260956022775e+00
6.410000000000000142e+00,-4.128752968523255795e+00,-1.892312222501487229e+00,-2.486253870351498918e+00,-2.808151800880124060e+00,-2.647590250407962920e+00,-2.578207554356428677e+00,-2.511126524941553750e+00,-2.493763441248956436e+00
6.419999999999999929e+00,-3.962278921293010736e+00,-1.838006861153475890e+00,-2.417988844958232519e+00,-2.723386925611101184e+00,-2.559547701962649136e+00,-2.495878958651228885e+00,-2.429653355025602757e+00,-2.415021230954001563e+00
6.429999999999999716e+00,-3.793439987023911275e+00,-1.782696320739449058e+00,-2.349633403006907262e+00,-2.637952097146639474e+00,-2.471069167465223870e+00,-2.413155932012742699e+00,-2.348080166176996109e+00,-2.335971683226612861e+00
6.440000000000000391e+00,-3.622320537435666843e+00,-1.726373600063339397e+00,-2.281165077625896043e+00,-2.551852713578720344e+00,-2.382176657868488867e+00,-2.330049236678516156e+00,-2.266413370138655292e+00,-2.256614664371956902e+00
6.450000000000000178e+00,-3.449010349386875340e+00,-1.669032878597109137e+00,-2.212561161250566677e+00,-2.465095284802276243e+00,-2.292892047650316290e+00,-2.246569724219893427e+00,-2.184657564912936056e+00,-2.176949800012070835e+00
6.459999999999999964e+00,-3.273604632750629850e+00,-1.610669534373597722e+00,-2.143798835183353901e+00,-2.377687449720308877e+00,-2.203237081228768712e+00,-2.162728314305066846e+00,-2.102815565080359494e+00,-2.096976439099528911e+00
6.469999999999999751e+00,-3.096204029399798330e+00,-1.551280160085464876e+00,-2.074855292205720403e+00,-2.289637984508974711e+00,-2.113233380068066491e+00,-2.078535974964243138e+00,-2.020888446542063122e+00,-2.016693637779857884e+00
6.480000000000000426e+00,-2.916914581091205605e+00,-1.490862577342269901e+00,-2.005707852237723632e+00,-2.200956802720071437e+00,-2.022902450404145291e+00,-1.994003704857595594e+00,-1.938875605675012048e+00,-1.936100163810837937e+00
6.490000000000000213e+00,-2.735847664203202800e+00,-1.429415849036976160e+00,-1.936334071106931232e+00,-2.111654948017669398e+00,-1.932265691501800386e+00,-1.909142517883253953e+00,-1.856774832695849753e+00,-1.855194521036093835e+00
6.500000000000000000e+00,-2.553119889495000461e+00,-1.366940289773344031e+00,-1.866711842543597344e+00,-2.021744580350828269e+00,-1.841344404338431939e+00,-1.823963430317328882e+00,-1.774582398844121611e+00,-1.773974992359504510e+00
6.509999999999999787e+00,-2.368852965319694359e+00,-1.303437474306752053e+00,-1.796819493563891479e+00,-1.931238956357162140e+00,-1.750159800592546944e+00,-1.738477450554738013e+00,-1.692293156820608324e+00,-1.692439698832793438e+00
6.520000000000000462e+00,-2.183173523036043395e+00,-1.238910243952928925e+00,-1.726635873438275182e+00,-1.840152404774147099e+00,-1.658733011798790180e+00,-1.652695571420755849e+00,-1.609900653753288058e+00,-1.610586671887034749e+00
6.530000000000000249e+00,-1.996212903725385068e+00,-1.173362710921862284e+00,-1.656140436468637178e+00,-1.748500297608202692e+00,-1.567085098515735408e+00,-1.566628764949730135e+00,-1.527397255813220278e+00,-1.528413935424392411e+00
6.540000000000000036e+00,-1.808106905726862168e+00,-1.106800260537721625e+00,-1.585313318816400141e+00,-1.656299017777267180e+00,-1.475237059338372347e+00,-1.480287979478979166e+00,-1.444774283466281339e+00,-1.445919594433730415e+00
6.549999999999999822e+00,-1.618995492952131077e+00,-1.039229551309953203e+00,-1.514135409635394947e+00,-1.563565923902334287e+00,-1.383209839574522926e+00,-1.393684138881160717e+00,-1.362022156224871106e+00,-1.363101926978989020e+00
6.560000000000000497e+00,-1.429022464424245964e+00,-9.706585128257341211e-01,-1.442588416768767035e+00,-1.470319312878550111e+00,-1.291024339393732179e+00,-1.306828143755050409e+00,-1.279130545656967710e+00,-1.279959476792958295e+00
6.570000000000000284e+00,-1.238335085997257057e+00,-9.010963414396433446e-01,-1.370654927269421286e+00,-1.376578380808235469e+00,-1.198701421248828947e+00,-1.219730874409700627e+00,-1.196088535318729829e+00,-1.196491144239437698e+00
6.580000000000000071e+00,-1.047083685744667036e+00,-8.305534937426908293e-01,-1.298318462999383582e+00,-1.282363182827672476e+00,-1.106261916364724041e+00,-1.132403195506774152e+00,-1.112884786201711274e+00,-1.112696274023639242e+00
6.589999999999999858e+00,-8.554212150464264308e-01,-7.590416777996739084e-01,-1.225563531555768026e+00,-1.187694592307650954e+00,-1.013726630086383862e+00,-1.044855962266558969e+00,-1.029507706227136055e+00,-1.028574738670435362e+00
6.600000000000000533e+00,-6.635027779447674190e-01,-6.865738421511521361e-01,-1.152375672760541647e+00,-1.092594259855435457e+00,-9.211163458785986968e-01,-9.571000281906298923e-01,-9.459456222781158496e-01,-9.441270173907273522e-01
6.610000000000000320e+00,-4.714851318672375058e-01,-6.131641625841014465e-01,-1.078741500938664277e+00,-9.970845724937102972e-01,-8.284518277743468939e-01,-8.691462543042073330e-01,-8.621869532366510658e-01,-8.593542704629022477e-01
6.620000000000000107e+00,-2.795261633186854056e-01,-5.388280266834534205e-01,-1.004648743195064364e+00,-9.011886133407882582e-01,-7.357538210764346109e-01,-7.810055199699412753e-01,-7.782203824862065078e-01,-7.742584096260580750e-01
6.629999999999999893e+00,-8.778434261050022114e-02,-4.635820161852027277e-01,-9.300862738858590717e-01,-8.049301220664463186e-01,-6.430430511287568152e-01,-6.926887353683677251e-01,-6.940350283529309605e-01,-6.888421651872727036e-01
6.640000000000000568e+00,1.035818378868318679e-01,-3.874438871605043189e-01,-8.550441454637043304e-01,-7.083334563495845559e-01,-5.503402199890303770e-01,-6.042068557752817703e-01,-6.096206109893529401e-01,-6.031091505777065320e-01
6.650000000000000355e+00,2.944144371240193792e-01,-3.104325480691203509e-01,-7.795136158615963984e-01,-6.114235545178501319e-01,-4.576660008541479363e-01,-5.155708977898515455e-01,-5.249676142535787404e-01,-5.170639249613858679e-01
6.660000000000000142e+00,4.845566452546282710e-01,-2.325680357296534551e-01,-7.034871725641888007e-01,-5.142258995056938620e-01,-3.650410301123022672e-01,-4.267919576771659895e-01,-4.400674412042632211e-01,-4.307120542326271506e-01
6.669999999999999929e+00,6.738533646777912223e-01,-1.538714892631428688e-01,-6.269585535010216981e-01,-4.167664842262448488e-01,-2.724858969225532612e-01,-3.378812319834046951e-01,-3.549125619162050160e-01,-3.440601703730504779e-01
6.679999999999999716e+00,8.621517867784316280e-01,-7.436512207573701960e-02,-5.499227648822281322e-01,-3.190717784140928992e-01,-1.800211302523122558e-01,-2.488500405599726739e-01,-2.694966524222259796e-01,-2.571160287250938703e-01
6.690000000000000391e+00,1.049301958868663842e+00,5.927808044790344733e-03,-4.723760960844571866e-01,-2.211686969606568853e-01,-8.766718333599712865e-02,-1.597098520945202105e-01,-1.838147237025338221e-01,-1.698885623265402323e-01
6.700000000000000178e+00,1.235157335894079944e+00,8.698303063501541810e-02,-3.943161316830819940e-01,-1.230845697314150305e-01,4.555584446504737373e-03,-7.047231219226812726e-02,-9.786323977112162953e-02,-8.238793208740678720e-02
6.709999999999999964e+00,1.419575311621547709e+00,1.687752959720048851e-01,-3.157417607163277573e-01,-2.484711282493044793e-02,9.662692823534159425e-02,1.885072601829070049e-02,-1.164022404767221797e-02,5.374428683720317013e-03
6.719999999999999751e+00,1.602417724268487831e+00,2.512784100989569058e-01,-2.366531832578284700e-01,7.351559879261954089e-02,1.885267408246347476e-01,1.082471688635114893e-01,7.485464664970920001e-02,9.338577705389317085e-02
6.730000000000000426e+00,1.783551331862486489e+00,3.344652713517367593e-01,-1.570519143663189066e-01,1.719751573667931688e-01,2.802350781487565889e-01,1.977046468873260854e-01,1.616199610036183898e-01,1.816320322153146261e-01
6.740000000000000213e+00,1.962848253027415169e+00,4.183079082702463314e-01,-7.694078547470131757e-02,2.705028472574353415e-01,3.717321869635908937e-01,2.872104776991043495e-01,2.486525053469270108e-01,2.700977577756469850e-01
6.750000000000000000e+00,2.140186369368818564e+00,5.027775187716776450e-01,3.676056724439491497e-03,3.690696687905513640e-01,4.629985345239892580e-01,3.767516273103654889e-01,3.359472092682572741e-01,3.587661559215563623e-01
6.759999999999999787e+00,2.315449686166290100e+00,5.878445104564538060e-01,8.479315384369542907e-02,4.676463611992983660e-01,5.540148400176095889e-01,4.663146704666287778e-01,4.234971047296213209e-01,4.476190744510498698e-01
6.770000000000000462e+00,2.488528648661693321e+00,6.734785419121365191e-01,1.664037417655810369e-01,5.662034248044705009e-01,6.447621074752752923e-01,5.558857505783075803e-01,5.112932986101161870e-01,5.366370272561659105e-01
6.780000000000000249e+00,2.659320411846197274e+00,7.596485648758435349e-01,2.484997589582326194e-01,6.647111425923917238e-01,7.352216598395084901e-01,6.454505399427561407e-01,5.993249584565896182e-01,6.257992283768221142e-01
6.790000000000000036e+00,2.827729062282557493e+00,8.463228671118389057e-01,3.310718570936154737e-01,7.631396013526731137e-01,8.253751738365561197e-01,7.349942010239958190e-01,6.875793111008158265e-01,7.150836409150733708e-01
6.799999999999999822e+00,2.993665791138108379e+00,9.334691158579859760e-01,4.141094139193189916e-01,8.614587125399236767e-01,9.152047152636262339e-01,8.245013496131481379e-01,7.760416536947204458e-01,8.044670315161682739e-01
6.810000000000000497e+00,3.157049018235240645e+00,1.021054401692739200e+00,4.976005483336558566e-01,9.596382330223012236e-01,1.004692774272769595e+00,9.139560207275081449e-01,8.646953766218234971e-01,8.939250466743752233e-01
6.820000000000000284e+00,3.317804467537051494e+00,1.109045282673324362e+00,5.815321376116411312e-01,1.057647785875861057e+00,1.093822300206445775e+00,1.003341638116466372e+00,9.535219976650481932e-01,9.834322911764953323e-01
6.830000000000000071e+00,3.475865195064916424e+00,1.197407828595746349e+00,6.658898367265944085e-01,1.155456881377121103e+00,1.182576735517864241e+00,1.092640988225938470e+00,1.042501206748542852e+00,1.072962416171392652e+00
6.839999999999999858e+00,3.631171570781808633e+00,1.286107665228283459e+00,7.506580997086942375e-01,1.253034938337248327e+00,1.270940048292238167e+00,1.181836199428369483e+00,1.131610920523832275e+00,1.162488212856115366e+00
6.850000000000000533e+00,3.783671216461766296e+00,1.375110018372159404e+00,8.358202029779054909e-01,1.350351305909939903e+00,1.358896762873627928e+00,1.270908727252667347e+00,1.220827346037613781e+00,1.251981709622912886e+00
6.860000000000000320e+00,3.933318901995241923e+00,1.464379757606135923e+00,9.213582705844082232e-01,1.447375285991580496e+00,1.446431988096584131e+00,1.359839346248700176e+00,1.310125052698604575e+00,1.341414270521895435e+00
6.870000000000000107e+00,4.080076402947219627e+00,1.553881439575786505e+00,1.007253301285061964e+00,1.544076156316825044e+00,1.533531442622742214e+00,1.448608148996580525e+00,1.399477051752471501e+00,1.430756693002250390e+00
6.879999999999999893e+00,4.223912322486874871e+00,1.643579350693169738e+00,1.093485197379652218e+00,1.640423194335550727e+00,1.620181476890265149e+00,1.537194552625392507e+00,1.488854882475237229e+00,1.519979303094008305e+00
6.890000000000000568e+00,4.364801881042851051e+00,1.733437549118447052e+00,1.180032795225759656e+00,1.736385701938405024e+00,1.706369091198880472e+00,1.625577313043818917e+00,1.578228704304771801e+00,1.609052046471522335e+00
6.900000000000000355e+00,4.502726677207308015e+00,1.823419905901632720e+00,1.266873897346169064e+00,1.831933031078170959e+00,1.792081949475436087e+00,1.713734546911764856e+00,1.667567394145125448e+00,1.697944574184489408e+00
6.910000000000000142e+00,4.637674423516615185e+00,1.913490145170023249e+00,1.353985306037864822e+00,1.927034610313140162e+00,1.877308388294552266e+00,1.801643761203604921e+00,1.756838648097724054e+00,1.786626322234428743e+00
6.919999999999999929e+00,4.769638660780089801e+00,2.003611883254853510e+00,1.441342858386932324e+00,2.021659972276889317e+00,1.962037420766070461e+00,1.889281890036518474e+00,1.846009086895165074e+00,1.875066584593009900e+00
6.929999999999999716e+00,4.898618454614829254e+00,2.093748666659270619e+00,1.528921462589156066e+00,2.115778782056603635e+00,2.046258734945514135e+00,1.976625338267969045e+00,1.935044364336127032e+00,1.963234579680175340e+00
6.940000000000000391e+00,5.024618077779603453e+00,2.183864008778686916e+00,1.616695135471869271e+00,2.209360866439634030e+00,2.129962686475427969e+00,2.063650031210857883e+00,2.023909278042590909e+00,2.051099510720114871e+00
6.950000000000000178e+00,5.147646681789757039e+00,2.273921425293874421e+00,1.704637041108695072e+00,2.302376243965635005e+00,2.213140285223876180e+00,2.150331469678773644e+00,2.112567881882359000e+00,2.138630620747303812e+00
6.959999999999999964e+00,5.267717961144395389e+00,2.363884468166684183e+00,1.792719530415312734e+00,2.394795155699701805e+00,2.295783175751019645e+00,2.236644789461703198e+00,2.200983599420272441e+00,2.225797243320249308e+00
6.969999999999999751e+00,5.384849813313188349e+00,2.453716758177890700e+00,1.880914181611307301e+00,2.486588096620678812e+00,2.377883611504884254e+00,2.322564824248085191e+00,2.289119337780332053e+00,2.312568850197808334e+00
6.980000000000000426e+00,5.499063997419423977e+00,2.543382015956287212e+00,1.969191841430576462e+00,2.577725847498553602e+00,2.459434422722331703e+00,2.408066170954456187e+00,2.376937601318276805e+00,2.398915097327610990e+00
6.990000000000000213e+00,5.610385794324798781e+00,2.632844091457665847e+00,2.057522666960699187e+00,2.668179507115854499e+00,2.540428978089886769e+00,2.493123256400071597e+00,2.464400604520319060e+00,2.484805870480444767e+00
7.000000000000000000e+00,5.718843670575846971e+00,2.722066991861622931e+00,2.145876167990143912e+00,2.757920524670476325e+00,2.620861140300335901e+00,2.577710404270404432e+00,2.551470383559247601e+00,2.570211331738250227e+00
7.009999999999999787e+00,5.824468948417568015e+00,2.811014907863133239e+00,2.234221249741238591e+00,2.846920732181628999e+00,2.700725215723695172e+00,2.661801901348690436e+00,2.638108905954563266e+00,2.655101967814586406e+00
7.020000000000000462e+00,5.927295483821798605e+00,2.899652238344468280e+00,2.322526255866438127e+00,2.935152376706838595e+00,2.780015898493889637e+00,2.745372062055966733e+00,2.724278177799469791e+00,2.739448640870757679e+00
7.030000000000000249e+00,6.027359354220852339e+00,2.987943613421190747e+00,2.410759011585621447e+00,3.022588152166320263e+00,2.858728209393946340e+00,2.828395290423769914e+00,2.809940348035068869e+00,2.823222642110811975e+00
7.040000000000000036e+00,6.124698557384856912e+00,3.075853915863621335e+00,2.498886866842930488e+00,3.109201230561747575e+00,2.936857430001205582e+00,2.910846138725533105e+00,2.895057809271739391e+00,2.906395748021942005e+00
7.049999999999999822e+00,6.219352722637525588e+00,3.163348300902245835e+00,2.586876739362996780e+00,3.194965292369581711e+00,3.014399032628584330e+00,2.992699362108149241e+00,2.979593294680008775e+00,2.988940278703997144e+00
7.060000000000000497e+00,6.311362835372597679e+00,3.250392214432018090e+00,2.674695157488310215e+00,3.279854555884788248e+00,3.091348606666851850e+00,3.073929968689356418e+00,3.063509970498747403e+00,3.070829157333730297e+00
7.070000000000000284e+00,6.400770975614086034e+00,3.336951409636348842e+00,2.762308302681894201e+00,3.363843805289006728e+00,3.167701781994829435e+00,3.154513264714901677e+00,3.146771523737633025e+00,3.152035969464826781e+00
7.080000000000000071e+00,6.487620071159513557e+00,3.422991962056769033e+00,2.849682051582388631e+00,3.446908417218054854e+00,3.243454150178161299e+00,3.234424894497464287e+00,3.229342244683738539e+00,3.232535020598037878e+00
7.089999999999999858e+00,6.571953665657667365e+00,3.508480283138802669e+00,2.936782017502031383e+00,3.529024385607038905e+00,3.318601184221650957e+00,3.313640874983168949e+00,3.311187103858869829e+00,3.312301390284977387e+00
7.100000000000000533e+00,6.653815701801782723e+00,3.593383132288484383e+00,3.023573591261857985e+00,3.610168344597216805e+00,3.393138157674155053e+00,3.392137624907866300e+00,3.392271823114804796e+00,3.391310980965060562e+00
7.110000000000000320e+00,6.733250319665818218e+00,3.677667627477236856e+00,3.110021981262661050e+00,3.690317589297047007e+00,3.467060063907875467e+00,3.469891988611514044e+00,3.472562940597639702e+00,3.469540557587175833e+00
7.120000000000000107e+00,6.810301670075589620e+00,3.761301254435500674e+00,3.196092252694817670e+00,3.769450094200410106e+00,3.540361536405006504e+00,3.546881254672944461e+00,3.552027869359583256e+00,3.546967787970213060e+00
7.129999999999999893e+00,6.885013742787654323e+00,3.844251874477642605e+00,3.281749365794975226e+00,3.847544529077660425e+00,3.613036770883719662e+00,3.623083169607729026e+00,3.630634949446274629e+00,3.623571258118588378e+00
7.140000000000000568e+00,6.957430209146432176e+00,3.926487731002266557e+00,3.366958213062723804e+00,3.924580272169768680e+00,3.685079450082313635e+00,3.698475946937982872e+00,3.708353493339352269e+00,3.699330487317207261e+00
7.150000000000000355e+00,7.027594278803341865e+00,4.007977454713197218e+00,3.451683655355742175e+00,4.000537420532143784e+00,3.756482671995128531e+00,3.773038271994669124e+00,3.785153824686873225e+00,3.774225928597906066e+00
7.160000000000000142e+00,7.095548570009835743e+00,4.088690067607148038e+00,3.535890556787445682e+00,4.075396797392563997e+00,3.827238882316955415e+00,3.846749302850530849e+00,3.861007310307456031e+00,3.848238957245253555e+00
7.169999999999999929e+00,7.161334992938083843e+00,4.168594985774447537e+00,3.619543818356825593e+00,4.149139956406748375e+00,3.897339811804741316e+00,3.919588667805909310e+00,3.935886385506874419e+00,3.921351847493453224e+00
7.179999999999999716e+00,7.224994645437617713e+00,4.247662021059317006e+00,3.702608410245953330e+00,4.221749182715279325e+00,3.966776419207301618e+00,3.991536459861392050e+00,4.009764572797420712e+00,3.993547737965563726e+00
7.190000000000000391e+00,7.286567720602396214e+00,4.325861381626030955e+00,3.785049402726435197e+00,4.293207490726504538e+00,4.035538840346531764e+00,4.062573228611669585e+00,4.082616494159874598e+00,4.064810586770984280e+00
7.200000000000000178e+00,7.346093425499280016e+00,4.403163671477020813e+00,3.866831995621986096e+00,4.363498618571615140e+00,4.103616343858513815e+00,4.132679969985529667e+00,4.154417877034539686e+00,4.135125117490377811e+00
7.209999999999999964e+00,7.403609910394776783e+00,4.479539888968572470e+00,3.947921546280137139e+00,4.432607019199928722e+00,4.170997294021328017e+00,4.201838114238967137e+00,4.225145554270907766e+00,4.204476757526203201e+00
7.219999999999999751e+00,7.459154207810945181e+00,4.554961424369344591e+00,4.028283596011956291e+00,4.500517848104436780e+00,4.237669121009785655e+00,4.270029512583422893e+00,4.294777458304375628e+00,4.272851570473552130e+00
7.230000000000000426e+00,7.512762180742538654e+00,4.629400056506527861e+00,4.107883894964462712e+00,4.567216947689611395e+00,4.303618298827298183e+00,4.337236422800528679e+00,4.363292609862642557e+00,4.340236184266245800e+00
7.240000000000000213e+00,7.564468479374802712e+00,4.702827948544143766e+00,4.186688425396176250e+00,4.632690828315183751e+00,4.368830331073260353e+00,4.403441494159842762e+00,4.430671101533542711e+00,4.406617716877624602e+00
7.250000000000000000e+00,7.614306505653869017e+00,4.775217642937789719e+00,4.264663423331959358e+00,4.696926646070934019e+00,4.433289744612274319e+00,4.468627751918130997e+00,4.496894076549868835e+00,4.471983701308510639e+00
7.259999999999999787e+00,7.662308385078567596e+00,4.846542055610146171e+00,4.341775398578934464e+00,4.759912177358364360e+00,4.496980091120829748e+00,4.532778581639008486e+00,4.561943703165160180e+00,4.536322011484004157e+00
7.270000000000000462e+00,7.708504945102919947e+00,4.916774469391806512e+00,4.417991153090861545e+00,4.821635790375347952e+00,4.559883956399149341e+00,4.595877713531225872e+00,4.625803145007414408e+00,4.599620790516213198e+00
7.280000000000000249e+00,7.752925699561809658e+00,4.985888526772492391e+00,4.493277797673872698e+00,4.882086413619378007e+00,4.621982977252191205e+00,4.657909206963585902e+00,4.688456527805515250e+00,4.661868382583580050e+00
7.290000000000000036e+00,7.795598838557782351e+00,5.053858222008588363e+00,4.567602767031957889e+00,4.941253501543872773e+00,4.683257865665484410e+00,4.718857435275243262e+00,4.749888902886035602e+00,4.723053269442001323e+00
7.299999999999999822e+00,7.836551223273963807e+00,5.120657892634099539e+00,4.640933833156045019e+00,4.999126997520059845e+00,4.743688439929634626e+00,4.778707070962777692e+00,4.810086207836433481e+00,4.783164012331517334e+00
7.310000000000000497e+00,7.875808385206227058e+00,5.186262210423748797e+00,4.713239117065949557e+00,5.055697294274301257e+00,4.803253662302873650e+00,4.837443071290560503e+00,4.869035224724994393e+00,4.842189199787481080e+00
7.320000000000000284e+00,7.913394529336521543e+00,5.250646171858917022e+00,4.784487098919926851e+00,5.110955191987343049e+00,4.861931682744605077e+00,4.895050664339192892e+00,4.926723536258689862e+00,4.900117401618309998e+00
7.330000000000000071e+00,7.949332540798369706e+00,5.313785088149592717e+00,4.854646626512022500e+00,5.164891854257937176e+00,4.919699888205082416e+00,4.951515335478661406e+00,4.983139480248109265e+00,4.956937129083041960e+00
7.339999999999999858e+00,7.983643994614507022e+00,5.375654574868391045e+00,4.923686922182944237e+00,5.217498762148631286e+00,4.976534956917400443e+00,5.006822814228708118e+00,5.038272102734310920e+00,5.012636801098930839e+00
7.350000000000000533e+00,8.016349168115361579e+00,5.436230541256096060e+00,4.991577588175775126e+00,5.268767666546358974e+00,5.032412917108060491e+00,5.060959061449123553e+00,5.092111110116533723e+00,5.067204716138093090e+00
7.360000000000000320e+00,8.047467055675156189e+00,5.495489179262063928e+00,5.058288610473572255e+00,5.318690539084866664e+00,5.087309209521392539e+00,5.113910256787485231e+00,5.144646820602812198e+00,5.120629029336405402e+00
7.370000000000000107e+00,8.077015385429804795e+00,5.553406952387189399e+00,5.123790361161719709e+00,5.367259521890061613e+00,5.141198753140925781e+00,5.165662786301392195e+00,5.195870115288183655e+00,5.172897734239055190e+00
7.379999999999999893e+00,8.105010637667263040e+00,5.609960584402046813e+00,5.188053599363923851e+00,5.414466876423206898e+00,5.194056013486973100e+00,5.216203230166661875e+00,5.245772389147965953e+00,5.223998648544965206e+00
7.390000000000000568e+00,8.131468064606456991e+00,5.665127048018200995e+00,5.251049470806934849e+00,5.460304931710573406e+00,5.245855072873810698e+00,5.265518350382173196e+00,5.294345502216942556e+00,5.273919403184772037e+00
7.400000000000000355e+00,8.156401711305289126e+00,5.718883553596607605e+00,5.312749506075492789e+00,5.504766032261808384e+00,5.296569702021266757e+00,5.313595078386059711e+00,5.341581731209593897e+00,5.322647434070736594e+00
7.410000000000000142e+00,8.179824437461471476e+00,5.771207537983443991e+00,5.373125617625685635e+00,5.547842485993022876e+00,5.346173432433659833e+00,5.360420502506562990e+00,5.387473721822150452e+00,5.370169975887609581e+00
7.419999999999999929e+00,8.201747939891962602e+00,5.822076653570630533e+00,5.432150095631838482e+00,5.589526512484438214e+00,5.394639628983084023e+00,5.405981855183850548e+00,5.432014441944337690e+00,5.416474057346078119e+00
7.429999999999999716e+00,8.222182775497627105e+00,5.871468757685732065e+00,5.489795602749325099e+00,5.629810191916526207e+00,5.441941562163303381e+00,5.450266499916168073e+00,5.475197135997472486e+00,5.461546497389806021e+00
7.440000000000000391e+00,8.241138384539338446e+00,5.919361902423807109e+00,5.546035167883269779e+00,5.668685415042933329e+00,5.488052479514200499e+00,5.493261917904437297e+00,5.517015280606041294e+00,5.505373901928054536e+00
7.450000000000000178e+00,8.258623114070219984e+00,5.965734325042143738e+00,5.600842179061068293e+00,5.706143834573143891e+00,5.532945675754064041e+00,5.534955694393403292e+00,5.557462541802079770e+00,5.547942660753544253e+00
7.459999999999999964e+00,8.274644241385933796e+00,6.010564439047578311e+00,5.654190375514969169e+00,5.742176818352828782e+00,5.576594561197235400e+00,5.575335504734168168e+00,5.596532733955419836e+00,5.589238944395225062e+00
7.469999999999999751e+00,8.289207997371056180e+00,6.053830826115301988e+00,5.706053839089674895e+00,5.776775404745145615e+00,5.618972728077054057e+00,5.614389100221867324e+00,5.634219780618074935e+00,5.629248700744258649e+00
7.480000000000000426e+00,8.302319589634594266e+00,6.095512228987574055e+00,5.756406985099083329e+00,5.809930260631832155e+00,5.660054014437986503e+00,5.652104293792777234e+00,5.670517677467427298e+00,5.667957651375662209e+00
7.490000000000000213e+00,8.313983225341649685e+00,6.135587545510642116e+00,5.805224552765825941e+00,5.841631642468729346e+00,5.699812565305638401e+00,5.688468945696653734e+00,5.705420457530224532e+00,5.705351287565568974e+00
7.500000000000000000e+00,8.324202133661188441e+00,6.174035823978251791e+00,5.852481595387290625e+00,5.871869360846224239e+00,5.738222890888512673e+00,5.723470949291982635e+00,5.738922158867376666e+00,5.741414866073260903e+00
7.509999999999999787e+00,8.332978587761848743e+00,6.210836259960450079e+00,5.898153470382253794e+00,5.900632749020909174e+00,5.775259921610380154e+00,5.757098217143413521e+00,5.771016794897840363e+00,5.776133404817218597e+00
7.520000000000000462e+00,8.340313926298861702e+00,6.245968194806761353e+00,5.942215829383129311e+00,5.927910635900226488e+00,5.810899059816524215e+00,5.789338667631358071e+00,5.801698327538130862e+00,5.809491678625066768e+00
7.530000000000000249e+00,8.346208574345361342e+00,6.279411116023236872e+00,5.984644608550186540e+00,5.953691323976827654e+00,5.845116228040580175e+00,5.820180212312915380e+00,5.830960643331939863e+00,5.841474215278726234e+00
7.540000000000000036e+00,8.350662063730858620e+00,6.311144659733185058e+00,6.025416019295807502e+00,5.977962572723382273e+00,5.877887913760876160e+00,5.849610744300390408e+00,5.858797532741510494e+00,5.872065292108870516e+00
7.549999999999999822e+00,8.353673054138587517e+00,6.341148615441437819e+00,6.064506539618997216e+00,6.000711587971315097e+00,5.909191210615869494e+00,5.877618127948169402e+00,5.885202672768651055e+00,5.901248933417821974e+00
7.560000000000000497e+00,8.355239347317310106e+00,6.369402933331706151e+00,6.101892906262835758e+00,6.021925017807839176e+00,5.939003856087281541e+00,5.904190190160052865e+00,5.910169613068162242e+00,5.929008909028421925e+00
7.570000000000000284e+00,8.355357911153264538e+00,6.395887734335683028e+00,6.137552107920359212e+00,6.041588955534190397e+00,5.967304265696700583e+00,5.929314713646982149e+00,5.933691765709807164e+00,5.955328734269337509e+00
7.580000000000000071e+00,8.354024895257996519e+00,6.420583323220906635e+00,6.171461379727356977e+00,6.059688950233397264e+00,5.994071563796654623e+00,5.952979432478954891e+00,5.955762398736561103e+00,5.980191671715957114e+00
7.589999999999999858e+00,8.351235648067953932e+00,6.443470204951751157e+00,6.203598199293757887e+00,6.076210025497505107e+00,6.019285611070403164e+00,5.975172030284542579e+00,5.976374633656532431e+00,6.003580735011757596e+00
7.600000000000000533e+00,8.346984733289870562e+00,6.464529104584046060e+00,6.233940284538491028e+00,6.091136706860967642e+00,6.042927028885885399e+00,5.995880141456509271e+00,5.995521446993556935e+00,6.025478695098883897e+00
7.610000000000000320e+00,8.341265947815072579e+00,6.483740990958376749e+00,6.262465593605835323e+00,6.104453058477953498e+00,6.064977220678375858e+00,6.015091355722397282e+00,6.013195676006926504e+00,6.045868089189814221e+00
7.620000000000000107e+00,8.334072330956546537e+00,6.501087104459885246e+00,6.289152327154165611e+00,6.116142729565425817e+00,6.085418390563427593e+00,6.032793226434446154e+00,6.029390028674032287e+00,6.064731232815326223e+00
7.629999999999999893e+00,8.325396184527818377e+00,6.516548989112877166e+00,6.313978933320485432e+00,6.126189011109835825e+00,6.104233559406566201e+00,6.048973282923735262e+00,6.044097098010839275e+00,6.082050235288410711e+00
7.640000000000000568e+00,8.315229085166865985e+00,6.530108529276517082e+00,6.336924115675954816e+00,6.134574903301798443e+00,6.121406578598962867e+00,6.063619047248983485e+00,6.057309380784166031e+00,6.097807018930002876e+00
7.650000000000000355e+00,8.303561897786281065e+00,6.541747991202790935e+00,6.357966844498571746e+00,6.141283194118797084e+00,6.136922141808813791e+00,6.076718055650956352e+00,6.069019300646802506e+00,6.111983342411095421e+00
7.660000000000000142e+00,8.290384788512179526e+00,6.551450069709423119e+00,6.377086371698912792e+00,6.146296549419376198e+00,6.150765794996400970e+00,6.088257884998992786e+00,6.079219235701692092e+00,6.124560828577396698e+00
7.669999999999999929e+00,8.275687237151041487e+00,6.559197940207964095e+00,6.394262249743070115e+00,6.149597614842015503e+00,6.162923944996649084e+00,6.098226184486838619e+00,6.087901550474883905e+00,6.135520997137615673e+00
7.679999999999999716e+00,8.259458049227648146e+00,6.564975316310409426e+00,6.409474354923255568e+00,6.151169129716552497e+00,6.173383866986233315e+00,6.106610712800829788e+00,6.095058632248941066e+00,6.144845302614943883e+00
7.690000000000000391e+00,8.241685367641283122e+00,6.568766513215882341e+00,6.422702915330532392e+00,6.150994053094406944e+00,6.182133711162833833e+00,6.113399380944652073e+00,6.100682931679151544e+00,6.152515177983486794e+00
7.700000000000000178e+00,8.222356683991289827e+00,6.570556517051631573e+00,6.433928543885334861e+00,6.149055701884972081e+00,6.189162508971643106e+00,6.118580300861514942e+00,6.104767007584483096e+00,6.158512084437182565e+00
7.709999999999999964e+00,8.201458849627027092e+00,6.570331060309343663e+00,6.443132276779300227e+00,6.145337900948567800e+00,6.194460179218482132e+00,6.122141839946787734e+00,6.107303575773933346e+00,6.162817567768009042e+00
7.719999999999999751e+00,8.178978086481357934e+00,6.568076703477992773e+00,6.450295617675875448e+00,6.139825144841048576e+00,6.198017534409514973e+00,6.124072681492068071e+00,6.108285561737074154e+00,6.165413321862431850e+00
7.730000000000000426e+00,8.154899997750863605e+00,6.563780922927733741e+00,6.455400588006610541e+00,6.132502770731623087e+00,6.199826287654247814e+00,6.124361891045472461e+00,6.107706156995305058e+00,6.166281259859446529e+00
7.740000000000000213e+00,8.129209578490284471e+00,6.557432205045192752e+00,6.458429783684287884e+00,6.123357141824520511e+00,6.199879060460805391e+00,6.122998988612801341e+00,6.105558878877944018e+00,6.165403595344779220e+00
7.750000000000000000e+00,8.101891226193069784e+00,6.549020146558642175e+00,6.459366438532388344e+00,6.112375840408265759e+00,6.198169391740052880e+00,6.119974026560345060e+00,6.101837633454975318e+00,6.162762924933526953e+00
7.759999999999999787e+00,8.072928751434560013e+00,6.538535560921590495e+00,6.458194494702176769e+00,6.099547869435817837e+00,6.194691748317550761e+00,6.115277673012592174e+00,6.096536781326269860e+00,6.158342332026284893e+00
7.770000000000000462e+00,8.042305388659118037e+00,6.525970590545222549e+00,6.454898680313098325e+00,6.084863861307875155e+00,6.189441537229220636e+00,6.108901300467318052e+00,6.089651205935623146e+00,6.152125492598941925e+00
7.780000000000000249e+00,8.010003807197637826e+00,6.511318824583817388e+00,6.449464594508551585e+00,6.068316292294245073e+00,6.182415120047648038e+00,6.100837079276581143e+00,6.081176384047209282e+00,6.144096793996116190e+00
7.790000000000000036e+00,7.976006122607212312e+00,6.494575421882933242e+00,6.441878800066689337e+00,6.049899700789350909e+00,6.173609829450929176e+00,6.091078075565495631e+00,6.071108457992271390e+00,6.134241465284847372e+00
7.799999999999999822e+00,7.940293908430390069e+00,6.475737238598160417e+00,6.432128923644059526e+00,6.029610907363441186e+00,6.163023988204736625e+00,6.079618353081556847e+00,6.059444309265191286e+00,6.122545719849259882e+00
7.810000000000000497e+00,7.902848208477473158e+00,6.454802959883202185e+00,6.420203763658047791e+00,6.007449234347448375e+00,6.150656930680894696e+00,6.066453078386301989e+00,6.046181633020800028e+00,6.108996910865843510e+00
7.820000000000000284e+00,7.863649549741632327e+00,6.431773234930784788e+00,6.406093405731724921e+00,5.983416722483740458e+00,6.136509026982395199e+00,6.051578628718733199e+00,6.031319012999056817e+00,6.093583700223588195e+00
7.830000000000000071e+00,7.822677956063342819e+00,6.406650814529630367e+00,6.389789345531519338e+00,5.957518341994686217e+00,6.120581709685906979e+00,6.034992701776947577e+00,6.014855994565189157e+00,6.076296241333996484e+00
7.839999999999999858e+00,7.779912962667740572e+00,6.379440690176818585e+00,6.371284618723962900e+00,5.929762195273379888e+00,6.102877503149074734e+00,6.016694426581675081e+00,5.996793164394585318e+00,6.057126376102181631e+00
7.850000000000000533e+00,7.735333631706010848e+00,6.350150233659160648e+00,6.350573937662655766e+00,5.900159708293252869e+00,6.083400055262193185e+00,5.996684474503931384e+00,5.977132218216703485e+00,6.036067846090099387e+00
7.860000000000000320e+00,7.688918568939835829e+00,6.318789335891756842e+00,6.327653834290908996e+00,5.868725807772091407e+00,6.062154171453389750e+00,5.974965169460034531e+00,5.955876034051956758e+00,6.013116517584018439e+00
7.870000000000000107e+00,7.640645941716256218e+00,6.285370543679154487e+00,6.302522808609882787e+00,5.835479081116695887e+00,6.039145850684655592e+00,5.951540596202252509e+00,5.933028741407843754e+00,5.988270619868282019e+00
7.879999999999999893e+00,7.590493498389050409e+00,6.249909192947141534e+00,6.275181481917445403e+00,5.800441916221211081e+00,6.014382323104658923e+00,5.926416705564022003e+00,5.908595787641577779e+00,5.961530995494833007e+00
7.890000000000000568e+00,7.538438589351889263e+00,6.212423536884255526e+00,6.245632753870813403e+00,5.763640618297517726e+00,5.987872088955091598e+00,5.899601413620842116e+00,5.882584000903991139e+00,5.932901360713898065e+00
7.900000000000000355e+00,7.484458189858082200e+00,6.172934867334703313e+00,6.213881962268094306e+00,5.725105501080726356e+00,5.959624958262404348e+00,5.871104702750931104e+00,5.855001649078296566e+00,5.902388573490719104e+00
7.910000000000000142e+00,7.428528924811634404e+00,6.131467627702021694e+00,6.179937044282417524e+00,5.684870949975436183e+00,5.929652088411080157e+00,5.840938704717188124e+00,5.825858494131376908e+00,5.870002905677589311e+00
7.919999999999999929e+00,7.370627095724605837e+00,6.088049515558903835e+00,6.143808697720076317e+00,5.642975454985782235e+00,5.897966030944358451e+00,5.809117783127419443e+00,5.795165841305326637e+00,5.835758314949803349e+00
7.930000000000000604e+00,7.310728710046312528e+00,6.042711573116677393e+00,6.105510540714213619e+00,5.599461611599349631e+00,5.864580763068220293e+00,5.775658604563416176e+00,5.762936582593678914e+00,5.799672711069971953e+00
7.940000000000000391e+00,7.248809513080701095e+00,5.995488263691293618e+00,6.065059268111660629e+00,5.554376088165075664e+00,5.829511727173077418e+00,5.740580198943821877e+00,5.729185233970749636e+00,5.761768209953241460e+00
7.950000000000000178e+00,7.184845022719174246e+00,5.946417532314580257e+00,6.022474802666527793e+00,5.507769558710441160e+00,5.792775865715401373e+00,5.703904007835021162e+00,5.693927965874494568e+00,5.722071367918427853e+00
7.959999999999999964e+00,7.118810567227187747e+00,5.895540848682673030e+00,5.977780439024469317e+00,5.459696600574735825e+00,5.754391653204693036e+00,5.665653919480838852e+00,5.657182626483679755e+00,5.680613387497033706e+00
7.969999999999999751e+00,7.050681326333922527e+00,5.842903230710393636e+00,5.931002978370661260e+00,5.410215556683978910e+00,5.714379124653770958e+00,5.625856289404032928e+00,5.618968757379485091e+00,5.637430285321280543e+00
7.980000000000000426e+00,6.980432375885190055e+00,5.788553247072571573e+00,5.882172851527256441e+00,5.359388362750027390e+00,5.672759899881054224e+00,5.584539945541622252e+00,5.579307601240023118e+00,5.592563012026934288e+00
7.990000000000000213e+00,6.908038736330235352e+00,5.732542997261992568e+00,5.831324228227053652e+00,5.307280340133115004e+00,5.629557203098728202e+00,5.541736177012469788e+00,5.538222101283730048e+00,5.546057513900242597e+00
8.000000000000000000e+00,6.833475425323144670e+00,5.674928067878968641e+00,5.778495110263988543e+00,5.253959955555798089e+00,5.584795877279258747e+00,5.497478705778969577e+00,5.495736892253816563e+00,5.497964726286039827e+00
8.009999999999999787e+00,6.756717514728890706e+00,5.615767464088809113e+00,5.723727406232047343e+00,5.199498549290486160e+00,5.538502392862977963e+00,5.451803640653952954e+00,5.451878282820363353e+00,5.448340489661264385e+00
8.019999999999999574e+00,6.677740192332442426e+00,5.555123515438982196e+00,5.667066985616107111e+00,5.143970033857002910e+00,5.490704850449310115e+00,5.404749413316906725e+00,5.406674229368257478e+00,5.397245380845316909e+00
8.029999999999999361e+00,6.596518828556537706e+00,5.493061755514867528e+00,5.608563710094185417e+00,5.087450565656713941e+00,5.441432977201110077e+00,5.356356696237126513e+00,5.360154301236701890e+00,5.344744454105491371e+00
8.040000000000000924e+00,6.513029048499381801e+00,5.429650775227928605e+00,5.548271440052841008e+00,5.030018192332414095e+00,5.390718116782876379e+00,5.306668302651496028e+00,5.312349637577811201e+00,5.290906889904676724e+00
8.050000000000000711e+00,6.427246809607304989e+00,5.364962049868220895e+00,5.486248014507318693e+00,4.971752478975903777e+00,5.338593212746369332e+00,5.255729069006297216e+00,5.263292896105977725e+00,5.235805552642526450e+00
8.060000000000000497e+00,6.339148485298939484e+00,5.299069740408771878e+00,5.422555202855549261e+00,4.912734116605925294e+00,5.285092785368682655e+00,5.203585720540329085e+00,5.213018194113964832e+00,5.179516462796495802e+00
8.070000000000000284e+00,6.248710954856282029e+00,5.232050469916066149e+00,5.357258627179105837e+00,4.853044516605876879e+00,5.230252902035368301e+00,5.150286720954594166e+00,5.161561042233764773e+00,5.122118193137424669e+00
8.080000000000000071e+00,6.155911699893655609e+00,5.163983076291587260e+00,5.290427654132158430e+00,4.792765395041302057e+00,5.174111141342477183e+00,5.095882107375713232e+00,5.108958271517645144e+00,5.063691202876254849e+00
8.089999999999999858e+00,6.060728907707524371e+00,5.094948342936477914e+00,5.222135255827437206e+00,4.731978350968802260e+00,5.116706551164361905e+00,5.040423312069827411e+00,5.055247954505009744e+00,5.004317127357665207e+00
8.099999999999999645e+00,5.963141581797764879e+00,5.025028709287034268e+00,5.152457839530834249e+00,4.670764442997458410e+00,5.058079600997228198e+00,4.983962972595085361e+00,5.000469321021403957e+00,4.944078043913775034e+00
8.109999999999999432e+00,5.863129659833794527e+00,4.954307963504940737e+00,5.081475046406954021e+00,4.609203768466998419e+00,4.998272128940761228e+00,4.926554732288423111e+00,4.944662669524933385e+00,4.883055736424168458e+00
8.120000000000000995e+00,5.760674139316197540e+00,4.882870919915119678e+00,5.009269520008835741e+00,4.547375049659291513e+00,4.937327283721058002e+00,4.868253033161402676e+00,4.887869274870713099e+00,4.821330981771554391e+00
8.130000000000000782e+00,5.655757211155512998e+00,4.810803084058375312e+00,4.935926645667284340e+00,4.485355231456335190e+00,4.875289462187628153e+00,4.809112903426390417e+00,4.830131293404080317e+00,4.758982880619143430e+00
8.140000000000000568e+00,5.548362401353930551e+00,4.738190308458866795e+00,4.861534262399140438e+00,4.423219094793882533e+00,4.812204242735722559e+00,4.749189741151787381e+00,4.771491666317118963e+00,4.696088252101861649e+00
8.150000000000000355e+00,5.438474720932053863e+00,4.665118442391916531e+00,4.786182349409140002e+00,4.361038890130902956e+00,4.748118315113512899e+00,4.688539100609498078e+00,4.711994022209741395e+00,4.632721112792568263e+00
8.160000000000000142e+00,5.326080824190889018e+00,4.591672979070809291e+00,4.709962689696250315e+00,4.298883994957742871e+00,4.683079407072738398e+00,4.627216475463712619e+00,4.651682579785974880e+00,4.568952245266141965e+00
8.169999999999999929e+00,5.211169175338046244e+00,4.517938703748369811e+00,4.632968513682070189e+00,4.236820599098322759e+00,4.617136208312669687e+00,4.565277089483437578e+00,4.590602051588308363e+00,4.504848871131746257e+00
8.179999999999999716e+00,5.093730223436137905e+00,4.443999346247837323e+00,4.555294126145994049e+00,4.174911421224027919e+00,4.550338292151985264e+00,4.502775693063505891e+00,4.528797549628632346e+00,4.440474427046341432e+00
8.189999999999999503e+00,4.973756585549811149e+00,4.369937241396908867e+00,4.477034520069942403e+00,4.113215459591478051e+00,4.482736035342858472e+00,4.439766368667345198e+00,4.466314493714399703e+00,4.375888441761151881e+00
8.199999999999999289e+00,4.851243237875200620e+00,4.295833000739296637e+00,4.398284981256207260e+00,4.051787779548063462e+00,4.414380536774617170e+00,4.376302347366901380e+00,4.403198523194499892e+00,4.311146507012547424e+00
8.210000000000000853e+00,4.726187714531355333e+00,4.221765198741723957e+00,4.319140687778213916e+00,3.990679339825530025e+00,4.345323533552662987e+00,4.312435838494671714e+00,4.339495412802359731e+00,4.246300331440906461e+00
8.220000000000000639e+00,4.598590313577006761e+00,4.147810076504275578e+00,4.239696308450260354e+00,3.929936859073050570e+00,4.275617318747422679e+00,4.248217874227799840e+00,4.275250992890557988e+00,4.181397864114347662e+00
8.230000000000000426e+00,4.468454309687755810e+00,4.074041265723121974e+00,4.160045604554643894e+00,3.869602723479427908e+00,4.205314656947993335e+00,4.183698170697061514e+00,4.210511075089984345e+00,4.116483472725516179e+00
8.240000000000000213e+00,4.335786172788401949e+00,4.000529535352685961e+00,4.080281039041177671e+00,3.809714935713444106e+00,4.134468700105869310e+00,4.118925006957126378e+00,4.145321382997072313e+00,4.051598161094787542e+00
8.250000000000000000e+00,4.200595791783026556e+00,3.927342563076108295e+00,4.000493397314827781e+00,3.750307104787196977e+00,4.063132903459533374e+00,4.053945122872008255e+00,4.079727488520076051e+00,3.986779811143579710e+00
8.259999999999999787e+00,4.062896702362175816e+00,3.854544733326007222e+00,3.920771423554185731e+00,3.691408475835429748e+00,3.991360941772192472e+00,3.988803636665053887e+00,4.013774753871366840e+00,3.922063435827109146e+00
8.269999999999999574e+00,3.922706317693054334e+00,3.782196963210177731e+00,3.841201476260524661e+00,3.633043998220098381e+00,3.919206626092901935e+00,3.923543982560676824e+00,3.947508279174999135e+00,3.857481431431323049e+00
8.279999999999999361e+00,3.780046160616373108e+00,3.710356557297430413e+00,3.761867206430101529e+00,3.575234429828527016e+00,3.846723821231452511e+00,3.858207868610643132e+00,3.880972855544195799e+00,3.793063819926905555e+00
8.290000000000000924e+00,3.634942095784241101e+00,3.639077091815789533e+00,3.682849261378498440e+00,3.517996474948858143e+00,3.773966364119804240e+00,3.792835254457100902e+00,3.814212923374269426e+00,3.728838474526098068e+00
8.300000000000000711e+00,3.487424559979494632e+00,3.568408328417001840e+00,3.604225016833899176e+00,3.461342952689259178e+00,3.700987983217507438e+00,3.727464348444534448e+00,3.747272535494971191e+00,3.664831324021401660e+00
8.310000000000000497e+00,3.337528788660963919e+00,3.498396157275653007e+00,3.526068339466209345e+00,3.405282992566225797e+00,3.627842219105413157e+00,3.662131623160913563e+00,3.680195324734590212e+00,3.601066533748074949e+00
8.320000000000000284e+00,3.185295036584686823e+00,3.429082568925384322e+00,3.448449381541490499e+00,3.349822253628139901e+00,3.554582346400946946e+00,3.596871848172508379e+00,3.613024475368206367e+00,3.537566662991127320e+00
8.330000000000000071e+00,3.030768790161877391e+00,3.360505653895153433e+00,3.371434408897481028e+00,3.294963163305909326e+00,3.481261297119198961e+00,3.531718138425438802e+00,3.545802697856162755e+00,3.474352800275949615e+00
8.339999999999999858e+00,2.874000969034940400e+00,3.292699628900706443e+00,3.295085662937217386e+00,3.240705172092993802e+00,3.407931585596918556e+00,3.466702016528312669e+00,3.478572206227581010e+00,3.411444679198002206e+00
8.349999999999999645e+00,2.715048114187878170e+00,3.225694888074757127e+00,3.219461256844990515e+00,3.187045020149621877e+00,3.334645235091060034e+00,3.401853486912138624e+00,3.411374697428805725e+00,3.348860778249043157e+00
8.359999999999999432e+00,2.553972559762391015e+00,3.159518077487167620e+00,3.144615105752460060e+00,3.133977011995307205e+00,3.261453706159657795e+00,3.337201119693191664e+00,3.344251331938945526e+00,3.286618408497803845e+00
8.370000000000000995e+00,2.390842585631528738e+00,3.094192191015745941e+00,3.070596890132256007e+00,3.081493295592582005e+00,3.188407826930315103e+00,3.272772141947491331e+00,3.277242714954653025e+00,3.224733793013770278e+00
8.380000000000000782e+00,2.225732547694813324e+00,3.029736685480196812e+00,2.997452051280249385e+00,3.029584142324332152e+00,3.115557725360324604e+00,3.208592534046326161e+00,3.210388877464027679e+00,3.163222141630862794e+00
8.390000000000000568e+00,2.058722982808388835e+00,2.966167612846136947e+00,2.925221817372926747e+00,2.978238224617229868e+00,3.042952763592145615e+00,3.144687128703125722e+00,3.143729256564637087e+00,3.102097724091364306e+00
8.400000000000000355e+00,1.889900685256904245e+00,2.903497767241919547e+00,2.853943258258571980e+00,2.927442888253970921e+00,2.970641474508460611e+00,3.081079710443099362e+00,3.077302674432314866e+00,3.041373943855512518e+00
8.410000000000000142e+00,1.719358751716247635e+00,2.841736844506290716e+00,2.783649366864299868e+00,2.877184416736551675e+00,2.898671500592044925e+00,3.017793113326278753e+00,3.011147315414258063e+00,2.981063413979912813e+00
8.419999999999999929e+00,1.547196591753110528e+00,2.780891611996978430e+00,2.714369164877833640e+00,2.827448285401224837e+00,2.827089535196956493e+00,2.954849314927488368e+00,2.945300700800307148e+00,2.921178035531790229e+00
8.429999999999999716e+00,1.373519901063223525e+00,2.720966086435839149e+00,2.646127830194221264e+00,2.778219403333178406e+00,2.755941266338823858e+00,2.892269524796764468e+00,2.879799660917998771e+00,2.861729078088933953e+00
8.439999999999999503e+00,1.198440594868475984e+00,2.661961717641411429e+00,2.578946843502900155e+00,2.729482341476412888e+00,2.685271323112992103e+00,2.830074265882485562e+00,2.814680304297589419e+00,2.802727261045685481e+00
8.449999999999999289e+00,1.022076699176351910e+00,2.603877576100545266e+00,2.512844151327799480e+00,2.681221545673883266e+00,2.615123224849707384e+00,2.768283447687152066e+00,2.749977983760059530e+00,2.744182833764390761e+00
8.460000000000000853e+00,8.445521979540366875e-01,2.546710542452947479e+00,2.447834342819515285e+00,2.633421533698061534e+00,2.545539333115131253e+00,2.706916430231684156e+00,2.685727259391256005e+00,2.686105652128492505e+00
8.470000000000000639e+00,6.659968346833633479e-01,2.490455497101683235e+00,2.383928837630055142e+00,2.586067075637255908e+00,2.476560806665530023e+00,2.645992078217217269e+00,2.621961858475949203e+00,2.628505248801615402e+00
8.480000000000000426e+00,4.865458672388065509e-01,2.435105508314697964e+00,2.321136082272526657e+00,2.539143357284215696e+00,2.408227559459278577e+00,2.585528805082800030e+00,2.558714632573778847e+00,2.571390894492090240e+00
8.490000000000000213e+00,3.063397755643385567e-01,2.380652017343228177e+00,2.259461752475218077e+00,2.492636126427812293e+00,2.340578221827180894e+00,2.525544606952991433e+00,2.496017512022189688e+00,2.514771647760055906e+00
8.500000000000000000e+00,1.255239222094368667e-01,2.327085019248754438e+00,2.198908959176225419e+00,2.446531822174165871e+00,2.273650104895927004e+00,2.466057086742138971e+00,2.433901458247027527e+00,2.458656391360653171e+00
8.509999999999999787e+00,-5.575183358887345064e-02,2.274393238297499842e+00,2.139478455965444059e+00,2.400817687619705598e+00,2.207479168352168841e+00,2.407083468924639202e+00,2.372396414347370364e+00,2.403053853750376945e+00
8.519999999999999574e+00,-2.373335669330418340e-01,2.222564296947276308e+00,2.081168845959756375e+00,2.355481866365372490e+00,2.142099991625713962e+00,2.348640605687071670e+00,2.311531254495651222e+00,2.347972615139354513e+00
8.529999999999999361e+00,-4.190637613792006499e-01,2.171584877613094378e+00,2.023976786289149565e+00,2.310513483499343490e+00,2.077545748559685990e+00,2.290744975344965795e+00,2.251333732755831818e+00,2.293421098286675175e+00
8.540000000000000924e+00,-6.007818234347187536e-01,2.121440876553111199e+00,1.967897188571244182e+00,2.265902711786622614e+00,2.013848185623282827e+00,2.233412674032202450e+00,2.191830431970446469e+00,2.239407545043351710e+00
8.550000000000000711e+00,-7.823246340634079088e-01,2.072117549363353017e+00,1.912923413954603635e+00,2.221640823889434291e+00,1.951037603709051993e+00,2.176659401754588608e+00,2.133046713401220540e+00,2.185939980386391035e+00
8.560000000000000497e+00,-9.635271331767903957e-01,2.023599647706817439e+00,1.859047461513104960e+00,2.177720231504701065e+00,1.889142843541583572e+00,2.120500443942466173e+00,2.075006667827652862e+00,2.133026166305511229e+00
8.570000000000000284e+00,-1.144222932485918331e+00,1.975871547028946740e+00,1.806260148970955548e+00,2.134134512346280932e+00,1.828191274708342418e+00,2.064950649643170877e+00,2.017733068813684305e+00,2.080673548362482528e+00
8.580000000000000071e+00,-1.324244951542032922e+00,1.928917365126411543e+00,1.754551284927608590e+00,2.090878425922496842e+00,1.768208788306264267e+00,2.010024407466696861e+00,1.961247328844996307e+00,2.028889198018952289e+00
8.589999999999999858e+00,-1.503426071320722590e+00,1.882721071539263269e+00,1.703909831931403662e+00,2.047947919066233968e+00,1.709219793179937774e+00,1.955735620341723546e+00,1.905569459019416101e+00,1.977679753915379646e+00
8.599999999999999645e+00,-1.681599799316598753e+00,1.837266587827706799e+00,1.654324059918316436e+00,2.005340122167839745e+00,1.651247215708949723e+00,1.902097680059366525e+00,1.850718032941424784e+00,1.927051365189895726e+00
8.609999999999999432e+00,-1.858600939825365117e+00,1.792537878874171486e+00,1.605781689686361924e+00,1.963053337042505175e+00,1.594312503083539223e+00,1.849123442484031044e+00,1.796710155430047529e+00,1.877009639672826857e+00
8.620000000000000995e+00,-2.034266262906578415e+00,1.748519035419351164e+00,1.558270026216042936e+00,1.921087017335828540e+00,1.538435629989354236e+00,1.796825204199831383e+00,1.743561436598706438e+00,1.827559599410750968e+00
8.630000000000000782e+00,-2.208435165449702087e+00,1.705194348097966550e+00,1.511776081772297831e+00,1.879441742335783649e+00,1.483635108604084651e+00,1.745214681242290844e+00,1.691285971807225952e+00,1.778705645499362387e+00
8.640000000000000568e+00,-2.380950317811494354e+00,1.662548373286796055e+00,1.466286688833561502e+00,1.838119185018076251e+00,1.429928001791329617e+00,1.694302990443115720e+00,1.639896327921366304e+00,1.730451533674959075e+00
8.650000000000000355e+00,-2.551658289654391343e+00,1.620565991114758964e+00,1.421788602989039640e+00,1.797122075106425854e+00,1.377329939360467659e+00,1.644100633794866262e+00,1.589403536245247661e+00,1.682800361566681335e+00
8.660000000000000142e+00,-2.720410148890153756e+00,1.579232456013311747e+00,1.378268596026569037e+00,1.756454157880994682e+00,1.325855137245773863e+00,1.594617486125907257e+00,1.539817092417972599e+00,1.635754567978429108e+00
8.669999999999999929e+00,-2.887062028014337756e+00,1.538533440205937852e+00,1.335713539501196756e+00,1.716120149418177476e+00,1.275516419443769367e+00,1.545862786267001798e+00,1.491144963488736153e+00,1.589315944077921650e+00
8.679999999999999716e+00,-3.051475652595873278e+00,1.498455070548938783e+00,1.294110479129692015e+00,1.676125688894239740e+00,1.226325242534977766e+00,1.497845131791614381e+00,1.443393602305737433e+00,1.543485655941353674e+00
8.689999999999999503e+00,-3.213518827250426035e+00,1.458983959142869269e+00,1.253446700399573732e+00,1.636477288534679886e+00,1.178291722605055769e+00,1.450572477324039378e+00,1.396567969274196575e+00,1.498264277549495427e+00
8.700000000000001066e+00,-3.373065875062325691e+00,1.420107228135633726e+00,1.213709785813917641e+00,1.597182281741353238e+00,1.131424664370790589e+00,1.404052136333945322e+00,1.350671561458600456e+00,1.453651833062352239e+00
8.710000000000000853e+00,-3.529998027112152492e+00,1.381812529135227452e+00,1.174887664216275995e+00,1.558248769880881790e+00,1.085731592308811777e+00,1.358290786273330220e+00,1.305706448924770946e+00,1.409647847016219702e+00
8.720000000000000639e+00,-3.684203759498948294e+00,1.344088057643108902e+00,1.136968652654569700e+00,1.519685568171085688e+00,1.041218783579119567e+00,1.313294476862235438e+00,1.261673318139240108e+00,1.366251400985809994e+00
8.730000000000000426e+00,-3.835579076000372289e+00,1.306922562908892971e+00,1.099941491249865066e+00,1.481502151057433103e+00,9.978913025317263097e-01,1.269068641292499189e+00,1.218571522167504861e+00,1.323461195227719767e+00
8.740000000000000213e+00,-3.984027735273924176e+00,1.270305353594087361e+00,1.063795371536542689e+00,1.443708597429039120e+00,9.557530365828372787e-01,1.225618110093575241e+00,1.176399137339756429e+00,1.281275613859644391e+00
8.750000000000000000e+00,-4.129461422251227809e+00,1.234226299617523059e+00,1.028519958735478079e+00,1.406315535983684972e+00,9.148067332470631863e-01,1.182947127390003628e+00,1.135153025983416164e+00,1.239692792220196349e+00
8.759999999999999787e+00,-4.271799864099978805e+00,1.198675830538457276e+00,9.941054084123959189e-01,1.369334091013780785e+00,8.750540381140820001e-01,1.141059369275237767e+00,1.094828904757001231e+00,1.198710685183733471e+00
8.769999999999999574e+00,-4.410970891810763739e+00,1.163644930815498801e+00,9.605423779603681211e-01,1.332775828850168098e+00,8.364955335618938781e-01,1.099957964029842028e+00,1.055421418060272343e+00,1.158327135359845439e+00
8.779999999999999361e+00,-4.546910449096613682e+00,1.129125132260932585e+00,9.278220333292689359e-01,1.296652705168163999e+00,7.991307780042354869e-01,1.059645513922109039e+00,1.016924215942039300e+00,1.118539940275148359e+00
8.790000000000000924e+00,-4.679562550862005565e+00,1.095108503991023552e+00,8.959360514065678460e-01,1.260977013330220942e+00,7.629583454767058237e-01,1.020124118344398756e+00,9.793300358801608763e-01,1.079346917804049344e+00
8.800000000000000711e+00,-4.808879193997507961e+00,1.061587640153762058e+00,8.648766184337469687e-01,1.225761333911966844e+00,7.279758653745761476e-01,9.813953980575182978e-01,9.426307877688820946e-01,1.040745969275033156e+00
8.810000000000000497e+00,-4.934820223680976170e+00,1.028555645696523468e+00,8.346364248214177550e-01,1.191018485533093418e+00,6.941800621649394376e-01,9.434605203368218174e-01,9.068176414173595434e-01,1.002735139821683275e+00
8.820000000000000284e+00,-5.057353158713163488e+00,9.960061204174464056e-01,8.052086567043497123e-01,1.156761477091490242e+00,6.615667949066398323e-01,9.063202248361268420e-01,8.718811158405864736e-01,9.653126756672891773e-01
8.830000000000000071e+00,-5.176452979683785927e+00,9.639331415261667146e-01,7.765869845555160023e-01,1.123003461478050635e+00,6.301310964231139344e-01,8.699748500078243740e-01,8.378111696104042494e-01,9.284770781250845095e-01
8.839999999999999858e+00,-5.292101883954572372e+00,9.323312449219927078e-01,7.487655491562579257e-01,1.089757690830607473e+00,5.998672119857028084e-01,8.344243599387152210e-01,8.045972915301933259e-01,8.922271541618995716e-01
8.849999999999999645e+00,-5.404289011561408174e+00,9.011954053807933462e-01,7.217389451980428250e-01,1.057037473368352298e+00,5.707686373779410349e-01,7.996683714802682585e-01,7.722285909023199890e-01,8.565620634124480048e-01
8.859999999999999432e+00,-5.513010146182593552e+00,8.705210158258510633e-01,6.955022027702935095e-01,1.024856131832752482e+00,5.428281562246285441e-01,7.657061815685175521e-01,7.406938866724570580e-01,8.214813615476679320e-01
8.870000000000000995e+00,-5.618267395299999301e+00,8.403038658427696150e-01,6.700507669685734635e-01,9.932269635472827929e-01,5.160378764829324227e-01,7.325367946421937893e-01,7.099817947592776957e-01,7.869850398980240413e-01
8.880000000000000782e+00,-5.720068853600960068e+00,8.105401195842508733e-01,6.453804758381792572e-01,9.621632020961174980e-01,4.903892660061762721e-01,7.001589500776335129e-01,6.800808129113113942e-01,7.530735612169182636e-01
8.890000000000000568e+00,-5.818428253538110440e+00,7.812262931971807323e-01,6.214875368500336617e-01,9.316779806111880058e-01,4.658731871041745798e-01,6.685711495653798853e-01,6.509794024743446039e-01,7.197478914463042443e-01
8.900000000000000355e+00,-5.913364606789559552e+00,7.523592318919930522e-01,5.983685020887619110e-01,9.017842966475944078e-01,4.424799300367924237e-01,6.377716843562066806e-01,6.226660665018122209e-01,6.870095273220502285e-01
8.910000000000000142e+00,-6.004901840150413506e+00,7.239360867627038232e-01,5.760202423170357466e-01,8.724949786191660284e-01,4.201992453897037683e-01,6.077586623037438684e-01,5.951294236961957029e-01,6.548605196358779912e-01
8.919999999999999929e+00,-6.093068429146176079e+00,6.959542914553030757e-01,5.544399200657068594e-01,8.438226537589229581e-01,3.990203752929463721e-01,5.785300346272349570e-01,5.683582777303570754e-01,6.233034919581521560e-01
8.929999999999999716e+00,-6.177897032396319155e+00,6.684115387723337243e-01,5.336249618859426613e-01,8.157797175631964492e-01,3.789320834537084348e-01,5.500836223116304380e-01,5.423416815627627452e-01,5.923416546246523806e-01
8.939999999999999503e+00,-6.259424129479128851e+00,6.413057572924445449e-01,5.135730298875116340e-01,7.883783046731588362e-01,3.599226839847217696e-01,5.224171420537009336e-01,5.170689964283278206e-01,5.619788138025927360e-01
8.950000000000001066e+00,-6.337689664763169084e+00,6.146350880754333224e-01,4.942819926765291694e-01,7.616302611434166980e-01,3.419800690186009517e-01,4.955282316526855024e-01,4.925299452557800328e-01,5.322193754772032159e-01
8.960000000000000853e+00,-6.412736699382043604e+00,5.883978615157657854e-01,4.757498957963366970e-01,7.355471180440698031e-01,3.250917351063878913e-01,4.694144747327834710e-01,4.687146603316033056e-01,5.030683442395361693e-01
8.970000000000000639e+00,-6.484611073242692925e+00,5.625925744007157503e-01,4.579749317667048958e-01,7.101400663401720159e-01,3.092448084053984747e-01,4.440734246731576351e-01,4.456137250984593123e-01,4.745313168072220478e-01
8.980000000000000426e+00,-6.553361078677523821e+00,5.372178672230828456e-01,4.409554098091865715e-01,6.854199329908008398e-01,2.944260686671937299e-01,4.195026276096801010e-01,4.232182100412277825e-01,4.466144702702917746e-01
8.990000000000000213e+00,-6.619037147080953254e+00,5.122725017928585478e-01,4.246897253401348826e-01,6.613971582088890022e-01,2.806219720411259888e-01,3.956996443620173221e-01,4.015197026753374310e-01,4.193245451210427244e-01
9.000000000000000000e+00,-6.681691549614409809e+00,4.877553391871921606e-01,4.091763293075974528e-01,6.380817738225557090e-01,2.678186727124502453e-01,3.726620711304043376e-01,3.805103317088903148e-01,3.926688231971244836e-01
9.009999999999999787e+00,-6.741378112822782320e+00,4.636653180735032520e-01,3.944136974439320098e-01,6.154833826788530526e-01,2.560020433964981801e-01,3.503875587991221452e-01,3.601827855014074764e-01,3.666551007374576621e-01
9.019999999999999574e+00,-6.798151949781489733e+00,4.400014334365624502e-01,3.804002995025011491e-01,5.936111390315705894e-01,2.451576947119499805e-01,3.288738306787508114e-01,3.405303249872433935e-01,3.412916568183419486e-01
9.029999999999999361e+00,-6.852069207187904354e+00,4.167627157367743695e-01,3.671345685441246842e-01,5.724737298559889886e-01,2.352709934568936734e-01,3.081186985171094350e-01,3.215467912704173536e-01,3.165872174995982280e-01
9.040000000000000924e+00,-6.903186828624477300e+00,3.939482105237051002e-01,3.546148703370318178e-01,5.520793570351970603e-01,2.263270798112416438e-01,2.881200766097492538e-01,3.032266081296020044e-01,2.925509160656937779e-01
9.050000000000000711e+00,-6.951562334053800640e+00,3.715569585260677932e-01,3.428394729327891022e-01,5.324357203647622772e-01,2.183108834882972193e-01,2.688759938451592002e-01,2.855647796972873298e-01,2.691922497928950775e-01
9.060000000000000497e+00,-6.997253615457895926e+00,3.495879762368770960e-01,3.318065164800125810e-01,5.135500013251363960e-01,2.112071388569733144e-01,2.503846035276209858e-01,2.685568835959084577e-01,2.465210337094673743e-01
9.070000000000000284e+00,-7.040318748404748916e+00,3.280402370102720733e-01,3.215139833375354472e-01,4.954288475741525088e-01,2.050003990545011257e-01,2.326441908319589191e-01,2.521990598263263439e-01,2.245473518411650327e-01
9.080000000000000071e+00,-7.080815819213857054e+00,3.069126526845605829e-01,3.119596685490145793e-01,4.780783581153032480e-01,1.996750491075890421e-01,2.156531777592107513e-01,2.364879957110130604e-01,2.032815064485446466e-01
9.089999999999999858e+00,-7.118802767298380907e+00,2.862040557443225053e-01,3.031411507416566509e-01,4.615040691011479401e-01,1.952153180780562269e-01,1.994101254803638257e-01,2.214209071962111863e-01,1.827339657661899985e-01
9.099999999999999645e+00,-7.154337242183384404e+00,2.659131820329008189e-01,2.950557635127434297e-01,4.457109402351490113e-01,1.916052902471296615e-01,1.839137339765038737e-01,2.069955168149472113e-01,1.629153107472780804e-01
9.109999999999999432e+00,-7.187476474636420143e+00,2.460386540252817722e-01,2.877005673688690646e-01,4.307033417394580121e-01,1.888289153510085139e-01,1.691628389077026173e-01,1.932100286068137995e-01,1.438361813008239010e-01
9.120000000000000995e+00,-7.218277161297185884e+00,2.265789646701960591e-01,2.810723222841872149e-01,4.164850418606230176e-01,1.868700178791093680e-01,1.551564056693084948e-01,1.800631002817079940e-01,1.255072224843880035e-01
9.130000000000000782e+00,-7.246795362155845410e+00,2.075324618092383999e-01,2.751674609454388687e-01,4.030591948898442078e-01,1.857123054457304745e-01,1.418935206225421797e-01,1.675538129039843560e-01,1.079390310831407768e-01
9.140000000000000568e+00,-7.273086410203698726e+00,1.888973331798880217e-01,2.699820627530044037e-01,3.904283296792238622e-01,1.853393762458288851e-01,1.293733795159023869e-01,1.556816383615048371e-01,9.114210296817261414e-02
9.150000000000000355e+00,-7.297204832563870980e+00,1.706715920084936333e-01,2.655118286486354284e-01,3.785943386404123645e-01,1.857347256062631125e-01,1.175952731442905380e-01,1.444464048715316806e-01,7.512678158411617568e-02
9.160000000000000142e+00,-7.319204282402464123e+00,1.528530631985522414e-01,2.617520568417895932e-01,3.675584672170985057e-01,1.868817516452848104e-01,1.065585703233654646e-01,1.338482607629221943e-01,5.990320786982794576e-02
9.169999999999999929e+00,-7.339137480920976842e+00,1.354393701189436916e-01,2.586976195075529894e-01,3.573213038278978404e-01,1.887637600552810602e-01,9.626269828683405028e-02,1.238876367621630920e-01,4.548127186740669181e-02
9.179999999999999716e+00,-7.357056168737717172e+00,1.184279219961697216e-01,2.563429405299120223e-01,3.478827702813126477e-01,1.913639680267834042e-01,8.670712064356209114e-02,1.145652069998459588e-01,3.187056622553408047e-02
9.189999999999999503e+00,-7.373011065978359646e+00,1.018159019140752047e-01,2.546819743645694079e-01,3.392421126695276956e-01,1.946655073355255117e-01,7.789131305896915269e-02,1.058818489445286087e-01,1.908034175429982118e-02
9.200000000000001066e+00,-7.387051840412868664e+00,8.560025542399198051e-02,2.537081860955217039e-01,3.313978927528273832e-01,1.986514266187908440e-01,6.981473685059913503e-02,9.783860246275367933e-02,7.119465141559182947e-03
9.210000000000000853e+00,-7.399227082996804761e+00,6.977767976772547565e-02,2.534145327591658670e-01,3.243479798513198564e-01,2.033046928723492852e-01,6.247681071054356911e-02,9.043662819737664782e-02,-4.003621103388881400e-03
9.220000000000000639e+00,-7.409584290198862888e+00,5.434461371530430879e-02,2.537934460087296062e-01,3.180895432653872423e-01,2.086081922048165505e-01,5.587688078709859146e-02,8.367716545128545125e-02,-1.428093645338094665e-02
9.230000000000000426e+00,-7.418169852522595420e+00,3.929722801891417927e-02,2.548368161902695994e-01,3.126190452507992545e-01,2.145447298921462631e-01,5.001418937430508055e-02,7.756148975994769934e-02,-2.370499792438272163e-02
9.240000000000000213e+00,-7.425029048658110753e+00,2.463141648394152894e-02,2.565359778993129836e-01,3.079322345786791870e-01,2.210970297810217755e-01,4.488784247058624777e-02,7.209087033382223508e-02,-3.226885343412773388e-02
9.250000000000000000e+00,-7.430206044728515202e+00,1.034278765755116715e-02,2.588816970843895171e-01,3.040241407144425589e-01,2.282477330959862827e-01,4.049677647637078826e-02,6.726652755024899177e-02,-3.996611302267705224e-02
9.259999999999999787e+00,-7.433743898125547922e+00,-3.573342865287059203e-03,2.618641597601888416e-01,3.008890686533974845e-01,2.359793967110641044e-01,3.683972430529258019e-02,6.308959067369278306e-02,-4.679097801689814651e-02
9.269999999999999574e+00,-7.435684565458821282e+00,-1.712195951893242390e-02,2.654729623888530954e-01,2.985205944538388834e-01,2.442744909522110708e-01,3.391518118429508177e-02,5.956105598280797553e-02,-5.273826823219387311e-02
9.279999999999999361e+00,-7.436068914173007194e+00,-3.030835322851209088e-02,2.696971039829700323e-01,2.969115615111516115e-01,2.531153970020222355e-01,3.172137041484311692e-02,5.668174548237413929e-02,-5.780344730994525088e-02
9.290000000000000924e+00,-7.434936737416854236e+00,-4.313812725736329567e-02,2.745249799781603328e-01,2.960540776186004197e-01,2.624844039825717235e-01,3.025620936063734209e-02,5.445226637735350178e-02,-6.198264628848270535e-02
9.300000000000000711e+00,-7.432326771776922136e+00,-5.561720244274809266e-02,2.799443779167619106e-01,2.959395128620930793e-01,2.723637057959273911e-01,2.951727591701136869e-02,5.287297148481637232e-02,-6.527268549961763588e-02
9.310000000000000497e+00,-7.428276717517095840e+00,-6.775182182269526288e-02,2.859424749770201890e-01,2.965584983972098243e-01,2.827353978046582839e-01,2.950177570389040174e-02,5.194392075694318628e-02,-6.767109487268575807e-02
9.320000000000000284e+00,-7.422823260992216454e+00,-7.954855465742857734e-02,2.925058373744222617e-01,2.979009261571655687e-01,2.935814734364518008e-01,3.020651020820106988e-02,5.166484408448367843e-02,-6.917613271467515368e-02
9.330000000000000071e+00,-7.416002098930341901e+00,-9.101429984945769158e-02,2.996204216534035791e-01,2.999559495400795361e-01,3.048838207977175863e-01,3.162784608336943054e-02,5.203510554470396066e-02,-6.978680301943236686e-02
9.339999999999999858e+00,-7.407847964303191368e+00,-1.021562887670385972e-01,3.072715778786573870e-01,3.027119851229421177e-01,3.166242193807440319e-01,3.376168579349315968e-02,5.305366925082452556e-02,-6.950287134232403796e-02
9.349999999999999645e+00,-7.398394653528150400e+00,-1.129820874763501765e-01,3.154440547257441607e-01,3.061567154479793995e-01,3.287843369475849098e-01,3.660343976839704194e-02,5.471906695114248792e-02,-6.832487926022010050e-02
9.359999999999999432e+00,-7.387675054767776750e+00,-1.234995983883812737e-01,3.241220064607044371e-01,3.102770929247049558e-01,3.413457266714152172e-01,4.014800021355707099e-02,5.702936751540695071e-02,-6.625415742136453456e-02
9.370000000000000995e+00,-7.375721177114010096e+00,-1.337170613271708164e-01,3.332890017879987510e-01,3.150593448878206138e-01,3.542898246126418016e-01,4.438971669627166106e-02,5.998214843360609450e-02,-6.329283717657763209e-02
9.380000000000000782e+00,-7.362564180464295838e+00,-1.436430540266916134e-01,3.429280345354208115e-01,3.204889798472846940e-01,3.675979476026673964e-01,4.932237360691379968e-02,6.357446943822191165e-02,-5.944386077312056871e-02
9.390000000000000568e+00,-7.348234405915547107e+00,-1.532864920643096374e-01,3.530215361337493141e-01,3.265507949623277506e-01,3.812512916029593413e-01,5.493916957202132911e-02,6.780284834536298710e-02,-5.471099008606799402e-02
9.400000000000000355e+00,-7.332761406519322733e+00,-1.626566282393789309e-01,3.635513898379239550e-01,3.332288847659853892e-01,3.952309306010759471e-01,6.123269887474629830e-02,7.266323919320570590e-02,-4.909881385958769773e-02
9.410000000000000142e+00,-7.316173978257838328e+00,-1.717630514061448399e-01,3.744989466255557731e-01,3.405066511608729196e-01,4.095178160986625016e-01,6.819493491810253716e-02,7.815101273809918481e-02,-4.261275343228865253e-02
9.419999999999999929e+00,-7.298500191115482316e+00,-1.806156847707157675e-01,3.858450426977285685e-01,3.483668147004898574e-01,4.240927772392631412e-01,7.581721574779766437e-02,8.426093934980995181e-02,-3.525906692671221254e-02
9.429999999999999716e+00,-7.279767420134391820e+00,-1.892247836624229296e-01,3.975700184964276462e-01,3.567914271633693124e-01,4.389365216162308125e-01,8.409023163441373128e-02,9.098717432800471072e-02,-2.704485189282173144e-02
9.439999999999999503e+00,-7.260002376355473075e+00,-1.976009327904096058e-01,4.096537391426634533e-01,3.657618854199411462e-01,4.540296367931689336e-01,9.300401469947409960e-02,9.832324564251312959e-02,-1.797804640851977109e-02
9.450000000000001066e+00,-7.239231137557993634e+00,-2.057550429967731631e-01,4.220756161895599656e-01,3.752589465841306149e-01,4.693525925613360461e-01,1.025479305565932253e-01,1.062620440805145117e-01,-8.067428656132738171e-03
9.460000000000000853e+00,-7.217479178721644573e+00,-2.136983475180136982e-01,4.348146305754601593e-01,3.852627444335428586e-01,4.848857439503898026e-01,1.127106719275021013e-01,1.147958157648704403e-01,2.677384988324083698e-03
9.470000000000000639e+00,-7.194771402144803929e+00,-2.214423977669200405e-01,4.478493566535826087e-01,3.957528070736766046e-01,5.006093350008549159e-01,1.234802541832665523e-01,1.239161569896940068e-01,1.424594329732183605e-02
9.480000000000000426e+00,-7.171132167161657911e+00,-2.289990586473394374e-01,4.611579871670472563e-01,4.067080758130593998e-01,5.165035032988599673e-01,1.348440127534204502e-01,1.336140113021933029e-01,2.662696489051935914e-02
9.490000000000000213e+00,-7.146585319408960579e+00,-2.363805034145227413e-01,4.747183590312764045e-01,4.181069252075931830e-01,5.325482852660925470e-01,1.467886023399291584e-01,1.438796687441130928e-01,3.980834419668607960e-02
9.500000000000000000e+00,-7.121154219600533075e+00,-2.435992080939123616e-01,4.885079797799636858e-01,4.299271842238506225e-01,5.487236221906415246e-01,1.592999978687534846e-01,1.547027671519447811e-01,5.377715856879276141e-02
9.509999999999999787e+00,-7.094861771774206183e+00,-2.506679454713333643e-01,5.025040545260700542e-01,4.421461584626617536e-01,5.650093669774945981e-01,1.723634971091526913e-01,1.660722954026773723e-01,6.851967642791900737e-02
9.519999999999999574e+00,-7.067730450981830614e+00,-2.575997786675588985e-01,5.166835132857288126e-01,4.547406533761865766e-01,5.813852915909918373e-01,1.859637248895668615e-01,1.779765984813509172e-01,8.402136630050058286e-02
9.529999999999999361e+00,-7.039782330398285382e+00,-2.644080543101422487e-01,5.310230385105808582e-01,4.676869984038783956e-01,5.978310951555438901e-01,2.000846388387676755e-01,1.904033842381621655e-01,1.002669066060728614e-01
9.540000000000000924e+00,-7.011039107830110417e+00,-2.711063953152375583e-01,5.454990926729650358e-01,4.809610719454072703e-01,6.143264126754359733e-01,2.147095365817639490e-01,2.033397316964108414e-01,1.172401960495055434e-01
9.550000000000000711e+00,-6.981522131608574711e+00,-2.777086932918630402e-01,5.600879457485995472e-01,4.945383270818251020e-01,6.308508243295813944e-01,2.298210643214893822e-01,2.167721007681825407e-01,1.349243644730553082e-01
9.560000000000000497e+00,-6.951252425855660277e+00,-2.842291005806973914e-01,5.747657024429210226e-01,5.083938179501100718e-01,6.473838652926772186e-01,2.454012267393927416e-01,2.306863432323094654e-01,1.533017840295181899e-01
9.570000000000000284e+00,-6.920250715114663720e+00,-2.906820219390331972e-01,5.895083290101181817e-01,5.225022266708052587e-01,6.639050360303497822e-01,2.614313981504952644e-01,2.450677148287823959e-01,1.723540805483071980e-01
9.580000000000000071e+00,-6.888537448339918434e+00,-2.970821058829488659e-01,6.042916795180927059e-01,5.368378907238502418e-01,6.803938130125710693e-01,2.778923348511054825e-01,2.599008883253013380e-01,1.920621449812247583e-01
9.589999999999999858e+00,-6.856132822242548386e+00,-3.034442356970937782e-01,6.190915214180900961e-01,5.513748306639588703e-01,6.968296597868667286e-01,2.947641886000189615e-01,2.751699674149288843e-01,2.124061448337165314e-01
9.599999999999999645e+00,-6.823056803991240038e+00,-3.097835201217212786e-01,6.338835602845240835e-01,5.660867780640868041e-01,7.131920383506168415e-01,3.120265211765381186e-01,2.908585013087050530e-01,2.333655355100131557e-01
9.609999999999999432e+00,-6.789329153268748307e+00,-3.161152837257449333e-01,6.486434635985395269e-01,5.809472035737055506e-01,7.294604207600665635e-01,3.296583199608972836e-01,3.069494998934206853e-01,2.549190715262222851e-01
9.620000000000000995e+00,-6.754969443686321462e+00,-3.224550569736470695e-01,6.633468834580464879e-01,5.959293449778032548e-01,7.456143009124936993e-01,3.476380144845778175e-01,3.234254493323568402e-01,2.770448175734439578e-01
9.630000000000000782e+00,-6.719997083559406725e+00,-3.288185659930334404e-01,6.779694781072544973e-01,6.110062351427896221e-01,7.616332064373151356e-01,3.659434938994586273e-01,3.402683279954810125e-01,2.997201594426129878e-01
9.640000000000000568e+00,-6.684431336048952232e+00,-3.352217220485172455e-01,6.924869321900566366e-01,6.261507297368203995e-01,7.774967106317404175e-01,3.845521253157261898e-01,3.574596226151572353e-01,3.229218148532088106e-01
9.650000000000000355e+00,-6.648291338673358197e+00,-3.416806107264330761e-01,7.068749756438682530e-01,6.413355346144798963e-01,7.931844443768761854e-01,4.034407729589301606e-01,3.749803445736719087e-01,3.466258442583921018e-01
9.660000000000000142e+00,-6.611596122196667480e+00,-3.482114808336383982e-01,7.211094011636209888e-01,6.565332327592703354e-01,8.086761079709406941e-01,4.225858180965072486e-01,3.928110462396138813e-01,3.708076617286698018e-01
9.669999999999999929e+00,-6.574364628898957896e+00,-3.548307330123702252e-01,7.351660801794435152e-01,6.717163106819380447e-01,8.239514828174425709e-01,4.419631796835282178e-01,4.109318372811764375e-01,3.954420460440105645e-01
9.679999999999999716e+00,-6.536615730235110888e+00,-3.615549080717940233e-01,7.490209773060183540e-01,6.868571841783013276e-01,8.389904429078012260e-01,4.615483356763745992e-01,4.293224008955949245e-01,4.205031521496096492e-01
9.689999999999999503e+00,-6.498368243888194229e+00,-3.684006750355351412e-01,7.626501632365763061e-01,7.019282233568937546e-01,8.537729660399193676e-01,4.813163449615839307e-01,4.479620099050213300e-01,4.459645231524445586e-01
9.700000000000001066e+00,-6.459640950223677791e+00,-3.753848189031250282e-01,7.760298260698642592e-01,7.169017768543656244e-01,8.682791447166487986e-01,5.012418698452708599e-01,4.668295426800075365e-01,4.717991030536434760e-01
9.710000000000000853e+00,-6.420452608150520213e+00,-3.825242281219495277e-01,7.891362810740760736e-01,7.317501951651360637e-01,8.824891966709044189e-01,5.212991990464178604e-01,4.859034988622782381e-01,4.979792504248515828e-01
9.720000000000000639e+00,-6.380821970394936926e+00,-3.898358817649720809e-01,8.019459789075632505e-01,7.464458530212036980e-01,8.963834749673637026e-01,5.414622711350179918e-01,5.051620148684843326e-01,5.244767532446470426e-01
9.730000000000000426e+00,-6.340767798192327831e+00,-3.973368364082383586e-01,8.144355123320189405e-01,7.609611707682375492e-01,9.099424776342254217e-01,5.617046983536323479e-01,5.245828791660318569e-01,5.512628451131666996e-01
9.740000000000000213e+00,-6.300308875402458320e+00,-4.050442127009744597e-01,8.265816214696497521e-01,7.752686346950038443e-01,9.231468567823786220e-01,5.819997907584891772e-01,5.441435473207688611e-01,5.783082230590931294e-01
9.750000000000000000e+00,-6.259464022052517507e+00,-4.129751816199900838e-01,8.383611976715040770e-01,7.893408162847604936e-01,9.359774271735366025e-01,6.023205806139000362e-01,5.638211568242061933e-01,6.055830671428079626e-01
9.759999999999999787e+00,-6.218252107312212118e+00,-4.211469503991145946e-01,8.497512860795061185e-01,8.031503903693814062e-01,9.484151742034012678e-01,6.226398469715803685e-01,5.835925417149776528e-01,6.330570620427530271e-01
9.769999999999999574e+00,-6.176692061904485165e+00,-4.295767481235506224e-01,8.607290869797552535e-01,8.166701521795645125e-01,9.604412612707289298e-01,6.429301403645352186e-01,6.034342470153545301e-01,6.606994207889339554e-01
9.779999999999999361e+00,-6.134802889954910299e+00,-4.382818109783569449e-01,8.712719560591941637e-01,8.298730332974343371e-01,9.720370365082474651e-01,6.631638075435761781e-01,6.233225430087859786e-01,6.884789107782947060e-01
9.790000000000000924e+00,-6.092603680282219436e+00,-4.472793671397882753e-01,8.813574036917344312e-01,8.427321165310736051e-01,9.831840388567079092e-01,6.833130161833501637e-01,6.432334393886175450e-01,7.163638821717908112e-01
9.800000000000000711e+00,-6.050113617131827937e+00,-4.565866212979571293e-01,8.909630933932723984e-01,8.552206497438969990e-01,9.938640034689211200e-01,7.033497794840416484e-01,6.631426993113352930e-01,7.443222987329904949e-01
9.810000000000000497e+00,-6.007351990353610560e+00,-4.662207387992661212e-01,9.000668395976481051e-01,8.673120586852203218e-01,1.004058866436402742e+00,7.232459805947134557e-01,6.830258533899024043e-01,7.723217711236859406e-01
9.820000000000000284e+00,-5.964338205024596995e+00,-4.761988293973106190e-01,9.086466049174245496e-01,8.789799588817533982e-01,1.013750768837208938e+00,7.429733967846139375e-01,7.028582136640172395e-01,8.003295926242279812e-01
9.830000000000000071e+00,-5.921091790516650022e+00,-4.865379306015049088e-01,9.166804970643134265e-01,8.901981666629551482e-01,1.022922060109658249e+00,7.625037232897377004e-01,7.226148875844596864e-01,8.283127771961853458e-01
9.839999999999999858e+00,-5.877632409008609393e+00,-4.972549906135556030e-01,9.241467656140855969e-01,9.009407094061140375e-01,1.031555300762868166e+00,7.818085967634983424e-01,7.422707920481480537e-01,8.562380997536689353e-01
9.849999999999999645e+00,-5.833979863441832059e+00,-5.083668508431270494e-01,9.310237988098086781e-01,9.111818350995388727e-01,1.039633264441363503e+00,8.008596182625710158e-01,7.618006675191626442e-01,8.840721384585665810e-01
9.859999999999999432e+00,-5.790154104917515809e+00,-5.198902279956272299e-01,9.372901206051800216e-01,9.208960213342425316e-01,1.047138939367392885e+00,8.196283757017950311e-01,7.811790922688575112e-01,9.117813188053638385e-01
9.870000000000000995e+00,-5.746175239533679147e+00,-5.318416957270185597e-01,9.429243881565130270e-01,9.300579838458558068e-01,1.054055529190990326e+00,8.380864657154833974e-01,8.003804967653660452e-01,9.393319592145864538e-01
9.880000000000000782e+00,-5.702063534659216337e+00,-5.442376658629380914e-01,9.479053899775086167e-01,9.386426847390877404e-01,1.060366453284190325e+00,8.562055148665675963e-01,8.193791782393748946e-01,9.666903178115520134e-01
9.890000000000000568e+00,-5.657839424641979420e+00,-5.570943691822087818e-01,9.522120449752423665e-01,9.466253405367260898e-01,1.066055346522114755e+00,8.739572001496879183e-01,8.381493154490899933e-01,9.938226400303680208e-01
9.900000000000000355e+00,-5.613523515947473008e+00,-5.704278357680591105e-01,9.558234025887334395e-01,9.539814302038122085e-01,1.071106058599846866e+00,8.913132687396145837e-01,8.566649836629344206e-01,1.020695206653135845e+00
9.910000000000000142e+00,-5.569136591724375585e+00,-5.842538749340348003e-01,9.587186442529639363e-01,9.606867033050914273e-01,1.075502652940048431e+00,9.082455569422233088e-01,8.749001698737957078e-01,1.047274381872120186e+00
9.919999999999999929e+00,-5.524699615792810548e+00,-5.985880547356994263e-01,9.608770864111938481e-01,9.667171884599848886e-01,1.079229405252104756e+00,9.247260083116405349e-01,8.928287882536762865e-01,1.073526660949016831e+00
9.929999999999999716e+00,-5.480233736051038917e+00,-6.134456810837712881e-01,9.622781852967714489e-01,9.720492022640127017e-01,1.082270801809163130e+00,9.407266909040833402e-01,9.104246958524926381e-01,1.099418717040929971e+00
9.939999999999999503e+00,-5.435760287296051096e+00,-6.288417764793263753e-01,9.629015437022808710e-01,9.766593588486603972e-01,1.084611537514689861e+00,9.562198136463354592e-01,9.276617085396116069e-01,1.124917446767516926e+00
9.950000000000001066e+00,-5.391300793453396523e+00,-6.447910583970950515e-01,9.627269199486694351e-01,9.805245802529718446e-01,1.086236513835071582e+00,9.711777418046912969e-01,9.445136171816019832e-01,1.149990014107925340e+00
9.960000000000000853e+00,-5.346876969211511010e+00,-6.613079173486762219e-01,9.617342392598585699e-01,9.836221077795043177e-01,1.087130836679264023e+00,9.855730115485499265e-01,9.609542040447084377e-01,1.174603892239304948e+00
9.970000000000000639e+00,-5.302510721055790022e+00,-6.784063946636570419e-01,9.599036077391261967e-01,9.859295145045435804e-01,1.087279814310490700e+00,9.993783436116181473e-01,9.769572594058093529e-01,1.198726902960171481e+00
9.980000000000000426e+00,-5.258224147697699635e+00,-6.961001600331229167e-01,9.572153291321261470e-01,9.874247191074781993e-01,1.086668955378444323e+00,1.012566656062869663e+00,9.924965983511813139e-01,1.222327253380846690e+00
9.990000000000000213e+00,-5.214039539894331554e+00,-7.144024888668302209e-01,9.536499245476502962e-01,9.880860011768179962e-01,1.085283967163309216e+00,1.025111076208970573e+00,1.007546077738343371e+00,1.245373569608444919e+00
1.000000000000000000e+01,-5.169979379653980800e+00,-7.333262395223379970e-01,9.491881552909998687e-01,9.878920181403617606e-01,1.083110754125103936e+00,1.036984951659804421e+00,1.022079613292655065e+00,1.267834927204103623e+00


==> Y_NN.dat <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,1.497970932085638650e-03,1.494680340033025792e-03,1.495612600882198278e-03,1.494499134888018334e-03,1.492321659752831589e-03,1.493649603331492510e-03,1.492147288853192325e-03,1.494709701960025795e-03
2.000000000000000042e-02,5.983383817562713813e-03,5.956896477466923356e-03,5.964313845711283722e-03,5.955464889852360791e-03,5.938318545198055694e-03,5.948874828874385623e-03,5.937324034765403998e-03,5.957498381041526764e-03
2.999999999999999889e-02,1.344262848827380494e-02,1.335270056147369599e-02,1.337759441656649270e-02,1.334792977172614623e-02,1.329098537232013821e-02,1.332637964604185821e-02,1.328883621902013021e-02,1.335593450400445262e-02
4.000000000000000083e-02,2.386095306122703458e-02,2.364656481859883641e-02,2.370523524831837786e-02,2.363540053266599550e-02,2.350261489602089443e-02,2.358594524503869472e-02,2.350007985378338438e-02,2.365699209799941236e-02
5.000000000000000278e-02,3.722247096370343705e-02,3.680142424391852352e-02,3.691534444760145861e-02,3.677990058380419675e-02,3.652484037051802190e-02,3.668645991024804820e-02,3.652438343667902682e-02,3.682701130751017682e-02
5.999999999999999778e-02,5.351016833930485883e-02,5.277871928713127186e-02,5.297439427949975077e-02,5.274201287983534825e-02,5.230867601346364526e-02,5.258594805485982543e-02,5.231490522309896474e-02,5.283166128132327916e-02
7.000000000000000666e-02,7.270591184467868617e-02,7.153843885204645703e-02,7.184725800519214944e-02,7.148092312483916855e-02,7.080455569799551374e-02,7.124159800286475330e-02,7.082456578081436360e-02,7.163590611632764116e-02
8.000000000000000167e-02,9.479045678431451127e-02,9.303916312983578907e-02,9.349724705858991625e-02,9.295446327508022355e-02,9.196236936212348612e-02,9.260978756279766855e-02,9.200600306732931166e-02,9.320397394044446782e-02
8.999999999999999667e-02,1.197434557501185909e-01,1.172381065842408587e-01,1.178861482030276464e-01,1.171191547539156275e-01,1.157314985799563906e-01,1.166461082413037531e-01,1.158115460415290732e-01,1.174993295042522368e-01
1.000000000000000056e-01,1.475434674585374972e-01,1.440911611631340294e-01,1.449742611042909302e-01,1.439302531095595639e-01,1.420608495475087496e-01,1.433053929618016975e-01,1.421931935143170289e-01,1.444846350842529936e-01
1.100000000000000006e-01,1.781679662276678677e-01,1.735529388040542298e-01,1.747204357915710937e-01,1.733417914836612728e-01,1.708988857450580157e-01,1.725417275636802750e-01,1.711026007572256646e-01,1.741216689218135494e-01
1.199999999999999956e-01,2.115933515273422383e-01,2.055768147606783225e-01,2.070821112749389181e-01,2.053066252618414578e-01,2.021936649840511968e-01,2.043084815940867660e-01,2.024910791988073222e-01,2.063709479336987840e-01
1.300000000000000044e-01,2.477949581457138395e-01,2.401149710445128205e-01,2.420153533604844642e-01,2.397764765784938801e-01,2.358928696980297224e-01,2.385582933085277357e-01,2.363095700483445749e-01,2.411921604712954637e-01
1.400000000000000133e-01,2.867470665185818945e-01,2.771184376365494750e-01,2.794748727012316136e-01,2.767019667407298877e-01,2.719438344198313873e-01,2.752431097139361738e-01,2.725089450625290954e-01,2.785441088715340796e-01
1.499999999999999944e-01,3.284229138765217826e-01,3.165371375511258911e-01,3.194140532273899158e-01,3.160326169109309302e-01,3.102935769225373397e-01,3.143141544685003619e-01,3.110398114070379028e-01,3.183842048024912996e-01
1.600000000000000033e-01,3.727947049160642012e-01,3.583199273195115109e-01,3.617850440532600631e-01,3.577168250650464287e-01,3.508888257913927999e-01,3.557215653686607859e-01,3.518518313486829197e-01,3.606682660783046557e-01
1.700000000000000122e-01,4.198336236462748561e-01,4.024146737621306924e-01,4.065387788537883074e-01,4.017016962142215264e-01,3.936760524237670755e-01,3.994142171070064196e-01,3.948942659422959300e-01,4.053503843637295545e-01
1.799999999999999933e-01,4.695098455358363010e-01,4.487682805266840491e-01,4.536250095633223012e-01,4.479336448822497929e-01,4.386014953337947220e-01,4.453392539837638386e-01,4.401158955064190526e-01,4.523827760571693668e-01
1.900000000000000022e-01,5.217925491121890857e-01,4.973266798690365031e-01,5.029922922310238187e-01,4.963581230420999746e-01,4.856111448505929795e-01,4.934427547632055377e-01,4.874648789891954381e-01,5.017167343087733933e-01
2.000000000000000111e-01,5.766499294465959879e-01,5.480349078651050032e-01,5.545880436362540244e-01,5.469195905283545933e-01,5.346507145018655205e-01,5.436697403496615344e-01,5.368887272190389082e-01,5.533011699003569372e-01
2.099999999999999922e-01,6.340492207608439124e-01,6.008371474548163116e-01,6.083584335529984566e-01,5.995615036361967576e-01,5.856659193841694533e-01,5.959643789409184711e-01,5.883344333838995688e-01,6.070796903494060093e-01
2.200000000000000011e-01,6.939564302724468003e-01,6.556767694527529944e-01,6.642488416525909045e-01,6.542261615848333767e-01,6.386026314449133601e-01,6.502697755614664787e-01,6.417483322406855040e-01,6.629928693169322429e-01
2.300000000000000100e-01,7.563348613016876998e-01,7.124963715184301494e-01,7.222037203602429400e-01,7.108551759673156223e-01,6.934068420075644168e-01,7.065280256380847002e-01,6.970759992759043566e-01,7.209721743042070141e-01
2.399999999999999911e-01,8.211480361046036291e-01,7.712378214949879851e-01,7.821666069330094340e-01,7.693889452635236381e-01,7.500237853226456863e-01,7.646803353086153443e-01,7.542629026794358538e-01,7.809433440898077006e-01
2.500000000000000000e-01,8.883589174538413236e-01,8.318422940552478995e-01,8.440800259776667369e-01,8.297673726684731133e-01,8.083985682946784879e-01,8.246673898368415134e-01,8.132535527741916459e-01,8.428318346233336644e-01
2.600000000000000089e-01,9.579295396927500761e-01,8.942503129643971649e-01,9.078847129065896748e-01,8.919300570374494308e-01,8.684766641534158449e-01,8.864288215966829032e-01,8.739904650411876030e-01,9.065644577162824680e-01
2.700000000000000178e-01,1.029821026008463924e+00,9.584017906862065672e-01,9.735184164674229867e-01,9.558152208720103182e-01,9.302030796809790392e-01,9.499031592483470066e-01,9.364153295192080284e-01,9.720638891426123251e-01
2.800000000000000266e-01,1.103993606488607782e+00,1.024236065885173241e+00,1.040910863649946894e+00,1.021360313484110272e+00,9.935216327877942621e-01,1.015027901486934558e+00,1.000469531485258301e+00,1.039245330998700645e+00
2.899999999999999800e-01,1.180406634946475686e+00,1.091691939695709213e+00,1.109992999151435900e+00,1.088503036410044755e+00,1.058376757301380477e+00,1.081739606858008962e+00,1.066094095391661112e+00,1.108025023103520690e+00
2.999999999999999889e-01,1.259018155353079926e+00,1.160707693523020057e+00,1.180694554664140972e+00,1.157180507970661854e+00,1.124712969761197279e+00,1.149973856426764307e+00,1.133229255239868394e+00,1.178315704729926860e+00
3.099999999999999978e-01,1.339784406334955769e+00,1.231221058440176153e+00,1.252945565260302097e+00,1.227329447022588838e+00,1.192474849185040320e+00,1.219665110073526515e+00,1.201814360704506202e+00,1.250031372004999808e+00
3.200000000000000067e-01,1.422661870281808794e+00,1.303169381695366225e+00,1.326673348555400311e+00,1.298879711142769011e+00,1.261606235294894685e+00,1.290747296564822122e+00,1.271787625954819312e+00,1.323085920394060588e+00
3.300000000000000155e-01,1.507606280239194740e+00,1.376489620862548779e+00,1.401787468572655015e+00,1.371753985064910975e+00,1.332049994690354122e+00,1.363155078001931475e+00,1.343086552928738797e+00,1.397390171481617926e+00
3.400000000000000244e-01,1.594572574087442796e+00,1.451118374759630791e+00,1.478185740657028235e+00,1.445883493432161382e+00,1.403749293114380681e+00,1.436821486177211504e+00,1.415648701512037144e+00,1.472852958122626177e+00
3.500000000000000333e-01,1.683514913337385455e+00,1.526991105277514915e+00,1.555779941196812510e+00,1.521192748006761075e+00,1.476646599298269580e+00,1.511677629085333541e+00,1.489407851984354769e+00,1.549381490987281618e+00
3.599999999999999867e-01,1.774386705209337833e+00,1.604041878438775548e+00,1.634479846803039482e+00,1.597611853259186532e+00,1.550684154989326879e+00,1.587652918539548930e+00,1.564302056784721895e+00,1.626884546618312832e+00
3.699999999999999956e-01,1.867140622415447870e+00,1.682194806701508005e+00,1.714203605532211183e+00,1.675073111773005552e+00,1.625805252270462242e+00,1.664676623753326368e+00,1.640270766622907495e+00,1.705266711912217792e+00
3.800000000000000044e-01,1.961728627148638049e+00,1.761357680454553210e+00,1.794869131375674387e+00,1.753506985633619841e+00,1.701951341922138594e+00,1.742677941635164540e+00,1.717252595587622110e+00,1.784449544927061204e+00
3.900000000000000133e-01,2.058101990270510218e+00,1.841452761555136375e+00,1.876393741735925103e+00,1.832836321909524946e+00,1.779063467314103253e+00,1.821587124502902943e+00,1.795185903947632999e+00,1.864336207860937122e+00
4.000000000000000222e-01,2.156211314431852433e+00,1.922411623174413497e+00,1.958694277426473285e+00,1.912985965317910431e+00,1.857084689644653119e+00,1.901335106906584027e+00,1.874009115888922272e+00,1.944823197994401953e+00
4.100000000000000311e-01,2.256006558868675960e+00,2.004147900475332644e+00,2.041689678140317543e+00,1.993882846687669907e+00,1.935957912278010840e+00,1.981852631738950654e+00,1.953660372541398349e+00,2.025818205890765444e+00
4.199999999999999845e-01,2.357437058696105314e+00,2.086574479457531162e+00,2.125301566547715293e+00,2.075456928119618016e+00,2.015626040593001100e+00,2.063072659088547312e+00,2.034077531872645839e+00,2.107291819427609347e+00
4.299999999999999933e-01,2.460437408825400407e+00,2.169621065483235078e+00,2.209446685369130581e+00,2.157638212263575106e+00,2.096032238869238284e+00,2.144930085133585518e+00,2.115198111638117329e+00,2.189278861196139570e+00
4.400000000000000022e-01,2.564945594412481711e+00,2.253217530475837727e+00,2.294041397076081790e+00,2.240363964424751941e+00,2.177119363678902797e+00,2.227361874428735344e+00,2.196960408784468743e+00,2.271724658104048888e+00
4.500000000000000111e-01,2.670906606188364840e+00,2.337293965953238573e+00,2.379006228620180963e+00,2.323567906141713824e+00,2.258829802274760379e+00,2.310300552528232743e+00,2.279303612441900828e+00,2.354540287078078276e+00
4.600000000000000200e-01,2.778264809645723421e+00,2.421780725428397396e+00,2.464265371981344099e+00,2.407181239908649850e+00,2.341104954622723167e+00,2.393692603746075953e+00,2.362166385739736363e+00,2.437641046887483398e+00
4.700000000000000289e-01,2.886963970076999786e+00,2.506602599060471448e+00,2.549736468189473193e+00,2.491136663213863400e+00,2.423886717136755298e+00,2.477486267672793119e+00,2.445487782531825083e+00,2.521032122464776926e+00
4.799999999999999822e-01,2.996947283608276003e+00,2.591666345374867397e+00,2.635337633106370703e+00,2.575365918302186419e+00,2.507112601791015916e+00,2.561623229340865837e+00,2.529206555485419283e+00,2.604647961206725260e+00
4.899999999999999911e-01,3.108157397729843563e+00,2.676897232157105400e+00,2.720987609740062041e+00,2.659801004888566744e+00,2.590725898323134491e+00,2.646041581704146939e+00,2.613262201618357317e+00,2.688407327319945139e+00
5.000000000000000000e-01,3.220536446638101680e+00,2.762224346928674468e+00,2.806605892460786844e+00,2.744374196794744147e+00,2.674671598128800731e+00,2.730681492737999871e+00,2.697594662154408685e+00,2.772259797078303833e+00
5.100000000000000089e-01,3.334026074349039526e+00,2.847577293613150928e+00,2.892112872008075097e+00,2.829017457561171067e+00,2.758893212076784618e+00,2.815487376792177088e+00,2.782138224136936344e+00,2.856122037625310028e+00
5.200000000000000178e-01,3.448567463716046611e+00,2.932885622773930390e+00,2.977430008070403478e+00,2.913664942756629461e+00,2.843333761117426306e+00,2.900401087132188582e+00,2.866833890919859851e+00,2.939905072656708196e+00
5.300000000000000266e-01,3.564101368002169590e+00,3.018056966525861196e+00,3.062480462335487985e+00,2.998254084769079952e+00,2.927938481572746721e+00,2.985373305873121108e+00,2.951625301827981662e+00,3.023530579875600477e+00
5.400000000000000355e-01,3.680568132765765998e+00,3.103012477183932027e+00,3.147189839456141947e+00,3.082727808265489866e+00,3.012652689755859647e+00,3.070347516442230695e+00,3.036458250087265220e+00,3.106924182395966572e+00
5.500000000000000444e-01,3.797907732909144851e+00,3.187682433880981492e+00,3.231614931089246578e+00,3.167031615121985944e+00,3.097421362598659300e+00,3.155265287239363392e+00,3.121279212265732461e+00,3.190027714744598342e+00
5.600000000000000533e-01,3.916058156104527121e+00,3.272021721359062774e+00,3.315822490698238756e+00,3.251127434405565619e+00,3.182190390777940525e+00,3.240071971174749876e+00,3.206035584245811254e+00,3.272935903351656517e+00
5.700000000000000622e-01,4.034951331535436836e+00,3.355973481625653232e+00,3.399765261513646664e+00,3.334966913762801077e+00,3.266906312203423646e+00,3.324712343509626855e+00,3.290674638443592759e+00,3.355654860886219115e+00
5.799999999999999600e-01,4.154524238314494688e+00,3.439471208741472275e+00,3.483379568989853681e+00,3.418517062232877546e+00,3.351515513952521008e+00,3.409129590110320240e+00,3.375144645197618143e+00,3.438113710884477481e+00
5.899999999999999689e-01,4.274714765537230399e+00,3.522449232573411582e+00,3.566602797950832571e+00,3.501761523514660190e+00,3.435963195903732004e+00,3.493268351851416487e+00,3.459394853136570802e+00,3.520242031400343308e+00
5.999999999999999778e-01,4.395460551527275328e+00,3.604842776785264213e+00,3.649372740068923981e+00,3.584648155655842938e+00,3.520198174295596338e+00,3.577085348979998525e+00,3.543375650176562530e+00,3.601965582650448194e+00
6.099999999999999867e-01,4.516699024876414725e+00,3.686588014257991652e+00,3.731627739831612889e+00,3.667118947661408779e+00,3.604170281260362430e+00,3.660540799150667102e+00,3.627037768467462620e+00,3.683211867642948167e+00
6.199999999999999956e-01,4.638367419674720438e+00,3.767623886067378525e+00,3.813306910988548903e+00,3.749120794419766423e+00,3.687828958423025050e+00,3.743593707168807239e+00,3.710332841459709208e+00,3.763914089753108261e+00
6.300000000000000044e-01,4.760402819278660047e+00,3.847895400802674448e+00,3.894360712173235761e+00,3.830600132066801056e+00,3.771122512030522511e+00,3.826200026120504472e+00,3.793213421698915067e+00,3.844010880546149256e+00
6.400000000000000133e-01,4.882742178340957473e+00,3.927358918727705817e+00,3.974801661691024890e+00,3.911508068739349753e+00,3.854001478539794245e+00,3.908311461869517611e+00,3.875630961018005749e+00,3.923442403873663942e+00
6.500000000000000222e-01,5.005322350902550177e+00,4.005993287915141643e+00,4.054595923662170698e+00,3.991800402056517871e+00,3.936415196442591302e+00,3.989880223821037131e+00,3.957536947117486825e+00,4.002190499418353475e+00
6.600000000000000311e-01,5.128080129773565865e+00,4.083741263147141254e+00,4.133687046268928356e+00,4.071432908036305420e+00,4.018314516792379720e+00,4.070858339009618909e+00,4.038887262404136536e+00,4.080245909424259132e+00
6.700000000000000400e-01,5.250952263717042712e+00,4.160546619895920450e+00,4.212019188922162094e+00,4.150358396334899780e+00,4.099652769634566596e+00,4.151198796189388140e+00,4.119638693434096943e+00,4.157579994577981886e+00
6.800000000000000488e-01,5.373875494863461277e+00,4.236354211930473568e+00,4.289537177228112341e+00,4.228526360258076267e+00,4.180383950389937375e+00,4.230856303653387940e+00,4.199750019846965721e+00,4.234147797425535487e+00
6.900000000000000577e-01,5.496786577157374509e+00,4.311117945117152850e+00,4.366186508877258454e+00,4.305894860225394360e+00,4.260462445379254781e+00,4.309786020532108353e+00,4.279179810980648924e+00,4.309898464604044577e+00
7.000000000000000666e-01,5.619622322565958505e+00,4.384829303189802019e+00,4.441913396209775655e+00,4.382420876086620787e+00,4.339843791532203454e+00,4.387953482303887931e+00,4.357887580685257056e+00,4.384801398595488564e+00
7.099999999999999645e-01,5.742319602495841835e+00,4.457616351261076915e+00,4.516664958768252802e+00,4.458057330508331972e+00,4.418485136911167288e+00,4.465326450340902475e+00,4.435832919598069246e+00,4.458897498470855147e+00
7.199999999999999734e-01,5.864815397809421960e+00,4.529460417590150278e+00,4.590388995159448093e+00,4.532783491921213326e+00,4.496342576648339140e+00,4.541864816413158756e+00,4.512975988944520900e+00,4.532181717817063138e+00
7.299999999999999822e-01,5.987046815726744242e+00,4.600312193614360723e+00,4.663033927204842222e+00,4.606567060253123458e+00,4.573373528344861327e+00,4.617530236246318864e+00,4.589278933377921810e+00,4.604661092886384921e+00
7.399999999999999911e-01,6.108951115272916788e+00,4.670123017115971109e+00,4.734550859034781567e+00,4.679365114448634344e+00,4.649536708393098294e+00,4.692283979984005704e+00,4.664706043810689096e+00,4.676357227394733584e+00
7.500000000000000000e-01,6.230471208092671631e+00,4.738844917186658456e+00,4.804912962821583200e+00,4.751137086854079428e+00,4.724790896305214538e+00,4.766087645175135279e+00,4.739219475611458066e+00,4.747296949776334429e+00
7.600000000000000089e-01,6.351573613430283594e+00,4.806463942962178493e+00,4.874078980453276699e+00,4.821840623254741942e+00,4.799092808807588817e+00,4.838902984676375141e+00,4.812781307070498116e+00,4.817483896030536172e+00
7.700000000000000178e-01,6.472203304211467945e+00,4.872986689991603448e+00,4.942001111383473422e+00,4.891450107196801511e+00,4.872403501609449350e+00,4.910693671695621987e+00,4.885355172349744812e+00,4.886895166602574392e+00
7.800000000000000266e-01,6.592299433923788143e+00,4.938367689786794301e+00,5.008632634273385342e+00,4.959942219510739214e+00,4.944686065012916742e+00,4.981424632084209492e+00,4.956909571017983573e+00,4.955525147576155476e+00
7.900000000000000355e-01,6.711801358836907205e+00,5.002562141114498928e+00,5.074023350311164471e+00,5.027278184244976522e+00,5.015902804246019642e+00,5.051061890892804662e+00,5.027419570346956412e+00,5.023345002669190151e+00
8.000000000000000444e-01,6.830648655223482635e+00,5.065525937509623766e+00,5.138180780342758602e+00,5.093420761965909094e+00,5.086017567094671676e+00,5.119571838941165076e+00,5.096850438840416331e+00,5.090335720301021993e+00
8.100000000000000533e-01,6.948781136422264915e+00,5.127210938262749096e+00,5.201066424441142644e+00,5.158352478266465369e+00,5.154998452830998446e+00,5.186921691275970581e+00,5.165168379526869913e+00,5.156473817908928226e+00
8.200000000000000622e-01,7.066138879964246833e+00,5.187561732402836689e+00,5.262638398363788994e+00,5.222052289810665826e+00,5.222817095699945789e+00,5.253079834625939526e+00,5.232342027647745475e+00,5.221719740070122739e+00
8.300000000000000711e-01,7.182662234781403754e+00,5.246536667620734562e+00,5.322855695021577738e+00,5.284504362501499131e+00,5.289442416965832727e+00,5.318016387369473463e+00,5.298339968932725519e+00,5.286048530851873650e+00
8.399999999999999689e-01,7.298291844108903526e+00,5.304095578614677287e+00,5.381678208076686509e+00,5.345683487272083312e+00,5.354845946304471305e+00,5.381702988500570051e+00,5.363133567430995008e+00,5.349438358483803668e+00
8.499999999999999778e-01,7.412968662688776078e+00,5.360217430702778785e+00,5.439073125952963217e+00,5.405559126292602379e+00,5.418999707432929469e+00,5.444112749793851513e+00,5.426695966071864774e+00,5.411858601745826114e+00
8.599999999999999867e-01,7.526633963075343381e+00,5.414937296718468573e+00,5.495062737235090644e+00,5.464098212691314238e+00,5.481874055845372240e+00,5.505217906101536940e+00,5.489001465535379154e+00,5.473284445565846035e+00
8.699999999999999956e-01,7.639229371123039236e+00,5.468234912982440576e+00,5.549651977334702835e+00,5.521269157822256801e+00,5.543440354195602104e+00,5.564986481614471181e+00,5.550021503663672640e+00,5.533749231068357588e+00
8.800000000000000044e-01,7.750720665755250316e+00,5.520080047643083354e+00,5.602896262001473282e+00,5.577041361366156913e+00,5.603670751694017405e+00,5.623387811144429982e+00,5.609727161268425633e+00,5.593322322490167586e+00
8.900000000000000133e-01,7.861078405938481062e+00,5.570437739604755301e+00,5.654783752386574491e+00,5.631388417787039025e+00,5.662534805970047103e+00,5.680399060659132360e+00,5.668089351924699315e+00,5.651994880653722575e+00
9.000000000000000222e-01,7.970246860762215668e+00,5.619274067616554902e+00,5.705276161802241397e+00,5.684297202007544847e+00,5.719996065564918020e+00,5.735998663335942105e+00,5.725079796175310598e+00,5.709698923634539014e+00
9.100000000000000311e-01,8.078170652910548810e+00,5.666556246086450699e+00,5.754335801508050352e+00,5.735745902656959494e+00,5.776028591578315385e+00,5.790124142875518132e+00,5.780672099381656714e+00,5.766345294312296588e+00
9.200000000000000400e-01,8.184794776462204879e+00,5.712252670281318778e+00,5.801925406899158588e+00,5.785709781008910646e+00,5.830611094439783315e+00,5.842743607076346102e+00,5.834839509536109858e+00,5.821881324636888344e+00
9.300000000000000488e-01,8.290064597200565544e+00,5.756348778057223115e+00,5.848008769986104305e+00,5.834165206779170276e+00,5.883723757989220537e+00,5.893854601048878372e+00,5.887557078461082227e+00,5.876271925667670537e+00
9.400000000000000577e-01,8.393925868694321224e+00,5.798824463216506686e+00,5.892550640783577265e+00,5.881089726051135003e+00,5.935346179615721418e+00,5.943441965407362915e+00,5.938792252688318563e+00,5.929526251219907174e+00
9.500000000000000666e-01,8.496326721367630341e+00,5.839651803319479306e+00,5.935516767942571548e+00,5.926462015551940077e+00,5.985457227167257699e+00,5.991489314487903783e+00,5.988518595377101406e+00,5.981590419710950179e+00
9.599999999999999645e-01,8.597226515749445852e+00,5.878804205813629835e+00,5.976873977119010029e+00,5.970264792557244959e+00,6.034030901759580345e+00,6.037981216941598284e+00,6.036713985163738805e+00,6.032403186281733554e+00
9.699999999999999734e-01,8.696576446618147216e+00,5.916256522632873605e+00,6.016590257177991674e+00,6.012485423952267816e+00,6.081045920944310623e+00,6.082902026105157844e+00,6.083358902853900574e+00,6.081927215874097570e+00
9.799999999999999822e-01,8.794325205411993807e+00,5.951985074125147435e+00,6.054634855559692497e+00,6.053106203538320962e+00,6.126484928581477973e+00,6.126216657486712514e+00,6.128433205427465502e+00,6.130133951011442761e+00
9.899999999999999911e-01,8.890421947639506328e+00,5.985985136243844096e+00,6.090978344966465841e+00,6.092110597923391602e+00,6.170329863481581967e+00,6.167904518945843684e+00,6.171916639670861571e+00,6.177135286284142879e+00
1.000000000000000000e+00,8.984816316835511074e+00,6.018308256396752931e+00,6.125592946113465942e+00,6.129483206077573243e+00,6.212562018704446132e+00,6.207953568683030277e+00,6.213809198536690559e+00,6.222857220573381198e+00
1.010000000000000009e+00,9.077458445933414666e+00,6.048981215113398591e+00,6.158453041724998300e+00,6.165209818104150585e+00,6.253166391545373237e+00,6.246352386303264836e+00,6.254119930305829911e+00,6.267186853846706818e+00
1.020000000000000018e+00,9.168298980903847095e+00,6.078041080029168874e+00,6.189533831085464399e+00,6.199277389644788805e+00,6.292128502702372117e+00,6.283087049047843209e+00,6.292830917324243600e+00,6.309982494914131657e+00
1.030000000000000027e+00,9.257289075483786434e+00,6.105469226206605704e+00,6.218812100039025736e+00,6.231674035812381440e+00,6.329433556663192739e+00,6.318147910615253160e+00,6.329923124186169758e+00,6.351151620089289018e+00
1.040000000000000036e+00,9.344380424731049573e+00,6.131248596900205072e+00,6.246268950850672574e+00,6.262389068210563181e+00,6.365067158532587754e+00,6.351529411099824607e+00,6.365379183902472704e+00,6.390618833575413049e+00
1.050000000000000044e+00,9.429525255291860475e+00,6.155397365411601207e+00,6.271896940269767740e+00,6.291412974141944225e+00,6.399017294301583725e+00,6.383225360720758523e+00,6.399186057887550128e+00,6.428325652607448149e+00
1.060000000000000053e+00,9.512676353794065065e+00,6.178112928733220599e+00,6.295681931767732387e+00,6.318737427422784769e+00,6.431269840754630707e+00,6.413234619868165787e+00,6.431338131908292510e+00,6.464245542621540608e+00
1.070000000000000062e+00,9.593787077636587668e+00,6.199433260428923731e+00,6.317609624566149051e+00,6.344355309263986165e+00,6.461817591635689695e+00,6.441557579233716524e+00,6.461823813399773186e+00,6.498344666165926320e+00
1.080000000000000071e+00,9.672811362216457098e+00,6.219345269508909091e+00,6.337670720307058581e+00,6.368262480027810035e+00,6.490658273431610503e+00,6.468191006714822500e+00,6.490630709679737542e+00,6.530564662849598356e+00
1.090000000000000080e+00,9.749703742250790839e+00,6.237837342007975572e+00,6.355864660382465559e+00,6.390457910784644646e+00,6.517792123217295952e+00,6.493129982298912140e+00,6.517746746277645720e+00,6.560842666303367210e+00
1.100000000000000089e+00,9.824419365267957005e+00,6.254899372643237143e+00,6.372184335002213373e+00,6.410951197710487826e+00,6.543236124776179885e+00,6.516372127106915713e+00,6.543163014739892702e+00,6.589126203082599886e+00
1.110000000000000098e+00,9.896914006936187391e+00,6.270507226830904557e+00,6.386633045332605008e+00,6.429753873707936940e+00,6.566984812517907777e+00,6.537919253653202922e+00,6.566877355010985795e+00,6.615411756864773452e+00
1.120000000000000107e+00,9.967144086319015273e+00,6.284664626237917773e+00,6.399216803814854693e+00,6.446866138641066613e+00,6.589032673931643380e+00,6.557773485365189892e+00,6.588889425148604317e+00,6.639592446554950733e+00
1.130000000000000115e+00,1.003506666988766227e+01,6.297419264365333724e+00,6.409935312743238356e+00,6.462286252405618825e+00,6.609368874406428063e+00,6.575935620049221164e+00,6.609194057564190317e+00,6.661460355094211749e+00
1.140000000000000124e+00,1.010063951174337049e+01,6.308772995135743855e+00,6.418774902841922092e+00,6.476016752377983465e+00,6.627988367887741816e+00,6.592406904904603238e+00,6.627787024810690042e+00,6.680932027373468252e+00
1.150000000000000133e+00,1.016382105143958725e+01,6.318728688225037970e+00,6.425650985298890561e+00,6.488062394421405976e+00,6.644888519130601523e+00,6.607188466266522120e+00,6.644664921567088101e+00,6.697992864544046299e+00
1.159999999999999920e+00,1.022457043991928494e+01,6.327290777915211883e+00,6.430491385225901801e+00,6.498429083765342007e+00,6.660066459296188235e+00,6.620280680992380873e+00,6.659834091058993266e+00,6.712619827933954397e+00
1.169999999999999929e+00,1.028284755054117561e+01,6.334465256279225187e+00,6.433256205463027122e+00,6.507123858462751542e+00,6.673511603981062912e+00,6.631687879338164393e+00,6.673298040092331185e+00,6.724839411613233509e+00
1.179999999999999938e+00,1.033861301636347996e+01,6.340259699860258280e+00,6.433986903970148497e+00,6.514158267046085804e+00,6.685218882162226706e+00,6.641415763417871432e+00,6.685053079504527318e+00,6.734628581726572527e+00
1.189999999999999947e+00,1.039182823762241803e+01,6.344662188979570239e+00,6.432707834238512667e+00,6.519537476670959286e+00,6.695184985732064220e+00,6.649456668436025453e+00,6.695099977322087170e+00,6.742015976019126278e+00
1.199999999999999956e+00,1.044245538592207367e+01,6.347673930352725868e+00,6.429410842541190441e+00,6.523241628646434087e+00,6.703412299995070711e+00,6.655808153077069633e+00,6.703437398800993208e+00,6.746943675034175136e+00
1.209999999999999964e+00,1.049045745837884880e+01,6.349307253582558985e+00,6.424113357271189706e+00,6.525277153623681770e+00,6.709903289762633172e+00,6.660478609969088026e+00,6.710069501836870565e+00,6.749378385572640582e+00
1.219999999999999973e+00,1.053579827489823550e+01,6.349576054985351270e+00,6.416840725413618607e+00,6.525656953499635371e+00,6.714680304113671561e+00,6.663478763113929837e+00,6.715001746586073850e+00,6.749345624561040147e+00
1.229999999999999982e+00,1.057844250161125466e+01,6.348495832602758959e+00,6.407606340531594391e+00,6.524395172024153311e+00,6.717798680848605208e+00,6.664818144408427791e+00,6.718246975431587664e+00,6.746925049468908142e+00
1.239999999999999991e+00,1.061835568706091237e+01,6.346056025463437500e+00,6.396431694457441530e+00,6.521507794231399480e+00,6.719266234121690218e+00,6.664501148170817402e+00,6.719830716075750665e+00,6.742132000835153960e+00
1.250000000000000000e+00,1.065550426865178224e+01,6.342161777490328944e+00,6.383257707117508062e+00,6.517022488821154091e+00,6.719091460782616210e+00,6.662524860616001909e+00,6.719773478818181545e+00,6.735030540252578746e+00
1.260000000000000009e+00,1.068985561109183102e+01,6.336816692359057868e+00,6.368099942494193755e+00,6.510951854461076493e+00,6.717285057906480894e+00,6.658879084266563275e+00,6.718071748068404681e+00,6.725688063536181538e+00
1.270000000000000018e+00,1.072137802226219883e+01,6.330045094798947503e+00,6.350991003061530193e+00,6.503309993599750705e+00,6.713829509650797611e+00,6.653554245148908031e+00,6.714732967412194498e+00,6.714192334769245818e+00
1.280000000000000027e+00,1.075004077696938154e+01,6.321871984693195223e+00,6.331903275277127818e+00,6.494124173043201331e+00,6.708733139517666366e+00,6.646584205494200148e+00,6.709784054158078881e+00,6.700646677663700146e+00
1.290000000000000036e+00,1.077581415262508280e+01,6.312321694984724729e+00,6.310876463857187701e+00,6.483437067823404121e+00,6.702069487728375741e+00,6.637972036219696115e+00,6.703197411998225164e+00,6.685034531961690618e+00
1.300000000000000044e+00,1.079866944414695595e+01,6.301434337372136874e+00,6.287968684118868445e+00,6.471223792965743016e+00,6.693854910292775351e+00,6.627748724806860281e+00,6.694986187240338005e+00,6.667266189930426634e+00
1.310000000000000053e+00,1.081857898662373607e+01,6.289262013761719672e+00,6.263207212371477262e+00,6.457486002456461982e+00,6.684067274640290712e+00,6.615934798163965347e+00,6.685171962387979505e+00,6.647402604047317531e+00
1.320000000000000062e+00,1.083551618558758278e+01,6.275899945054018936e+00,6.236562249919903600e+00,6.442245996661765339e+00,6.672681083617822750e+00,6.602538395069672106e+00,6.673783537013096456e+00,6.625525719852109141e+00
1.330000000000000071e+00,1.084945556151344981e+01,6.261267540677925680e+00,6.208029738186519708e+00,6.425535134641229718e+00,6.659645393254471024e+00,6.587507800689594184e+00,6.660860534344434924e+00,6.601735609542254579e+00
1.340000000000000080e+00,1.086037274986662027e+01,6.245160063337412026e+00,6.177664297211090449e+00,6.407368394034557824e+00,6.645051686682682757e+00,6.570841290008245572e+00,6.646421494421215215e+00,6.576095531713450626e+00
1.350000000000000089e+00,1.086824453012958713e+01,6.227548486534435490e+00,6.145534640060500209e+00,6.387727009145895529e+00,6.628946065867289406e+00,6.552558120745354486e+00,6.630458986930952925e+00,6.548753773462054895e+00
1.360000000000000098e+00,1.087304888807126879e+01,6.208480708832506245e+00,6.111672301867375090e+00,6.366631338376548044e+00,6.611351216067664183e+00,6.532661443112475652e+00,6.612943806259359292e+00,6.519882268274277415e+00
1.370000000000000107e+00,1.087476498886933918e+01,6.187969674255004549e+00,6.076013406936259464e+00,6.344117235296687696e+00,6.592280560600938699e+00,6.511152142264309717e+00,6.593824563804678185e+00,6.489570393965366613e+00
1.380000000000000115e+00,1.087337325021837131e+01,6.165991282614445623e+00,6.038615640695154774e+00,6.320221140914201285e+00,6.571742979531993711e+00,6.488053663655650283e+00,6.573051323759495190e+00,6.457865698651927389e+00
1.390000000000000124e+00,1.086885536253899254e+01,6.142589215477778808e+00,5.999553958430656309e+00,6.294977335268896468e+00,6.549747413439858335e+00,6.463390892069926785e+00,6.550659432480047784e+00,6.424869313032393059e+00
1.400000000000000133e+00,1.086119427386591951e+01,6.117819066645583170e+00,5.958906405398834316e+00,6.268433985404343822e+00,6.526328387878620241e+00,6.437179315466873497e+00,6.526680259009594032e+00,6.390763884125433059e+00
1.409999999999999920e+00,1.085037427849699476e+01,6.091738176670482119e+00,5.916754518690017228e+00,6.240661528038227601e+00,6.501498096263468085e+00,6.409444699681587032e+00,6.501168244106844796e+00,6.355739821613769713e+00
1.419999999999999929e+00,1.083638099592831239e+01,6.064457173785126720e+00,5.873180188345029862e+00,6.211734045643104274e+00,6.475270972208782894e+00,6.380223524578651606e+00,6.474181200591151431e+00,6.319906793524820543e+00
1.429999999999999938e+00,1.081920142410212549e+01,6.036086364887701450e+00,5.828263368361536578e+00,6.181603932517709232e+00,6.447668647994698077e+00,6.349569222087978915e+00,6.445723534005925792e+00,6.283368345344125139e+00
1.439999999999999947e+00,1.079882396443417569e+01,6.006517708328205529e+00,5.782120787281638030e+00,6.150241994158126779e+00,6.418710694971437647e+00,6.317523194763983163e+00,6.415691418540022894e+00,6.246157393699491855e+00
1.449999999999999956e+00,1.077523842617884853e+01,5.975795359900565984e+00,5.734913295211348405e+00,6.117710275739654868e+00,6.388419422138929882e+00,6.284123095261218594e+00,6.384039622141028048e+00,6.208326248966696603e+00
1.459999999999999964e+00,1.074843608186565724e+01,5.943973180911133802e+00,5.686729226539976700e+00,6.084068163469308566e+00,6.356865098947537263e+00,6.249434490728963176e+00,6.350747950308479162e+00,6.169961903987159602e+00
1.469999999999999973e+00,1.071840966882934332e+01,5.911059906743079573e+00,5.637657678112608650e+00,6.049349338341170501e+00,6.324094881452656303e+00,6.213498018417102919e+00,6.315816331658566263e+00,6.131117720536829907e+00
1.479999999999999982e+00,1.068515341808317665e+01,5.877107894657195075e+00,5.587788290307614147e+00,6.013576341248783486e+00,6.290131514707884008e+00,6.176343209587894734e+00,6.279309414016470470e+00,6.091804510138335793e+00
1.489999999999999991e+00,1.064866309123345367e+01,5.842182281070811278e+00,5.537210966201693729e+00,5.976797193735089664e+00,6.254998693870691184e+00,6.138010948991434290e+00,6.241376203254850985e+00,6.052058541914210998e+00
1.500000000000000000e+00,1.060893597357050311e+01,5.806348869267090151e+00,5.486015637061928629e+00,5.939064103094534808e+00,6.218690967755627241e+00,6.098516717677382459e+00,6.202120003381222269e+00,6.011926712304986431e+00
1.510000000000000009e+00,1.056597094452362384e+01,5.769673948419752563e+00,5.434291989865319472e+00,5.900392363483116576e+00,6.181171894148596024e+00,6.057919129384914392e+00,6.161604948369848067e+00,5.971496485011108746e+00
1.520000000000000018e+00,1.051976844837338909e+01,5.732224127302457006e+00,5.382129206755097428e+00,5.860817189489702983e+00,6.142452491030546469e+00,6.016270717408719548e+00,6.119889751675312795e+00,5.930869065799217132e+00
1.530000000000000027e+00,1.047033054537820362e+01,5.694066200968436853e+00,5.329615698058703721e+00,5.820447420162084384e+00,6.102534200295432143e+00,5.973610315861525244e+00,6.077021797888408017e+00,5.890163419876832229e+00
1.540000000000000036e+00,1.041766091484157464e+01,5.655327851926633009e+00,5.276836127846846303e+00,5.779403779712478872e+00,6.061421716562138684e+00,5.929979733376079309e+00,6.033018528837106764e+00,5.849413459711492180e+00
1.550000000000000044e+00,1.036176487543702862e+01,5.616164629767849803e+00,5.223865459923191956e+00,5.737752742327650424e+00,6.019125804000431401e+00,5.885426764317156945e+00,5.987863253750225212e+00,5.808622340904012304e+00
1.560000000000000053e+00,1.030264941590763961e+01,5.576711482816171461e+00,5.170817341853883420e+00,5.695535234011734005e+00,5.975660548526334104e+00,5.840019023863149528e+00,5.941527927440140466e+00,5.767851619462616597e+00
1.570000000000000062e+00,1.024032318204579717e+01,5.537058954630158070e+00,5.117845833149489820e+00,5.652790205604861562e+00,5.931039948178601584e+00,5.793809885546169269e+00,5.894121785181006601e+00,5.727125972202491866e+00
1.580000000000000071e+00,1.017479653243445270e+01,5.497271159054002432e+00,5.065048764705247564e+00,5.609554229579329920e+00,5.885271120697970204e+00,5.746856474666145687e+00,5.845723508443153804e+00,5.686410564237457166e+00
1.590000000000000080e+00,1.010608150444086384e+01,5.457407354633877716e+00,5.012491931396039213e+00,5.565857576571100473e+00,5.838382441350891128e+00,5.699210473457251958e+00,5.796349670226832451e+00,5.645659583564498263e+00
1.600000000000000089e+00,1.003419185522071544e+01,5.417495151179702262e+00,4.960152252843946563e+00,5.521729138720778529e+00,5.790411745632896512e+00,5.650915205591140911e+00,5.746039660269619098e+00,5.604801067690412530e+00
1.610000000000000098e+00,9.959143062671188318e+00,5.377582983350486678e+00,4.908093775953771498e+00,5.477177109269955046e+00,5.741408043094461178e+00,5.602009133952691400e+00,5.694873767974737433e+00,5.563785393830054993e+00
1.620000000000000107e+00,9.880952334645279223e+00,5.337727512521484030e+00,4.856400064760566515e+00,5.432221628832570204e+00,5.691424864374178050e+00,5.552524738834958562e+00,5.642913890476947358e+00,5.522506621059885212e+00
1.630000000000000115e+00,9.799638612969536311e+00,5.297988213316068951e+00,4.805190081193795315e+00,5.386884826118085279e+00,5.640505389566799366e+00,5.502493766030782218e+00,5.590215641006608394e+00,5.480855078851956108e+00
1.640000000000000124e+00,9.715222580112500950e+00,5.258454442040124910e+00,4.754530055586990045e+00,5.341191318753171657e+00,5.588689002767829983e+00,5.451956280663082133e+00,5.536821582280854415e+00,5.438693788471023360e+00
1.650000000000000133e+00,9.627726659073490012e+00,5.219252139677225344e+00,4.704476981609749586e+00,5.295197847731535568e+00,5.536011271294766445e+00,5.400969801639411649e+00,5.482780834916877843e+00,5.395922348499119003e+00
1.660000000000000142e+00,9.537177995672484698e+00,5.180437853042760388e+00,4.655083993443962065e+00,5.248992881213111694e+00,5.482511890419018208e+00,5.349583097536566356e+00,5.428127443195149837e+00,5.352470920414821975e+00
1.669999999999999929e+00,9.443635744840275237e+00,5.142054674680835546e+00,4.606403729744608988e+00,5.202627698813961032e+00,5.428220323733592423e+00,5.297812266306610951e+00,5.372896848334128173e+00,5.308311799051071311e+00
1.679999999999999938e+00,9.347136668959803885e+00,5.104142682853448854e+00,4.558498238364938615e+00,5.156123590509098520e+00,5.373192419371019213e+00,5.245678208574114265e+00,5.317149653384005248e+00,5.263446125132310804e+00
1.689999999999999947e+00,9.247708305646156646e+00,5.066738869513389254e+00,4.511423355784349276e+00,5.109512982960165317e+00,5.317479854580668075e+00,5.193220754466368660e+00,5.260901437740307607e+00,5.217874513281450355e+00
1.699999999999999956e+00,9.145379814078733460e+00,5.029877096149742322e+00,4.465265285291996733e+00,5.062828696314769950e+00,5.261133426599085894e+00,5.140476749567266523e+00,5.204178588430426800e+00,5.171610615988280202e+00
1.709999999999999964e+00,9.040181944629361865e+00,4.993588007897192149e+00,4.420067081661826158e+00,5.016091622801444494e+00,5.204225415952964617e+00,5.087477785149705944e+00,5.147030765880432845e+00,5.124636494551406685e+00
1.719999999999999973e+00,8.932147047160782449e+00,4.957899043046913867e+00,4.375854274615166517e+00,4.969318037994499448e+00,5.146808281012376085e+00,5.034263538373663138e+00,5.089502629880678697e+00,5.076882151197192883e+00
1.729999999999999982e+00,8.821153840376213751e+00,4.922834411536861410e+00,4.332651244752491415e+00,4.922511217369740066e+00,5.088923616138006700e+00,4.980872476087648160e+00,5.031605357364556497e+00,5.028317100245164539e+00
1.739999999999999991e+00,8.707060461966914744e+00,4.888415066833204925e+00,4.290484474574061124e+00,4.875677743381458207e+00,5.030604366596493904e+00,4.927343091378765472e+00,4.973351290769257638e+00,4.979003359716251964e+00
1.750000000000000000e+00,8.589897105957415846e+00,4.854658709596876065e+00,4.249366902766252174e+00,4.828833454138948156e+00,4.971847836690461264e+00,4.873645999762235448e+00,4.914742465886003941e+00,4.929038074500286193e+00
1.760000000000000009e+00,8.469695898666603995e+00,4.821579839328251182e+00,4.209348765835264849e+00,4.781986419922897191e+00,4.912682276078932375e+00,4.819782744282736786e+00,4.855813386436995671e+00,4.878655402521849815e+00
1.770000000000000018e+00,8.346471643109744321e+00,4.789189731827484309e+00,4.170444635801354494e+00,4.735139202881574860e+00,4.853139592410196990e+00,4.765788821244417939e+00,4.796627589868623254e+00,4.827953080445494649e+00
1.780000000000000027e+00,8.220251439489933531e+00,4.757496531295259068e+00,4.132639003401259004e+00,4.688290772388707062e+00,4.793238494285034790e+00,4.711684773001353577e+00,4.737226856164457267e+00,4.776970767929937800e+00
1.790000000000000036e+00,8.091075400916821536e+00,4.726505283703327009e+00,4.095923106552180393e+00,4.641439272663625104e+00,4.733008476985168578e+00,4.657453983924565222e+00,4.677621241776729555e+00,4.725801594603591838e+00
1.800000000000000044e+00,7.958985663104255259e+00,4.696217996713645704e+00,4.060290998194370893e+00,4.594590540967330661e+00,4.672481787809624088e+00,4.603088828940619770e+00,4.617832722962223357e+00,4.674444723016664582e+00
1.810000000000000053e+00,7.824026425374432492e+00,4.666633690402166579e+00,4.025774396361787133e+00,4.547825981037004084e+00,4.611694342893416731e+00,4.548595026583412526e+00,4.557903659428552245e+00,4.622901059164707505e+00
1.820000000000000062e+00,7.686243971699582289e+00,4.637748518221235017e+00,3.992387619713274383e+00,4.501186686578725116e+00,4.550622381581961307e+00,4.493973973494938434e+00,4.497858132838429057e+00,4.571254094690941905e+00
1.830000000000000071e+00,7.545686621102825953e+00,4.609555852353599548e+00,3.960110415807471362e+00,4.454649775062697437e+00,4.489296158686404858e+00,4.439227156518004591e+00,4.437724943100057828e+00,4.519502796074806206e+00
1.840000000000000080e+00,7.402404772723677695e+00,4.582046329846385824e+00,3.928912228531360018e+00,4.408181458782102879e+00,4.427739510371813125e+00,4.384362150943265313e+00,4.377572384650323833e+00,4.467659129628784420e+00
1.850000000000000089e+00,7.256450890684501331e+00,4.555208034363332992e+00,3.898735802042031739e+00,4.361784795994658737e+00,4.365976623110829458e+00,4.329423845524898340e+00,4.317460645748444570e+00,4.415778134162970048e+00
1.860000000000000098e+00,7.107872966661991754e+00,4.529026553224604790e+00,3.869534242695284565e+00,4.315483637089541524e+00,4.304053282576825623e+00,4.274433407242142380e+00,4.257423874742300995e+00,4.363879867530337187e+00
1.870000000000000107e+00,6.956579538443362409e+00,4.503485115240427383e+00,3.841269997880833564e+00,4.269237994438267236e+00,4.242060223435920818e+00,4.219412834655624778e+00,4.197495381985899776e+00,4.311895018056392637e+00
1.880000000000000115e+00,6.802569691588258749e+00,4.478564724201671510e+00,3.813893761119297121e+00,4.223028089762395965e+00,4.179983615779536699e+00,4.164367940805224322e+00,4.137702938795908558e+00,4.259738943673125000e+00
1.890000000000000124e+00,6.645896772251710161e+00,4.454244256382863476e+00,3.787354249652363780e+00,4.176840344972050367e+00,4.117766793449207263e+00,4.109288567180186647e+00,4.078051287685489079e+00,4.207424551515288158e+00
1.900000000000000133e+00,6.486537991354983212e+00,4.430500615866971081e+00,3.761607433433932890e+00,4.130679270347719090e+00,4.055436061026361116e+00,4.054173621458142307e+00,4.018525184040676379e+00,4.154981123873127125e+00
1.910000000000000142e+00,6.324501252288195374e+00,4.407308856500980809e+00,3.736611027899250370e+00,4.084539518283331283e+00,3.993058070312899499e+00,3.999001173365970718e+00,3.959174179631448798e+00,4.102427924694502792e+00
1.919999999999999929e+00,6.159844163590134869e+00,4.384642336364398041e+00,3.712339962675500704e+00,4.038415057980483169e+00,3.930727315681534328e+00,3.943793162468750779e+00,3.900050474590399219e+00,4.049740163783637215e+00
1.929999999999999938e+00,5.992662181741528649e+00,4.362524963009534851e+00,3.688741555813494166e+00,3.992295167163772973e+00,3.868445562780719271e+00,3.888570359795882947e+00,3.841199704522534564e+00,3.996948638277131760e+00
1.939999999999999947e+00,5.823089387154401386e+00,4.340948787787044516e+00,3.665762643646052421e+00,3.946178112415024142e+00,3.806227008871956752e+00,3.833351243815772413e+00,3.782635120712110055e+00,3.944100300010591642e+00
1.949999999999999956e+00,5.651194899428424456e+00,4.319880273601643950e+00,3.643349332541664154e+00,3.900059630957943835e+00,3.744092395361414027e+00,3.778159224607573030e+00,3.724343942573926647e+00,3.891206572971426692e+00
1.959999999999999964e+00,5.477050221781328609e+00,4.299284684320900496e+00,3.621447192671094051e+00,3.853937764776210528e+00,3.682062580532339258e+00,3.723013950979181974e+00,3.666340556345478507e+00,3.838241501208511597e+00
1.969999999999999973e+00,5.300729217932645732e+00,4.279113757866797485e+00,3.600001470200338893e+00,3.807822768491085252e+00,3.620160804366888030e+00,3.667931621448928592e+00,3.608645445001974927e+00,3.785184391502273371e+00
1.979999999999999982e+00,5.122308157942351947e+00,4.259314909673009630e+00,3.578957281300871873e+00,3.761705792873911047e+00,3.558418261151653716e+00,3.612917525542846509e+00,3.551265111828377563e+00,3.732035022026327198e+00
1.989999999999999991e+00,4.941865665435774879e+00,4.239849879917369613e+00,3.558259810651983379e+00,3.715530247152299292e+00,3.496845099975971483e+00,3.557944675841387294e+00,3.494184859048922842e+00,3.678788119075340646e+00
2.000000000000000000e+00,4.759482695456539680e+00,4.220679371471955044e+00,3.537854476476359089e+00,3.669285481812790017e+00,3.435468722642395001e+00,3.503040568040383107e+00,3.437402861832618228e+00,3.625476572772799333e+00
2.010000000000000231e+00,4.575242547787591540e+00,4.201763836834886412e+00,3.517687122162206581e+00,3.622992250633587652e+00,3.374305818635455978e+00,3.448233661126526073e+00,3.380916438404188096e+00,3.572156834434745409e+00
2.020000000000000018e+00,4.389030376042268422e+00,4.183063589582092234e+00,3.497704154152270206e+00,3.576646512151002266e+00,3.313374547111103130e+00,3.393523533905815182e+00,3.324720751731771173e+00,3.518870012187753193e+00
2.030000000000000249e+00,4.201097453483467525e+00,4.164538933894115225e+00,3.477852732756580689e+00,3.530242872819887356e+00,3.252694267969987951e+00,3.338907940078899905e+00,3.268815822558734485e+00,3.465611096257844359e+00
2.040000000000000036e+00,4.011949571646864499e+00,4.146150255005384366e+00,3.458081082947499052e+00,3.483781000919354387e+00,3.192284493667314482e+00,3.284421128667245338e+00,3.213201461387512392e+00,3.412375632434965222e+00
2.049999999999999822e+00,3.821751084961411138e+00,4.127858186260699114e+00,3.438338818363402716e+00,3.437258361028709075e+00,3.132164869472628510e+00,3.230084895498293918e+00,3.157872997088520872e+00,3.359171877740386503e+00
2.060000000000000053e+00,3.630610602431135980e+00,4.109623657446657141e+00,3.418576176041784986e+00,3.390646615897350724e+00,3.072355136445362511e+00,3.175906209829816085e+00,3.102829284241799268e+00,3.306010449282609454e+00
2.069999999999999840e+00,3.438634929048006050e+00,4.091408045214135036e+00,3.398744616669066243e+00,3.343930705445350871e+00,3.012873489194844989e+00,3.121891368360496521e+00,3.048081744683221128e+00,3.252845953385003597e+00
2.080000000000000071e+00,3.245931856911453028e+00,4.073173247524572105e+00,3.378796959541252143e+00,3.297105806259863048e+00,2.953743979201678638e+00,3.068042940909383898e+00,2.993622736843615684e+00,3.199715272022184198e+00
2.089999999999999858e+00,3.052610094632764781e+00,4.054881773786832788e+00,3.358687511605100706e+00,3.250178985044417601e+00,2.894988758026470155e+00,3.014361371938312661e+00,2.939447516890061340e+00,3.146605590423873444e+00
2.100000000000000089e+00,2.858779178725296966e+00,4.036485564153986516e+00,3.338372124705444755e+00,3.203134644527887875e+00,2.836649185947928142e+00,2.960862764160533178e+00,2.885566327470573622e+00,3.093495419811286062e+00
2.109999999999999876e+00,2.664549298492172369e+00,4.017935726017674902e+00,3.317808308569598186e+00,3.155948883313297593e+00,2.778752149944832883e+00,2.907561979034062105e+00,2.831982085465573729e+00,3.040361442797137048e+00
2.120000000000000107e+00,2.470071195502503869e+00,3.999197989915002527e+00,3.296955281970634921e+00,3.108622217993925130e+00,2.721315182651889319e+00,2.854470253924938916e+00,2.778689170574129008e+00,2.987169186948109623e+00
2.129999999999999893e+00,2.275538417014227655e+00,3.980239105378949205e+00,3.275774051228466099e+00,3.061161612288116007e+00,2.664344768772818561e+00,2.801596845943810088e+00,2.725691016900731345e+00,2.933819672687755009e+00
2.140000000000000124e+00,2.081060945618705027e+00,3.961026855948988068e+00,3.254227473786392100e+00,3.013573706994704615e+00,2.607840099753278462e+00,2.748946565409454479e+00,2.672975616567426105e+00,2.880303461322325287e+00
2.149999999999999911e+00,1.886748114145113897e+00,3.941530108255041576e+00,3.232280453168883128e+00,2.965855729811992081e+00,2.551817758749709064e+00,2.696529000696199496e+00,2.620528812153168907e+00,2.826617006008008914e+00
2.160000000000000142e+00,1.692708881909382512e+00,3.921718912598009421e+00,3.209901909225390426e+00,2.917993491920503946e+00,2.496294778619760901e+00,2.644355139562103663e+00,2.568348603641700478e+00,2.772780393630210227e+00
2.169999999999999929e+00,1.499041019260497043e+00,3.901564475871473370e+00,3.187061578086555880e+00,2.870005873901014137e+00,2.441287793318817734e+00,2.592449378746123134e+00,2.516427734931714788e+00,2.718829113866501501e+00
2.180000000000000160e+00,1.305823547876438173e+00,3.881029038150066501e+00,3.163736052695664380e+00,2.821907690618976172e+00,2.386812987953867093e+00,2.540801508649169538e+00,2.464767653542134784e+00,2.664793553180038188e+00
2.189999999999999947e+00,1.113162890889091594e+00,3.860050676977348605e+00,3.139899843409563740e+00,2.773707672027345694e+00,2.332886060694286723e+00,2.489422780398272916e+00,2.413380773997964912e+00,2.610707713065429925e+00
2.200000000000000178e+00,9.211657749735683298e-01,3.838610164022251858e+00,3.115527205715640680e+00,2.725415578987706144e+00,2.279522223966732319e+00,2.438319482116996006e+00,2.362255585998621399e+00,2.556582872393386552e+00
2.209999999999999964e+00,7.299380336451144480e-01,3.816686586833081929e+00,3.090610730009837326e+00,2.677043658976746343e+00,2.226744819829414190e+00,2.387484013559403540e+00,2.311376282600114962e+00,2.502403441632607084e+00
2.220000000000000195e+00,5.395844832047338446e-01,3.794259442310987662e+00,3.065171069725410646e+00,2.628623407311895477e+00,2.174571312319775185e+00,2.336905531327771346e+00,2.260743512256278454e+00,2.448166913910380771e+00
2.229999999999999982e+00,3.502088282009925280e-01,3.771309693664114171e+00,3.039188179587261285e+00,2.580209193437910109e+00,2.122968119354252003e+00,2.286572954671997060e+00,2.210352903423652204e+00,2.393922783377493868e+00
2.240000000000000213e+00,1.619135472587787394e-01,3.747819794924514891e+00,3.012646821670803554e+00,2.531812354505844631e+00,2.071954887655929500e+00,2.236488481908877279e+00,2.160197495360706377e+00,2.339714519979454010e+00
2.250000000000000000e+00,-2.520020644773188212e-02,3.723773654825241142e+00,2.985534839074977853e+00,2.483440321766311687e+00,2.021559022710458731e+00,2.186663330736101862e+00,2.110283504143872779e+00,2.285577425638585236e+00
2.260000000000000231e+00,-2.110327206263670485e-01,3.699129270108488576e+00,2.957836492990819632e+00,2.435102699142415172e+00,1.971866144362980577e+00,2.137091684696272420e+00,2.060658398974365646e+00,2.231546624161403702e+00
2.270000000000000018e+00,-3.954857979628679798e-01,3.673852501478659605e+00,2.929537898791414463e+00,2.386813172373727365e+00,1.922943416839935082e+00,2.087782869870763225e+00,2.011323166234153081e+00,2.177658529814626043e+00
2.280000000000000249e+00,-5.784628817347237106e-01,3.647930346503647669e+00,2.900627003847198182e+00,2.338586888759318416e+00,1.874796777508226597e+00,2.038747789779759678e+00,1.962285514413101506e+00,2.123944691966251241e+00
2.290000000000000036e+00,-7.598691192954887264e-01,3.621353378239299037e+00,2.871093586696833011e+00,2.290437111643367718e+00,1.827441374625887072e+00,1.989998651943527541e+00,1.913544804631933882e+00,2.070426086622181749e+00
2.300000000000000266e+00,-9.396114798859594996e-01,3.594114604544644820e+00,2.840929233898604966e+00,2.242376980071159487e+00,1.780890649116329882e+00,1.941545846170213085e+00,1.865105983273566137e+00,2.017133524483428975e+00
2.310000000000000053e+00,-1.117598811975672568e+00,3.566208375221880278e+00,2.810127332977277792e+00,2.194396218532044252e+00,1.735144108493986925e+00,1.893402335641874989e+00,1.816978862687080865e+00,1.964106023019883906e+00
2.319999999999999840e+00,-1.293741918489311749e+00,3.537630351492011993e+00,2.778683044991936857e+00,2.146500027529866905e+00,1.690198804791151810e+00,1.845597003977617501e+00,1.769175644072845222e+00,1.911371604050366102e+00
2.330000000000000071e+00,-1.467953650763264006e+00,3.508414624380245428e+00,2.746593282108451994e+00,2.098697812923811412e+00,1.646050237334518718e+00,1.798143065923531569e+00,1.721714422548920931e+00,1.858958326631971136e+00
2.339999999999999858e+00,-1.640148978613269248e+00,3.478734602778410068e+00,2.713856682993247116e+00,2.051022904063285246e+00,1.602691454972638319e+00,1.751047383473977037e+00,1.674607914604038461e+00,1.806900875800230288e+00
2.350000000000000089e+00,-1.810245053264848636e+00,3.448615290054206639e+00,2.680473581381011439e+00,2.003507655677939869e+00,1.560115225845305709e+00,1.704302152883997667e+00,1.627871167044812051e+00,1.755227902557839892e+00
2.359999999999999876e+00,-1.978161235680388819e+00,3.418046505351935771e+00,2.646445981813811077e+00,1.956168965256288583e+00,1.518302419928447389e+00,1.657921944795812452e+00,1.581525729028220084e+00,1.703956508214554466e+00
2.370000000000000107e+00,-2.143819190305164657e+00,3.387019052438435818e+00,2.611777529945948917e+00,1.909026397832141564e+00,1.477250503081158461e+00,1.611932183235875282e+00,1.535590249449953371e+00,1.653113300898347404e+00
2.379999999999999893e+00,-2.307142950415274285e+00,3.355524852981266903e+00,2.576473467276652496e+00,1.862101505916306188e+00,1.436950554993555063e+00,1.566344905652507613e+00,1.490075055727325903e+00,1.602758944635209515e+00
2.390000000000000124e+00,-2.468058894790294389e+00,3.323504991160922017e+00,2.540540614804752462e+00,1.815415899624723606e+00,1.397393260767106904e+00,1.521172367114469015e+00,1.444985541728914358e+00,1.552932840135520243e+00
2.399999999999999911e+00,-2.626495861244165120e+00,3.290815306014888808e+00,2.503987303420807109e+00,1.768991204288503205e+00,1.358569522717123279e+00,1.476428812293944848e+00,1.400339132051639623e+00,1.503656191864574110e+00
2.410000000000000142e+00,-2.782385158657959767e+00,3.257452650827911356e+00,2.466807868389026659e+00,1.722849003560343650e+00,1.320448649941295960e+00,1.432132059804898550e+00,1.356151212458974964e+00,1.454956628326572021e+00
2.419999999999999929e+00,-2.935660553744281476e+00,3.223420897868357393e+00,2.429005903039945125e+00,1.677010806190302183e+00,1.283015423909234620e+00,1.388299195720331225e+00,1.312439350646354752e+00,1.406843398242659582e+00
2.430000000000000160e+00,-3.086258378370782651e+00,3.188725074155080552e+00,2.390594383306843707e+00,1.631500317705625536e+00,1.246269762861726305e+00,1.344940698288049186e+00,1.269228429661903190e+00,1.359339943105888793e+00
2.439999999999999947e+00,-3.234117500808551426e+00,3.153371324033990231e+00,2.351587665745955569e+00,1.586340094127456357e+00,1.210200517652832097e+00,1.302051630223500123e+00,1.226544243025442738e+00,1.312472278061659337e+00
2.450000000000000178e+00,-3.379179335164028686e+00,3.117366892329888284e+00,2.312001459890517197e+00,1.541551334877624191e+00,1.174788407035618487e+00,1.259622427092773389e+00,1.184405849651601450e+00,1.266270503847770401e+00
2.459999999999999964e+00,-3.521387867918003955e+00,3.080720065299307198e+00,2.271852777188434480e+00,1.497167154636729114e+00,1.140021196291747918e+00,1.217661078638725192e+00,1.142800651858538075e+00,1.220763115768408236e+00
2.470000000000000195e+00,-3.660689695067851801e+00,3.043440174780986052e+00,2.231159895387733627e+00,1.453214527371037068e+00,1.105894245344614557e+00,1.176186303045763326e+00,1.101740712541928735e+00,1.175967442627389170e+00
2.479999999999999982e+00,-3.797033974264474754e+00,3.005537521521112421e+00,2.189942303890213715e+00,1.409713532785970891e+00,1.072390065175252705e+00,1.135212857507421402e+00,1.061228359835871826e+00,1.131879312902859036e+00
2.490000000000000213e+00,-3.930372460331156503e+00,2.967027726993760606e+00,2.148220671570702400e+00,1.366670523560039818e+00,1.039489958600017028e+00,1.094752314325789344e+00,1.021260704521185447e+00,1.088534442113868517e+00
2.500000000000000000e+00,-4.060659480373995933e+00,2.927956708530766505e+00,2.106016805890845500e+00,1.324097418205993915e+00,1.007159460221519476e+00,1.054814125535878944e+00,9.818517670732646030e-01,1.045974281632165770e+00
2.510000000000000231e+00,-4.187851929011824126e+00,2.888349941485600869e+00,2.063352524374747698e+00,1.282010000256310622e+00,9.753849466325624773e-01,1.015415246224038448e+00,9.430185761424870750e-01,1.004221820580190938e+00
2.520000000000000018e+00,-4.311909245051109174e+00,2.848218388686549751e+00,2.020250490664003973e+00,1.240420053577097059e+00,9.441520826970565272e-01,9.765700542835374920e-01,9.047810269776327408e-01,9.632839615798297617e-01
2.530000000000000249e+00,-4.432793424498934876e+00,2.807573112293032302e+00,1.976735639794831023e+00,1.199359726737258658e+00,9.134491918161466995e-01,9.382952434366192973e-01,8.671623740517704348e-01,9.231618119358523389e-01
2.540000000000000036e+00,-4.550468953349977141e+00,2.766426032121974465e+00,1.932831850260966933e+00,1.158838180044023281e+00,8.832568189051859253e-01,9.006016310594673335e-01,8.301781641868642980e-01,8.838480576497531604e-01
2.550000000000000266e+00,-4.664902827838584898e+00,2.724789882679563569e+00,1.888563393623374997e+00,1.118860318428665623e+00,8.535623358518010795e-01,8.635011693098727514e-01,7.938436860425439612e-01,8.453527118924577533e-01
2.560000000000000053e+00,-4.776064485413523464e+00,2.682678180034112625e+00,1.843958373768862735e+00,1.079428404154582299e+00,8.243570262904034163e-01,8.269970523706178245e-01,7.581570495395097975e-01,8.076780733928170530e-01
2.569999999999999840e+00,-4.883925830945564428e+00,2.640105162720640664e+00,1.799045684919830856e+00,1.040552362127030728e+00,7.956345383872758248e-01,7.910987067911904314e-01,7.231227413826515349e-01,7.708318180864337510e-01
2.580000000000000071e+00,-4.988448235012926446e+00,2.597126403236609704e+00,1.753857693661349249e+00,1.002244066316807514e+00,7.673900847764654198e-01,7.558186721015217602e-01,6.887547187397879966e-01,7.348306916015819867e-01
2.589999999999999858e+00,-5.089596601089103167e+00,2.553945759921842473e+00,1.708431365376712252e+00,9.645171541705098717e-01,7.396103069721713386e-01,7.211756153047208517e-01,6.550601758740567382e-01,6.996715451428170418e-01
2.600000000000000089e+00,-5.187351191487864277e+00,2.510604733052780091e+00,1.662787320766845989e+00,9.273790451621340969e-01,7.122712380192857129e-01,6.871841634050170899e-01,6.220319453271468957e-01,6.653496493464348127e-01
2.609999999999999876e+00,-5.281694559044645132e+00,2.467113409006779445e+00,1.616952281440584116e+00,8.908170568443324333e-01,6.853652199468674988e-01,6.538509593549727272e-01,5.896610324519045987e-01,6.318690219522865581e-01
2.620000000000000107e+00,-5.372611534090538932e+00,2.423479458137996811e+00,1.570954571967382529e+00,8.548428393858835683e-01,6.588915520262680348e-01,6.211869317183682515e-01,5.579503389297167937e-01,5.992310176732408289e-01
2.629999999999999893e+00,-5.460089133186481369e+00,2.379717043671803811e+00,1.524827330065499531e+00,8.194719070542875183e-01,6.328500481844426817e-01,5.891976024768957876e-01,5.269161384625916655e-01,5.674431721875931034e-01
2.640000000000000124e+00,-5.544116546146635294e+00,2.335840604711676871e+00,1.478604848763792612e+00,7.847190423960530570e-01,6.072386032557253177e-01,5.578874666371516078e-01,4.965637949569948195e-01,5.365075797385512324e-01
2.649999999999999911e+00,-5.624685072816710374e+00,2.291864829019084393e+00,1.432321795807362186e+00,7.505960282593424626e-01,5.820523705331381858e-01,5.272663539471116323e-01,4.669078976559010163e-01,5.064173481011967626e-01
2.660000000000000142e+00,-5.701788066531742416e+00,2.247764476844934745e+00,1.386013145531742818e+00,7.171146201992303348e-01,5.572685941085528949e-01,4.973446155840306471e-01,4.379704002438920551e-01,4.771753194005275978e-01
2.669999999999999929e+00,-5.775420865593014597e+00,2.203476850952201804e+00,1.339717561422457459e+00,6.842879567914590400e-01,5.328538326289823379e-01,4.681323627160700607e-01,4.097714014452837894e-01,4.487848855497391654e-01
2.680000000000000160e+00,-5.845580771381218455e+00,2.159020049934203378e+00,1.293484007985477469e+00,6.521325310106339534e-01,5.088022410387870176e-01,4.396385646526236313e-01,3.823260003299775445e-01,4.212500276484162365e-01
2.689999999999999947e+00,-5.912266960247825942e+00,2.114416357106625011e+00,1.247349162936881362e+00,6.206574001220099834e-01,4.851092912636983390e-01,4.118712839897877842e-01,3.556385466425371900e-01,3.945786043955408218e-01
2.700000000000000178e+00,-5.975480438393452332e+00,2.069687196050397304e+00,1.201347633226863332e+00,5.898731561372526633e-01,4.617808864395860913e-01,3.848436785339843791e-01,3.297179642300196445e-01,3.687744759374686487e-01
2.709999999999999964e+00,-6.035223996718863226e+00,2.024840864057604328e+00,1.155514126961201926e+00,5.597900286343846510e-01,4.388313378658736941e-01,3.585707661885851327e-01,3.045728121231719987e-01,3.438338889542403298e-01
2.720000000000000195e+00,-6.091502121672528247e+00,1.979877899386953688e+00,1.109883401441351003e+00,5.304177726895947798e-01,4.162782365351933578e-01,3.330603519854502537e-01,2.802168301671684736e-01,3.197508858132973031e-01
2.729999999999999982e+00,-6.144321000548082168e+00,1.934822946022370038e+00,1.064490220480318161e+00,5.017633998581304544e-01,3.941381388353627502e-01,3.083174397302017034e-01,2.566604242392623303e-01,2.965179548157196310e-01
2.740000000000000213e+00,-6.193688367290158148e+00,1.889712098226387971e+00,1.019369301340795175e+00,4.738332074267608274e-01,3.724325500139687994e-01,2.843515326029485979e-01,2.339168200906432682e-01,2.741344549710265643e-01
2.750000000000000000e+00,-6.239613548431234946e+00,1.844576781155345513e+00,9.745552829790994354e-01,4.466452645338744865e-01,3.511695708674156258e-01,2.611620724058572041e-01,2.119970898568962758e-01,2.526005441654096129e-01
2.760000000000000231e+00,-6.282107356171363399e+00,1.799440988234076721e+00,9.300826607511791799e-01,4.202150149074110885e-01,3.303586887140963491e-01,2.387492560093189831e-01,1.909056926445588387e-01,2.319116730746922650e-01
2.770000000000000018e+00,-6.321182023904608371e+00,1.754328578489697366e+00,8.859857673633542152e-01,3.945510483796332291e-01,3.100079666529818589e-01,2.171135249065981043e-01,1.706395206718228919e-01,2.120583646190330740e-01
2.780000000000000249e+00,-6.356851181301990117e+00,1.709263277392527591e+00,8.422987051295348637e-01,3.696588819093161171e-01,2.901241235710371735e-01,1.962558436266867434e-01,1.512065852194525994e-01,1.930313335077017689e-01
2.790000000000000036e+00,-6.389129776508656100e+00,1.664268638283125101e+00,7.990553266699329527e-01,3.455437407672725669e-01,2.707157141569652703e-01,1.761962468602260579e-01,1.326059062753057460e-01,1.748231555301456575e-01
2.800000000000000266e+00,-6.418034048786936729e+00,1.619368011364800131e+00,7.562891948497565409e-01,3.222043367757975174e-01,2.517936526598616997e-01,1.569439288340750971e-01,1.148535541010063665e-01,1.574223310243595131e-01
2.810000000000000053e+00,-6.443581458273119011e+00,1.574584954501500267e+00,7.140338285730694068e-01,2.996416794647842607e-01,2.333708222557965006e-01,1.384982262954963794e-01,9.796440406403073009e-02,1.408161914063331688e-01
2.819999999999999840e+00,-6.465790642364153129e+00,1.529942940173901533e+00,6.723220265136511387e-01,2.778678128297383254e-01,2.154725313683198695e-01,1.208590393747694114e-01,8.192543317822886806e-02,1.249991904158336276e-01
2.830000000000000071e+00,-6.484681378046382783e+00,1.485464502084281158e+00,6.311860601045240493e-01,2.568764293428135170e-01,1.981069781854960521e-01,1.040334351654838979e-01,6.672953552878138628e-02,1.099717302219552495e-01
2.839999999999999858e+00,-6.500274511664326127e+00,1.441170521743753818e+00,5.906380599055461866e-01,2.366597133281648224e-01,1.812830919616692793e-01,8.803010151904061553e-02,5.237165281465110817e-02,9.572833771783571810e-02
2.850000000000000089e+00,-6.512591933579540360e+00,1.397081215989389058e+00,5.506881539523926783e-01,2.172031689189753700e-01,1.650180833120760693e-01,7.285086487588074422e-02,3.885536588705079675e-02,8.223751035435208911e-02
2.859999999999999876e+00,-6.521656530772265370e+00,1.353218223898944084e+00,5.113701769884232418e-01,1.985061836390035472e-01,1.493259962134768637e-01,5.849709873169065683e-02,2.617894136425822152e-02,6.949394765778522942e-02
2.870000000000000107e+00,-6.527492130947534221e+00,1.309535198344069951e+00,4.727173939968618566e-01,1.805566059129240786e-01,1.342280231172431060e-01,4.497348423046285126e-02,1.432929052464396689e-02,5.748779720062136694e-02
2.879999999999999893e+00,-6.530123495343727491e+00,1.266020809722648854e+00,4.347698810911993506e-01,1.633458325786200371e-01,1.197400919103934896e-01,3.227855536662242730e-02,3.304715596061488098e-03,4.621622091574409397e-02
2.890000000000000124e+00,-6.529576231109366802e+00,1.222715683817342747e+00,3.975819326307196144e-01,1.468755568403101175e-01,1.058583314517265728e-01,2.040845872512031187e-02,-6.890510482284478710e-03,3.568244112755335207e-02
2.899999999999999911e+00,-6.525876796939905411e+00,1.179646652356025172e+00,3.611908951620512731e-01,1.311427839822714159e-01,9.257628484782476352e-02,9.359584943985336733e-03,-1.625439866509644643e-02,2.588463102359318813e-02
2.910000000000000142e+00,-6.519052447593647770e+00,1.136836019633663097e+00,3.256249245292665573e-01,1.161347796856648656e-01,7.991421747869682790e-02,-8.738776079148229819e-04,-2.480223043730600888e-02,1.680680916048910706e-02
2.919999999999999929e+00,-6.509131212110884412e+00,1.094305726025980974e+00,2.909111707483319487e-01,1.018550273270682344e-01,6.788716492382082524e-02,-1.029677183023626659e-02,-3.254082980440123340e-02,8.445129645591412798e-03
2.930000000000000160e+00,-6.496141841582875998e+00,1.052077335660097646e+00,2.570806893813417093e-01,8.831807782683262498e-02,5.651044244193216548e-02,-1.890920112148521820e-02,-3.947095636488088394e-02,7.918297208126213668e-04
2.939999999999999947e+00,-6.480113794584628550e+00,1.010172020321519870e+00,2.241686136530575690e-01,7.552736583046475161e-02,4.579351191711709956e-02,-2.672242776877153253e-02,-4.558953995654044938e-02,-6.158225014381142788e-03
2.950000000000000178e+00,-6.461077212452228657e+00,9.686105150438955036e-01,1.921999526731948127e-01,6.348555802835147144e-02,3.573215712395736571e-02,-3.373992281364728008e-02,-5.088546647658595545e-02,-1.242152284914110547e-02
2.959999999999999964e+00,-6.439062876025247739e+00,9.274130997103534613e-01,1.611959920535401547e-01,5.219891166207354244e-02,2.632852573810470082e-02,-3.996311089544731660e-02,-5.535799642337174004e-02,-1.801362280060016599e-02
2.970000000000000195e+00,-6.414102200771555573e+00,8.866000981560522298e-01,1.311693005183537930e-01,4.166927947211975652e-02,1.758889761760495246e-02,-4.539150263710597932e-02,-5.901361804238082487e-02,-2.293445398987554312e-02
2.979999999999999982e+00,-6.386227190902432405e+00,8.462019703428053097e-01,1.021414364441483869e-01,3.189814117889595152e-02,9.535557808365013877e-03,-5.002517725301199036e-02,-6.185709116728958790e-02,-2.718527070874057761e-02
2.990000000000000213e+00,-6.355470436798915657e+00,8.062412757484784809e-01,7.413685687722058881e-02,2.288694569191600248e-02,2.189688556859752284e-03,-5.387095484073853302e-02,-6.388367439833303463e-02,-3.076898612780249939e-02
3.000000000000000000e+00,-6.321865092975163414e+00,7.667359450167057222e-01,4.717558092197787767e-02,1.464886291808854303e-02,-4.434974296788727656e-03,-5.693281432037242129e-02,-6.510170939771507681e-02,-3.369718737543660192e-02
3.010000000000000231e+00,-6.285444846163585453e+00,7.277035982035637840e-01,2.127198898685103007e-02,7.193420856037569672e-03,-1.032519306107815629e-02,-5.923060243447150069e-02,-6.552273131684310803e-02,-3.598832186494600738e-02
3.020000000000000018e+00,-6.246243914202904257e+00,6.891803767039211825e-01,-3.550744971941355299e-03,5.206152623444294802e-04,-1.545876933730291891e-02,-6.076745777977418661e-02,-6.515386059245473205e-02,-3.765114399278506052e-02
3.030000000000000249e+00,-6.204297014983010783e+00,6.511878129825718897e-01,-2.727535151525577184e-02,-5.367259164244497435e-03,-1.981927526192947542e-02,-6.153654513269119636e-02,-6.400247947237128199e-02,-3.869703712448523125e-02
3.040000000000000036e+00,-6.159639357392824088e+00,6.137393455926787311e-01,-4.988447748415579530e-02,-1.046925412098189019e-02,-2.339091353339611823e-02,-6.153448026443560787e-02,-6.207569181287018317e-02,-3.913011691890272425e-02
3.050000000000000266e+00,-6.112306648159192335e+00,5.768478753362764611e-01,-7.136156533723544970e-02,-1.478313034917277252e-02,-2.615647934101210034e-02,-6.076171873890395814e-02,-5.937558901442262227e-02,-3.895924482706138864e-02
3.060000000000000053e+00,-6.062335042995419698e+00,5.405257555553252269e-01,-9.169112474751073272e-02,-1.830562132060218478e-02,-2.808883753961454594e-02,-5.922133250429253981e-02,-5.591376151790534293e-02,-3.819127425117293390e-02
3.070000000000000284e+00,-6.009761170926182672e+00,5.047848775646863739e-01,-1.108592317299477437e-01,-2.103193322134662077e-02,-2.917386846227682309e-02,-5.691406896437292001e-02,-5.170044310498871781e-02,-3.681744032948790907e-02
3.080000000000000071e+00,-5.954622111917703187e+00,4.696364281204553071e-01,-1.288539739741994539e-01,-2.296253342654223928e-02,-2.943359085928104468e-02,-5.384268787866913764e-02,-4.674087880192983463e-02,-3.482780629682426243e-02
3.089999999999999858e+00,-5.896955371501785947e+00,4.350909581543823679e-01,-1.456620231079911454e-01,-2.409632734886165556e-02,-2.886915935525113941e-02,-5.001134537093339383e-02,-4.104814132004847016e-02,-3.221210946236811173e-02
3.100000000000000089e+00,-5.836805257563763227e+00,4.011584100513143070e-01,-1.612712973674230166e-01,-2.442524002262647445e-02,-2.746588358540391628e-02,-4.540590126526217879e-02,-3.463520052770967944e-02,-2.896863640351915459e-02
3.109999999999999876e+00,-5.774213504229874339e+00,3.678481222652059679e-01,-1.756695878297962476e-01,-2.395084672543354443e-02,-2.520811108176104071e-02,-4.002506380628828575e-02,-2.750567394863698972e-02,-2.508491503601749384e-02
3.120000000000000107e+00,-5.709219317429173657e+00,3.351688058494013966e-01,-1.888480229830709345e-01,-2.267598482728002546e-02,-2.209294783935931289e-02,-3.386975116778078582e-02,-1.966845195272808738e-02,-2.055625468719418994e-02
3.129999999999999893e+00,-5.641862321111695167e+00,3.031285565516055325e-01,-2.008009086821108680e-01,-2.058863313245657203e-02,-1.812059256876754829e-02,-2.694248726540677749e-02,-1.113408049974726893e-02,-1.537412844147418266e-02
3.140000000000000124e+00,-5.572182568121307966e+00,2.717348203976976961e-01,-2.115238995853686854e-01,-1.766506916910449282e-02,-1.328845500545954190e-02,-1.925331237590219291e-02,-1.914313344167545977e-03,-9.523404819002954935e-03
3.149999999999999911e+00,-5.500220520045416173e+00,2.409940967181911087e-01,-2.210136229451908074e-01,-1.390571486786710241e-02,-7.592401265624081248e-03,-1.081870783588456154e-02,7.974132961622222918e-03,-2.988403600859806941e-03
3.160000000000000142e+00,-5.426017041542592345e+00,2.109125545252386602e-01,-2.292607634878579825e-01,-9.321607777898468714e-03,-1.030056723524178618e-03,-1.663213868383361937e-03,1.851751893174185398e-02,4.245600975159432786e-03
3.169999999999999929e+00,-5.349613414404762679e+00,1.814963836564248978e-01,-2.362637132519675998e-01,-3.957078708450757418e-03,6.379775977189972025e-03,8.206026825712774142e-03,2.970271314455295159e-02,1.219780722947837875e-02
3.180000000000000160e+00,-5.271051337936682124e+00,1.527514499407534310e-01,-2.420259089856236223e-01,2.169583990001662348e-03,1.463728016357201088e-02,1.879194848460638556e-02,4.153060776058233039e-02,2.088274517876179820e-02
3.189999999999999947e+00,-5.190372899224515280e+00,1.246928867645399758e-01,-2.465490092287381252e-01,9.049919079310400280e-03,2.372516502450423143e-02,3.008558360351368255e-02,5.399723266980811787e-02,3.030804680774321427e-02
3.200000000000000178e+00,-5.107620592520733638e+00,9.734357640930080269e-02,-2.498350894164426683e-01,1.667493414351582659e-02,3.363124105156543864e-02,4.207826821061560335e-02,6.708987792827522667e-02,4.048504030329223152e-02
3.209999999999999964e+00,-5.022837312789898867e+00,7.073357180879538686e-02,-2.518886784646029997e-01,2.503266006179404729e-02,4.435711186496080899e-02,5.476490141350245228e-02,8.079641932480025046e-02,5.142792132449485604e-02
3.220000000000000195e+00,-4.936066364180963895e+00,4.486146763640763702e-02,-2.527136074443096514e-01,3.411448138081803194e-02,5.590030899579172957e-02,6.814452341851653938e-02,9.510551027381235201e-02,6.314392720657066582e-02
3.229999999999999982e+00,-4.847351436927516133e+00,1.972530123816417999e-02,-2.523077634980274153e-01,4.391453712512929930e-02,6.825669412458759688e-02,8.220237231974850123e-02,1.100049019069204159e-01,7.563597105337893645e-02
3.240000000000000213e+00,-4.756736630913921182e+00,-4.677457021758403555e-03,-2.506757707822668824e-01,5.442484958631230857e-02,8.141902715957372028e-02,9.692867201016612533e-02,1.254836308003963452e-01,8.891141787381620643e-02
3.250000000000000000e+00,-4.664266433568243997e+00,-2.834577583438205317e-02,-2.478336089849523804e-01,6.564589710429766245e-02,9.537172659534141894e-02,1.123165708484025749e-01,1.415320280233395844e-01,1.029716887027775085e-01
3.260000000000000231e+00,-4.569985737251723634e+00,-5.128140911508641264e-02,-2.437921391101240121e-01,7.756901164610630062e-02,1.101082544385329209e-01,1.283579702010403667e-01,1.581344775590050600e-01,1.178251854013948052e-01
3.270000000000000018e+00,-4.473906564599738012e+00,-7.348863948287463754e-02,-2.385600942557519477e-01,9.018313351346161910e-02,1.256212261068418712e-01,1.450418612264796625e-01,1.752841529191372094e-01,1.334659093832715471e-01
3.280000000000000249e+00,-4.375942408846092313e+00,-9.497228870167227777e-02,-2.321473318819113896e-01,1.034764084334494488e-01,1.419028546002372160e-01,1.623577100620708646e-01,1.929703894915893170e-01,1.498830561585368371e-01
3.290000000000000036e+00,-4.276113640212879652e+00,-1.157377110971448964e-01,-2.245651368838929574e-01,1.174300836537838649e-01,1.589447999215294893e-01,1.802952177904734166e-01,2.111774010352662490e-01,1.670664439168461912e-01
3.300000000000000266e+00,-4.174460311083205255e+00,-1.357907851943496169e-01,-2.158266115982523936e-01,1.320250101225386163e-01,1.767376013764879183e-01,1.988441371633588306e-01,2.298923944574197964e-01,1.850043568217697720e-01
3.310000000000000053e+00,-4.071022716100382688e+00,-1.551379009332515269e-01,-2.059449363336798011e-01,1.472475326421716357e-01,1.952710526824715798e-01,2.179885739266722300e-01,2.490973619425292940e-01,2.036836027610595679e-01
3.320000000000000284e+00,-3.965797659341649961e+00,-1.737859585015196495e-01,-1.949342407821574585e-01,1.630798683837093033e-01,2.145345413108109833e-01,2.377108298026983091e-01,2.687765992791085190e-01,2.230978136281083213e-01
3.330000000000000071e+00,-3.858709726637584048e+00,-1.917423776526934742e-01,-1.828097135233952009e-01,1.794964316684565242e-01,2.345165315218891156e-01,2.579901356815429425e-01,2.889249960773225823e-01,2.432408361138220787e-01
3.339999999999999858e+00,-3.749797076730661871e+00,-2.090150483333387266e-01,-1.695875754779261058e-01,1.964819004612109454e-01,2.552050291542528049e-01,2.788091922627317643e-01,3.095386787699871411e-01,2.640940014927355417e-01
3.350000000000000089e+00,-3.639105970414723945e+00,-2.256123631526034679e-01,-1.552850739488896847e-01,2.140188133269077531e-01,2.765888591182835698e-01,3.001542188625597740e-01,3.306094427892307674e-01,2.856381275276781984e-01
3.359999999999999876e+00,-3.526683483761728688e+00,-2.415431860937949371e-01,-1.399177080835586340e-01,2.320941027495399822e-01,2.986533913184513667e-01,3.220088863765193654e-01,3.521247575992128565e-01,3.078510627379923426e-01
3.370000000000000107e+00,-3.412577532632876665e+00,-2.568168531080474160e-01,-1.235010355774856100e-01,2.506939877956878004e-01,3.213840052214335663e-01,3.443589747464014250e-01,3.740714372294420276e-01,3.307146598169438123e-01
3.379999999999999893e+00,-3.296836842518606314e+00,-2.714431642953143431e-01,-1.060536318308733794e-01,2.698050447761001225e-01,3.447702554754422666e-01,3.671977310548220630e-01,3.964328997967491164e-01,3.542168670958651400e-01
3.390000000000000124e+00,-3.179510970718763652e+00,-2.854410561616285147e-01,-8.759581150910078495e-02,2.894115001241360230e-01,3.687912169148406250e-01,3.905186315179889345e-01,4.192011153306875459e-01,3.783312307080727299e-01
3.399999999999999911e+00,-3.060650291774310361e+00,-2.988272773252431125e-01,-6.815227533915038660e-02,3.094912451539981735e-01,3.934249364344325484e-01,4.143129238158455019e-01,4.423686294892936188e-01,4.030376401829615651e-01
3.410000000000000142e+00,-2.940306005108157539e+00,-3.116127444517871603e-01,-4.774588254210442029e-02,3.300295755914306461e-01,4.186505023023452399e-01,4.385661457734172375e-01,4.659092251224624670e-01,4.283179041407295662e-01
3.419999999999999929e+00,-2.818530111132450333e+00,-3.238087994669900382e-01,-2.639795517240684647e-02,3.510077759316913015e-01,4.444428560907549564e-01,4.632623747655918445e-01,4.897990107207403909e-01,4.541482022844363642e-01
3.430000000000000160e+00,-2.695375426004632757e+00,-3.354271691317218806e-01,-4.133423256582554467e-03,3.724096355002921022e-01,4.707801671964594314e-01,4.883849254484934344e-01,5.140197366934901035e-01,4.805018063618354263e-01
3.439999999999999947e+00,-2.570895576095904467e+00,-3.464929522088744940e-01,1.902171273405155183e-02,3.942208075409014967e-01,4.976409669553124027e-01,5.139181443009849248e-01,5.385549561401011820e-01,5.073565725808666382e-01
3.450000000000000178e+00,-2.445144959057656386e+00,-3.570285975272204371e-01,4.304081643564197646e-02,4.164265889908502216e-01,5.250029324894321947e-01,5.398521436896424053e-01,5.633915369136450746e-01,5.346912953860000206e-01
3.459999999999999964e+00,-2.318178766856007655e+00,-3.670469511926755524e-01,6.789616996749317512e-02,4.390119343640980776e-01,5.528380459712619599e-01,5.661608644831185311e-01,5.885145055302182238e-01,5.624810548479900474e-01
3.470000000000000195e+00,-2.190058458808341157e+00,-3.765611812073560438e-01,9.355767989774144144e-02,4.619614279311533012e-01,5.811180468638822427e-01,5.928336615586079494e-01,6.139056157246680634e-01,5.906980423103710409e-01
3.479999999999999982e+00,-2.060871391857676205e+00,-3.855847711403208034e-01,1.199960963574102923e-01,4.852592707816566486e-01,6.098054316347021331e-01,6.198507422545409540e-01,6.395493630896094128e-01,6.193149866785078173e-01
3.490000000000000213e+00,-1.930680913652931485e+00,-3.941314931092504414e-01,1.471811936421380806e-01,5.088892881534484713e-01,6.388704905677857759e-01,6.471869900157433131e-01,6.654288055849313377e-01,6.483040065880436575e-01
3.500000000000000000e+00,-1.799543849405753848e+00,-4.022154183139628469e-01,1.750824181050641137e-01,5.328350329300142185e-01,6.682870790195588606e-01,6.748227924444422099e-01,6.915305995400885530e-01,6.776338687714803521e-01
3.510000000000000231e+00,-1.667517671042105798e+00,-4.098508811741793934e-01,2.036685904792821800e-01,5.570826045717607311e-01,6.980290069597490099e-01,7.027379535908618857e-01,7.178393174073705030e-01,7.072744268032487014e-01
3.520000000000000018e+00,-1.534660501190913795e+00,-4.170524846929615226e-01,2.329078989512838316e-01,5.816042699962641338e-01,7.280711608763833498e-01,7.309119370248556846e-01,7.443235262098942817e-01,7.371997045461124998e-01
3.530000000000000249e+00,-1.401031100301870280e+00,-4.238350794915300424e-01,2.627683968185292041e-01,6.063487983813860005e-01,7.583864274171646658e-01,7.593229222350208474e-01,7.709556862038298153e-01,7.673844693864630973e-01
3.540000000000000036e+00,-1.266688823631402228e+00,-4.302137542871462550e-01,2.932183790384427780e-01,6.312955889178515356e-01,7.889458306696310874e-01,7.879473112878547791e-01,7.977135672023458746e-01,7.978010303884635057e-01
3.550000000000000266e+00,-1.131693628886917713e+00,-4.362038237598942492e-01,3.242241239705151989e-01,6.564143644033569869e-01,8.197183740947027175e-01,8.167617057603598907e-01,8.245777811647345690e-01,8.284236565934414154e-01
3.560000000000000053e+00,-9.961060219617343670e-01,-4.418208211245847061e-01,3.557512029351280192e-01,6.816814245145755846e-01,8.506730155075235000e-01,8.457370102806933687e-01,8.515279785759105602e-01,8.592241632564001641e-01
3.570000000000000284e+00,-8.599870624270652408e-01,-4.470804668139133353e-01,3.877621692075021165e-01,7.070785775753771762e-01,8.817839012148452893e-01,8.748342047775046204e-01,8.785438225268645818e-01,8.901738304608439734e-01
3.580000000000000071e+00,-7.233983186784256336e-01,-4.519986667390801238e-01,4.202174004130502238e-01,7.325860086345136191e-01,9.130199538890918509e-01,9.040278713069948013e-01,9.056037041794887665e-01,9.212436519740069274e-01
3.589999999999999858e+00,-5.864018462911192442e-01,-4.565915181194252215e-01,4.530758996588593046e-01,7.581999775544785436e-01,9.443497535250692243e-01,9.332949072952273495e-01,9.326869864908116092e-01,9.524023710135640641e-01
3.600000000000000089e+00,-4.490699480810607103e-01,-4.608738464528164824e-01,4.863023485044548067e-01,7.839016554248122715e-01,9.757477735695309073e-01,9.626098520412580406e-01,9.597746044145469835e-01,9.836184443562349111e-01
3.609999999999999876e+00,-3.115042711160740940e-01,-4.648596206411761966e-01,5.198610291437840702e-01,8.096598495468411150e-01,1.007188019311883620e+00,9.919413610348541965e-01,9.868598241308013108e-01,1.014856377438368318e+00
3.620000000000000107e+00,-1.737705279342273146e-01,-4.685654121358408530e-01,5.537164479199179201e-01,8.354523965572097088e-01,1.038641228373856640e+00,1.021258785856434814e+00,1.013924827533860373e+00,1.046086119531052683e+00
3.629999999999999893e+00,-3.594218161978157688e-02,-4.720079215219245561e-01,5.878335643671389610e-01,8.612584386547490478e-01,1.070072460864593733e+00,1.050540713460764053e+00,1.040952441065613021e+00,1.077274801437140272e+00
3.640000000000000124e+00,1.017846684441020000e-01,-4.752039844045991002e-01,6.221746965145379393e-01,8.870583347011211650e-01,1.101449155801075941e+00,1.079770123052636421e+00,1.067929232168830955e+00,1.108387002536975974e+00
3.649999999999999911e+00,2.393057868994799831e-01,-4.781705219851460908e-01,6.566997467651514153e-01,9.128390731877621400e-01,1.132739304820245430e+00,1.108920102001898167e+00,1.094837022042797425e+00,1.139386099351934245e+00
3.660000000000000142e+00,3.765573283774688029e-01,-4.809245533270591899e-01,6.913709040242922432e-01,9.385728719560644251e-01,1.163908058761585540e+00,1.137966246562368777e+00,1.121652124450306820e+00,1.170232843488817842e+00
3.669999999999999929e+00,5.134755648882192158e-01,-4.834831784556692935e-01,7.261519938980696143e-01,9.642369363498995982e-01,1.194919250155117130e+00,1.166890126832666130e+00,1.148352836942996280e+00,1.200895949989954303e+00
3.680000000000000160e+00,6.499968816072316802e-01,-4.858635562471120273e-01,7.610126986890961565e-01,9.898105138430309813e-01,1.225740945092948841e+00,1.195666996610996957e+00,1.174922291362729965e+00,1.231343772469100317e+00
3.689999999999999947e+00,7.861412344165367161e-01,-4.880829081899506483e-01,7.959238569456074108e-01,1.015264935611150277e+00,1.256341157686855947e+00,1.224271795752223335e+00,1.201338493980944611e+00,1.261553525538768206e+00
3.700000000000000178e+00,9.219245369630223452e-01,-4.901584841796767233e-01,8.308397134002828421e-01,1.040576559933521716e+00,1.286686393750207991e+00,1.252679851281034207e+00,1.227581865452022525e+00,1.291498520978744846e+00
3.709999999999999964e+00,1.057280994005928676e+00,-4.921075576843102484e-01,8.657203407275182450e-01,1.065724873267009487e+00,1.316742536640255201e+00,1.280865976759018254e+00,1.253632505612675363e+00,1.321144656552142749e+00
3.720000000000000195e+00,1.192144821014196499e+00,-4.939474289453668621e-01,9.005257860982733842e-01,1.090689077928227224e+00,1.346477060699752926e+00,1.308804341130966442e+00,1.279467454936171089e+00,1.350453747137929650e+00
3.729999999999999982e+00,1.326450237653787445e+00,-4.956953863754476330e-01,9.352160854688589264e-01,1.115448105826243763e+00,1.375855348725168570e+00,1.336469525634099043e+00,1.305064509839177989e+00,1.379386651197910929e+00
3.740000000000000213e+00,1.460131590803510848e+00,-4.973696484186630462e-01,9.697513152907364375e-01,1.139984401303453465e+00,1.404844085305555046e+00,1.363834889955730656e+00,1.330403128431239645e+00,1.407912507218604947e+00
3.750000000000000000e+00,1.593123332840777451e+00,-4.989987286129874411e-01,1.004091609771377014e+00,1.164281994885999705e+00,1.433407379934546366e+00,1.390872661274375366e+00,1.355464962499305814e+00,1.436002827644203617e+00
3.760000000000000231e+00,1.725360111925644979e+00,-5.006138123060515088e-01,1.038197197230578350e+00,1.188306107547308921e+00,1.461510345832237379e+00,1.417556497948002425e+00,1.380228283610331452e+00,1.463627300030393652e+00
3.770000000000000018e+00,1.856776791403215388e+00,-5.022325036084300809e-01,1.072028434760253557e+00,1.212021580925637609e+00,1.489113703041651915e+00,1.443861522088150329e+00,1.404667402344160321e+00,1.490756211871477444e+00
3.780000000000000249e+00,1.987308528879177638e+00,-5.038722094766332482e-01,1.105545842248619737e+00,1.235403846744668854e+00,1.516181014006526384e+00,1.469762857406042400e+00,1.428752851366337673e+00,1.517360021245032220e+00
3.790000000000000036e+00,2.116890814166601409e+00,-5.055502110080094536e-01,1.138710129796818515e+00,1.258434070840322105e+00,1.542681902063542720e+00,1.495232435408426541e+00,1.452444732623928703e+00,1.543412128516646220e+00
3.800000000000000266e+00,2.245459500021595112e+00,-5.072836752995955045e-01,1.171481856795326237e+00,1.281100690057357161e+00,1.568587707959352873e+00,1.520240313486368233e+00,1.475705873968607307e+00,1.568878203797734683e+00
3.810000000000000053e+00,2.372950878052706436e+00,-5.090805664154527399e-01,1.203820331840927738e+00,1.303384193362380650e+00,1.593874869302450925e+00,1.544760361201180654e+00,1.498502407694948024e+00,1.593726223445256274e+00
3.820000000000000284e+00,2.499301709858491538e+00,-5.109482921704611158e-01,1.235687175869434551e+00,1.325257684280517267e+00,1.618517462373399773e+00,1.568768323396534381e+00,1.520802902723357386e+00,1.617925708402711660e+00
3.830000000000000071e+00,2.624448958840395196e+00,-5.128986661098288158e-01,1.267049774947768270e+00,1.346697415155554856e+00,1.642487360717333589e+00,1.592237459634323393e+00,1.542586201784003963e+00,1.641441907385097210e+00
3.839999999999999858e+00,2.748324312799870217e+00,-5.149490385351837007e-01,1.297874290336114900e+00,1.367685322750906485e+00,1.665751444032070649e+00,1.615138829780259577e+00,1.563840665513077433e+00,1.664246890431758663e+00
3.850000000000000089e+00,2.870863452944154126e+00,-5.171166196193633935e-01,1.328123513168037118e+00,1.388201500245797915e+00,1.688279366414248805e+00,1.637445431250377670e+00,1.584571039844451690e+00,1.686317678797721431e+00
3.859999999999999876e+00,2.992004789709646673e+00,-5.194184205222669437e-01,1.357760154414251463e+00,1.408224037266593065e+00,1.710045350815246890e+00,1.659134288389572776e+00,1.604767872196199985e+00,1.707631130342762704e+00
3.870000000000000107e+00,3.111578008407514417e+00,-5.218713006696704682e-01,1.386747348521557566e+00,1.427728928963255761e+00,1.731021979432391555e+00,1.680176256712098137e+00,1.624412313583536882e+00,1.728170711832344164e+00
3.879999999999999893e+00,3.229417959268745530e+00,-5.244919984528751966e-01,1.415048682141765601e+00,1.446688997968625268e+00,1.751185488848177041e+00,1.700545340079446355e+00,1.643481556372039742e+00,1.747910957971208434e+00
3.890000000000000124e+00,3.345471912458342523e+00,-5.272974233780920450e-01,1.442628218140958207e+00,1.465088004311359882e+00,1.770506807646635261e+00,1.720216970556972536e+00,1.661952000472468605e+00,1.766821524334038163e+00
3.899999999999999911e+00,3.459688288453537819e+00,-5.303040659937332535e-01,1.469450536548591479e+00,1.482920739757574990e+00,1.788943521815646864e+00,1.739165438119737894e+00,1.679799111729556760e+00,1.784869145874300234e+00
3.910000000000000142e+00,3.572016669568269798e+00,-5.335276185044077746e-01,1.495480738745332827e+00,1.500166450265795870e+00,1.806465961640411955e+00,1.757365160887215838e+00,1.696997037158787913e+00,1.802020811242110554e+00
3.919999999999999929e+00,3.682407840130723642e+00,-5.370025972813391446e-01,1.520684485608520209e+00,1.516798244427215447e+00,1.823044647334363333e+00,1.774791136522283042e+00,1.713522990580102823e+00,1.818246183889603795e+00
3.930000000000000160e+00,3.790813789833236580e+00,-5.408563806715406264e-01,1.545028031234180421e+00,1.532781411861734222e+00,1.838652955857374094e+00,1.791422010660718378e+00,1.729361614672946468e+00,1.833519265971928602e+00
3.939999999999999947e+00,3.897187741449786635e+00,-5.451281342050079415e-01,1.568478232773508951e+00,1.548090689819141996e+00,1.853266198925341834e+00,1.807234084437234101e+00,1.744499511637262579e+00,1.847810811089269034e+00
3.950000000000000178e+00,4.001484138429938220e+00,-5.498303014379714027e-01,1.591002577070224300e+00,1.562704083415846545e+00,1.866859462909748135e+00,1.822207329094054140e+00,1.758921973252378423e+00,1.861096332522112595e+00
3.959999999999999964e+00,4.103658687442165665e+00,-5.549713038230599249e-01,1.612569213954033520e+00,1.576602883280299849e+00,1.879410929533684493e+00,1.836326037773455599e+00,1.772606596474169516e+00,1.873355864026872375e+00
3.970000000000000195e+00,4.203668360827872874e+00,-5.605245645297032286e-01,1.633146969873682242e+00,1.589769567497210989e+00,1.890899227150445672e+00,1.849562835852698095e+00,1.785526104239038458e+00,1.884570821566413867e+00
3.979999999999999982e+00,4.301471406780765783e+00,-5.664739942086579605e-01,1.652705373742573203e+00,1.602181300383922258e+00,1.901299800148156471e+00,1.861890125774763316e+00,1.797656269723929778e+00,1.894715309361783229e+00
3.990000000000000213e+00,4.397027336933928332e+00,-5.728312297349247295e-01,1.671224364520579764e+00,1.613814296642587021e+00,1.910594168679593086e+00,1.873285134819542508e+00,1.808972135236952106e+00,1.903768122378406646e+00
4.000000000000000000e+00,4.490296974613047887e+00,-5.796074744329655637e-01,1.688681183285172471e+00,1.624644631067645228e+00,1.918767942553932349e+00,1.883721979610668340e+00,1.819452119461834272e+00,1.911704414478659686e+00
4.009999999999999787e+00,4.581242418048236509e+00,-5.868135019184423928e-01,1.705047154092705242e+00,1.634652135282641305e+00,1.925806409085498050e+00,1.893177334955002733e+00,1.829073375877599217e+00,1.918496983926597288e+00
4.020000000000000462e+00,4.669827078769187345e+00,-5.944596382048984440e-01,1.720294352000824922e+00,1.643810258923882550e+00,1.931696312749940914e+00,1.901612698278808189e+00,1.837799735377615651e+00,1.924128208432111187e+00
4.030000000000000249e+00,4.756015654723023012e+00,-6.025557856036936055e-01,1.734395626680258040e+00,1.652082228211051218e+00,1.936417101664948737e+00,1.908982645617232077e+00,1.845598091244943229e+00,1.928589594702606602e+00
4.040000000000000036e+00,4.839774152566976184e+00,-6.111113886084226232e-01,1.747327428990280485e+00,1.659453892655228024e+00,1.939947672315467386e+00,1.915267050790127712e+00,1.852450423599586227e+00,1.931864281560041752e+00
4.049999999999999822e+00,4.921069892748672459e+00,-6.201317334203928500e-01,1.759060056824153229e+00,1.665922671693733648e+00,1.942255943027452636e+00,1.920445884438353845e+00,1.858334961248415684e+00,1.933937349449310839e+00
4.060000000000000497e+00,4.999871468668017016e+00,-6.296236092857143696e-01,1.769567438182801933e+00,1.671470090775570183e+00,1.943318621946505953e+00,1.924502384439360503e+00,1.863229092883738058e+00,1.934790660089646286e+00
4.070000000000000284e+00,5.076148796038591371e+00,-6.396235766205669027e-01,1.778835079193154645e+00,1.676076604836125528e+00,1.943118803518797844e+00,1.927416715610870579e+00,1.867108725756538856e+00,1.934409383901546375e+00
4.080000000000000071e+00,5.149873084106819654e+00,-6.501801530580979538e-01,1.786842562699489045e+00,1.679722948743104238e+00,1.941641332816579579e+00,1.929176843377166328e+00,1.869955340178116820e+00,1.932786437618061903e+00
4.089999999999999858e+00,5.221016823544337271e+00,-6.613068050221663219e-01,1.793572860443967576e+00,1.682390041730851493e+00,1.938874388526490744e+00,1.929770313351057975e+00,1.871748749217463592e+00,1.929912182643704011e+00
4.099999999999999645e+00,5.289567128112762084e+00,-6.730080058817180522e-01,1.799011073765231838e+00,1.684058177199521777e+00,1.934806293872081362e+00,1.929177714908767882e+00,1.872463470193400203e+00,1.925777494166218018e+00
4.110000000000000320e+00,5.355508557568621875e+00,-6.852876997668946313e-01,1.803137262229256299e+00,1.684716242392802821e+00,1.929424254008897499e+00,1.927377265659593775e+00,1.872081358138219187e+00,1.920390457990977184e+00
4.120000000000000107e+00,5.418815812423060763e+00,-6.981493080341673041e-01,1.805931211402788561e+00,1.684349768728983676e+00,1.922716356448652020e+00,1.924351416782206226e+00,1.870578801083516707e+00,1.913753673029658042e+00
4.129999999999999893e+00,5.479464872978889289e+00,-7.115957207272277651e-01,1.807373577352606064e+00,1.682939293898631616e+00,1.914671887587549470e+00,1.920082364869955871e+00,1.867918156242835526e+00,1.905847721287101004e+00
4.139999999999999680e+00,5.537432999454876992e+00,-7.256293135278674145e-01,1.807445903618839500e+00,1.680468431816583674e+00,1.905280381386720290e+00,1.914552575876859564e+00,1.864073960330666635e+00,1.896657010768973306e+00
4.150000000000000355e+00,5.592698712433423758e+00,-7.402519558835640723e-01,1.806130608165313900e+00,1.676921253125025268e+00,1.894534727017889830e+00,1.907745625183131510e+00,1.859026475240870058e+00,1.886171071433859092e+00
4.160000000000000142e+00,5.645241820107733233e+00,-7.554747237756317402e-01,1.803411023112170719e+00,1.672282934700414003e+00,1.882428655530089090e+00,1.899639995498757061e+00,1.852755887535775914e+00,1.874380882966289130e+00
4.169999999999999929e+00,5.695043368108020587e+00,-7.712946352879137546e-01,1.799271391984454960e+00,1.666546263627153079e+00,1.868956908693029551e+00,1.890214035911899071e+00,1.845242418822133468e+00,1.861277220775815255e+00
4.179999999999999716e+00,5.742085645227270163e+00,-7.877079411660170560e-01,1.793696874960339693e+00,1.659699386088827611e+00,1.854115494011624232e+00,1.879452717080291491e+00,1.836466894642600156e+00,1.846851099646667160e+00
4.190000000000000391e+00,5.786352193285343226e+00,-8.047116965246994269e-01,1.786678838459562879e+00,1.651724967346163364e+00,1.837899632926099258e+00,1.867342213180808175e+00,1.826403063267979743e+00,1.831091511005664252e+00
4.200000000000000178e+00,5.827827755714584335e+00,-8.223024795780995433e-01,1.778217698119440193e+00,1.642599673871179444e+00,1.820305794086332085e+00,1.853865660630342305e+00,1.815031293282275637e+00,1.813989769899532201e+00
4.209999999999999964e+00,5.866498294792612533e+00,-8.404764010613832159e-01,1.768295023124326848e+00,1.632320055852865215e+00,1.801332246696218498e+00,1.839005578664414386e+00,1.802338689735355048e+00,1.795541509567452287e+00
4.219999999999999751e+00,5.902350982825469217e+00,-8.592291141804119237e-01,1.756896757574332391e+00,1.620829260065493660e+00,1.780977672643039078e+00,1.822739728937240011e+00,1.788306185788868685e+00,1.775753851457206434e+00
4.230000000000000426e+00,5.935374175336884051e+00,-8.785558275993501365e-01,1.744015049081348190e+00,1.608093477696844964e+00,1.759241430252316274e+00,1.805052181010178503e+00,1.772909890119673593e+00,1.754619280889797128e+00
4.240000000000000213e+00,5.965557402892023298e+00,-8.984513185260331047e-01,1.729642337935625163e+00,1.594094506878814599e+00,1.736122436588458218e+00,1.785927278549887420e+00,1.756133087600587839e+00,1.732130398840582286e+00
4.250000000000000000e+00,5.992891349999948325e+00,-9.189099448328563735e-01,1.713771374641504419e+00,1.578822349479324094e+00,1.711617336311981763e+00,1.765354503273665054e+00,1.737957641317036117e+00,1.708283299085713081e+00
4.259999999999999787e+00,6.017370237050841730e+00,-9.399256867609885324e-01,1.696394889719951671e+00,1.562267765784084439e+00,1.685716439788653043e+00,1.743324626732285276e+00,1.718359054638491701e+00,1.683072583164097580e+00
4.270000000000000462e+00,6.039018676714614564e+00,-9.614921310262874998e-01,1.677505904949994520e+00,1.544423494000576769e+00,1.658423234892533182e+00,1.719829637394185484e+00,1.697294316747968379e+00,1.656492370225372657e+00
4.280000000000000249e+00,6.057840842212835142e+00,-9.836025047226450990e-01,1.657098320760320265e+00,1.525283541497082895e+00,1.629738101194887712e+00,1.694863970369970607e+00,1.674748953776914018e+00,1.628539803019976251e+00
4.290000000000000036e+00,6.073831381373413052e+00,-1.006249684281192991e+00,1.635166198936870874e+00,1.504810965090858321e+00,1.599663470976668167e+00,1.668425547872337988e+00,1.650705953251926816e+00,1.599220409306385315e+00
4.299999999999999822e+00,6.086985990197971930e+00,-1.029424982597116234e+00,1.611701285190536792e+00,1.482983109135030952e+00,1.568210542921747885e+00,1.640512323587703492e+00,1.625145853743394264e+00,1.568534936028088689e+00
4.310000000000000497e+00,6.097301357368824171e+00,-1.053113638180947609e+00,1.586688169605963594e+00,1.459796546386534777e+00,1.535385035987593128e+00,1.611117891172313854e+00,1.598046026843001899e+00,1.536479938504372145e+00
4.320000000000000284e+00,6.104775204498857910e+00,-1.077303780662332455e+00,1.560115496875176921e+00,1.435245260133505507e+00,1.501168119941164392e+00,1.580232198028255874e+00,1.569402617519076060e+00,1.503053897178360909e+00
4.330000000000000071e+00,6.109406215690019515e+00,-1.101984415137764239e+00,1.531978824097266045e+00,1.409327762993242583e+00,1.465559619907688127e+00,1.547849432782052670e+00,1.539225153802154411e+00,1.468258575218809092e+00
4.339999999999999858e+00,6.111194066782057455e+00,-1.127147589141143769e+00,1.502277623731226530e+00,1.382044121098731759e+00,1.428569102379455780e+00,1.513969131380738409e+00,1.507514023599908048e+00,1.432094899939537314e+00
4.350000000000000533e+00,6.110139400148228539e+00,-1.152785190868965026e+00,1.471006859032815139e+00,1.353383206687899909e+00,1.390207063336215798e+00,1.478589806104072757e+00,1.474260040935847282e+00,1.394557916456020896e+00
4.360000000000000320e+00,6.106243811004961941e+00,-1.178888922181892340e+00,1.438167633287351199e+00,1.323326782388148271e+00,1.350481969547889127e+00,1.441716862193463733e+00,1.439457705683919952e+00,1.355649874876105443e+00
4.370000000000000107e+00,6.099509835526827572e+00,-1.205433279463354435e+00,1.403761397062784910e+00,1.291868558589052363e+00,1.309402915811712642e+00,1.403357178109034153e+00,1.403105975355136481e+00,1.315375256461557729e+00
4.379999999999999893e+00,6.089940942904942034e+00,-1.232391474057205727e+00,1.367791384421402467e+00,1.259001533451890920e+00,1.266981499551850687e+00,1.363513700847383658e+00,1.365205018473283571e+00,1.273739364465782842e+00
4.389999999999999680e+00,6.077541502126067918e+00,-1.259741085902320368e+00,1.330258311788835357e+00,1.224732501703756693e+00,1.223243713165883095e+00,1.322190880017787951e+00,1.325749924218466935e+00,1.230747482675831339e+00
4.400000000000000355e+00,6.062316805356506855e+00,-1.287446253667393181e+00,1.291159896495306159e+00,1.189066630791455248e+00,1.178216919665189710e+00,1.279391714822885717e+00,1.284745689173746985e+00,1.186409958592021363e+00
4.410000000000000142e+00,6.044273032758426645e+00,-1.315500464317208573e+00,1.250506339600696792e+00,1.152011273431837513e+00,1.131916073817926582e+00,1.235122531132292645e+00,1.242203105880151481e+00,1.140735626177070250e+00
4.419999999999999929e+00,6.023417254626868278e+00,-1.343895754099160067e+00,1.208309752814629379e+00,1.113570954559423454e+00,1.084364751727366016e+00,1.189390482992328080e+00,1.198130920498816643e+00,1.093733418686869019e+00
4.429999999999999716e+00,5.999757398463618330e+00,-1.372606424558467042e+00,1.164580730391339358e+00,1.073750948838095853e+00,1.035574907905494335e+00,1.142206062607256101e+00,1.152540853547037170e+00,1.045414763612009912e+00
4.440000000000000391e+00,5.973302267396407572e+00,-1.401621104860415024e+00,1.119317063150598424e+00,1.032564076731397051e+00,9.855521497693281452e-01,1.093579487909082326e+00,1.105434870470855646e+00,9.957974486752653176e-01
4.450000000000000178e+00,5.944061501969213346e+00,-1.430935134202946601e+00,1.072534786375617166e+00,9.900105216122028207e-01,9.343142470536238697e-01,1.043520617273275608e+00,1.056819479264382355e+00,9.448996095579919041e-01
4.459999999999999964e+00,5.912052184836860569e+00,-1.460543852880455074e+00,1.024246326535342533e+00,9.460952023222639617e-01,8.818821020827504187e-01,9.920450938326946799e-01,1.006711424454986403e+00,8.927409150489880041e-01
4.469999999999999751e+00,5.877298062636922893e+00,-1.490442622029885866e+00,9.744662249923762287e-01,9.007877398176136197e-01,8.282663506255746322e-01,9.391700371146715076e-01,9.551431955153730780e-01,8.393450889121004677e-01
4.480000000000000426e+00,5.839811715682746041e+00,-1.520626798068626551e+00,9.232086144596344246e-01,8.540912923775042520e-01,7.734710204670041112e-01,8.849098591738189246e-01,9.021367053331096342e-01,7.847347418839386579e-01
4.490000000000000213e+00,5.799606508705455354e+00,-1.551085734225971846e+00,8.704872462213232298e-01,8.060306749960223227e-01,7.175229069811019933e-01,8.292855901371117833e-01,8.477045665148876807e-01,7.289317611825083532e-01
4.500000000000000000e+00,5.756696610950474025e+00,-1.581796582859898770e+00,8.163223443173943661e-01,7.566420571399259387e-01,6.604434157024658969e-01,7.723158587814360487e-01,7.918604678841261180e-01,6.719614049280526746e-01
4.509999999999999787e+00,5.711096974028921913e+00,-1.612756272207616304e+00,7.607394401148945828e-01,7.059453055386472053e-01,6.022333030720000702e-01,7.140216572500808212e-01,7.346322540630723097e-01,6.138521267622391031e-01
4.520000000000000462e+00,5.662823326884968367e+00,-1.643963706852208384e+00,7.037411355080347430e-01,6.539683885737993529e-01,5.429101357290938568e-01,6.544223989788576779e-01,6.760569940518665888e-01,5.546452926909560821e-01
4.530000000000000249e+00,5.611892185750717132e+00,-1.675417555659433511e+00,6.453363319981626489e-01,6.007456052697671689e-01,4.825032864377278852e-01,5.935379447750551707e-01,6.161689142341792991e-01,4.943740895879128461e-01
4.540000000000000036e+00,5.558320820072798263e+00,-1.707116241126538148e+00,5.855472660021101561e-01,5.463009772781091122e-01,4.210267474509554742e-01,5.313801738304345657e-01,5.549916308374259755e-01,4.330605562282251464e-01
4.549999999999999822e+00,5.502127266812533612e+00,-1.739057931756581299e+00,5.243973030421230641e-01,4.906486655403798358e-01,3.584976630184762980e-01,4.679656967629274855e-01,4.925519176987461223e-01,3.707253855070109516e-01
4.560000000000000497e+00,5.443330318973665705e+00,-1.771240539224830490e+00,4.619106842709125305e-01,4.338084001847604676e-01,2.949363495447274719e-01,4.033311189496187610e-01,4.288743860649960049e-01,3.073954701244603904e-01
4.570000000000000284e+00,5.381949525580726146e+00,-1.803661680822336466e+00,3.981124994712004761e-01,3.758189258406011701e-01,2.303648002001639217e-01,3.375067352968770251e-01,3.639744254929031531e-01,2.431013023180283172e-01
4.580000000000000071e+00,5.318005167135889444e+00,-1.836318680763096900e+00,3.330286485951691189e-01,3.167151721850569035e-01,1.648059725311722956e-01,2.705255873686661650e-01,2.978685718086400702e-01,1.778918575533847690e-01
4.589999999999999858e+00,5.251518283351313876e+00,-1.869208565779740816e+00,2.666909874267244795e-01,2.565182745935197794e-01,9.828499354417075118e-02,2.024253729915013178e-01,2.305822863317718019e-01,1.118059572944802155e-01
4.600000000000000533e+00,5.182510638579435280e+00,-1.902328043676861480e+00,1.991555462345656613e-01,1.952502196116442379e-01,3.083362490424360058e-02,1.332348144036082649e-01,1.621415438371145434e-01,4.487418651889464594e-02
4.610000000000000320e+00,5.111004734717631948e+00,-1.935673491407789326e+00,1.304666436190512480e-01,1.329332441755318728e-01,-3.751613948254613196e-02,6.297905862245453679e-02,9.257012572534048522e-02,-2.288260400524541605e-02
4.620000000000000107e+00,5.037023802816341878e+00,-1.969240947151978505e+00,6.065362605468793689e-02,6.958982728587682909e-02,-1.067330688062799321e-01,-8.316851698563901274e-03,2.189245408024646788e-02,-9.144069218733039128e-02
4.629999999999999893e+00,4.960591795534719850e+00,-2.003026111810948695e+00,-1.025340029245706830e-02,5.245924389377112917e-03,-1.768101541875922167e-01,-8.062139015666074104e-02,-4.985608401646075827e-02,-1.607756850561812001e-01
4.639999999999999680e+00,4.881733385489249955e+00,-2.037024312423079131e+00,-8.222365768252477836e-02,-6.005928572677150801e-02,-2.477206464112524931e-01,-1.539004571296776480e-01,-1.226453426708569716e-01,-2.308652705400873750e-01
4.650000000000000355e+00,4.800473962746684364e+00,-2.071230516656200837e+00,-1.552309967584521444e-01,-1.262861561223228291e-01,-3.194295713923021030e-01,-2.281200534649072131e-01,-1.964480714883460322e-01,-3.016640504565897274e-01
4.660000000000000142e+00,4.716839632952670058e+00,-2.105639317551478484e+00,-2.292470554602921151e-01,-1.934112438234719122e-01,-3.919255677569049579e-01,-3.032521171329521370e-01,-2.712285071498012901e-01,-3.731334048704720296e-01
4.669999999999999929e+00,4.630857202263695349e+00,-2.140243099563154505e+00,-3.042463409768837446e-01,-2.614066737296325549e-01,-4.651876255538609506e-01,-3.792575040030950473e-01,-3.469466926675101037e-01,-4.452593605930649789e-01
4.679999999999999716e+00,4.542554197218182210e+00,-2.175034132067571235e+00,-3.801997583242692769e-01,-3.302168773830965187e-01,-5.391880533824038313e-01,-4.560822639027646286e-01,-4.235668640976869570e-01,-5.179932212254568791e-01
4.690000000000000391e+00,4.451958834476942073e+00,-2.210005261935599208e+00,-4.570435131355741198e-01,-3.997986523575106643e-01,-6.138889523485129285e-01,-5.336894444964044304e-01,-5.010590238178930234e-01,-5.913008681031394209e-01
4.700000000000000178e+00,4.359100036925279475e+00,-2.245149656636311164e+00,-5.347050574947527224e-01,-4.701186099896178527e-01,-6.892489639377367139e-01,-6.120474295225042383e-01,-5.793914471005766620e-01,-6.651482429424748766e-01
4.709999999999999964e+00,4.264007416640031245e+00,-2.280460160602983510e+00,-6.131452747873559206e-01,-5.411534498656613845e-01,-7.652078517552940440e-01,-6.911304638664353961e-01,-6.585316064188958540e-01,-7.394945796033191021e-01
4.719999999999999751e+00,4.166711285297365563e+00,-2.315924140177672896e+00,-6.923196600117091926e-01,-6.128532428628632456e-01,-8.417292586827068712e-01,-7.709046236851651024e-01,-7.384435238376728661e-01,-8.143109382212054825e-01
4.730000000000000426e+00,4.067242640799400455e+00,-2.351531001396174325e+00,-7.721772568561153793e-01,-6.851902410846140157e-01,-9.187829219343985887e-01,-8.513366227372857198e-01,-8.190829741840220946e-01,-8.896345308594932888e-01
4.740000000000000213e+00,3.965633168801731667e+00,-2.387273820566842453e+00,-8.526484136139643732e-01,-7.581447220432162570e-01,-9.963389837568844554e-01,-9.323835824976582920e-01,-9.004070086260825834e-01,-9.654910602758606242e-01
4.750000000000000000e+00,3.861915236445526478e+00,-2.423148389175379780e+00,-9.336940731140970229e-01,-8.316937128157192438e-01,-1.074367952788254144e+00,-1.014000474152861875e+00,-9.823723941569990625e-01,-1.041856219517589999e+00
4.759999999999999787e+00,3.756121889578842410e+00,-2.459146298175477252e+00,-1.015278277749280811e+00,-9.058151528694223797e-01,-1.152842294159851511e+00,-1.096147619446581345e+00,-1.064936797346298647e+00,-1.118691070245654950e+00
4.770000000000000462e+00,3.648286850022588457e+00,-2.495257872659240483e+00,-1.097351392242911228e+00,-9.804905064791193947e-01,-1.231731151986882100e+00,-1.178789081983291576e+00,-1.148054697060115314e+00,-1.195953239648731348e+00
4.780000000000000249e+00,3.538441546557544726e+00,-2.531473031485505398e+00,-1.179872837625445703e+00,-1.055709387447550940e+00,-1.311003894453945717e+00,-1.261890187152588050e+00,-1.231678571321698445e+00,-1.273604752562289555e+00
4.790000000000000036e+00,3.426542971367060098e+00,-2.567781258116555332e+00,-1.262805401575229247e+00,-1.131448965255550831e+00,-1.390631439981840689e+00,-1.345412849357804808e+00,-1.315775343022492105e+00,-1.351626009116704275e+00
4.799999999999999822e+00,3.312598132562197595e+00,-2.604171616608626394e+00,-1.346111012627468906e+00,-1.207684879088933849e+00,-1.470581726549289092e+00,-1.429308826336265881e+00,-1.400302129986143118e+00,-1.429997859666257254e+00
4.810000000000000497e+00,3.196643322067179493e+00,-2.640632754609383959e+00,-1.429731868936096273e+00,-1.284406396553453122e+00,-1.550825661496547658e+00,-1.513530623150715959e+00,-1.485211561057873553e+00,-1.508684702460422855e+00
4.820000000000000284e+00,3.078715423336100709e+00,-2.677152892066762657e+00,-1.513603206674946078e+00,-1.361580991688424724e+00,-1.631340552366959962e+00,-1.598031556761590810e+00,-1.570464464638213986e+00,-1.587639192797481780e+00
4.830000000000000071e+00,2.958851904439629532e+00,-2.713719846275986836e+00,-1.597685715201131673e+00,-1.439181980504388836e+00,-1.712101364817113058e+00,-1.682753079091403814e+00,-1.656018779572930200e+00,-1.666795005390763196e+00
4.839999999999999858e+00,2.837090803045035248e+00,-2.750321013782923263e+00,-1.681941536355745948e+00,-1.517185375791205493e+00,-1.793084155044809558e+00,-1.767649085702685419e+00,-1.741825705817968251e+00,-1.746101173104343873e+00
4.850000000000000533e+00,2.713470740731678266e+00,-2.786943401554018429e+00,-1.766332679260085303e+00,-1.595566502848734691e+00,-1.874248910452645633e+00,-1.852676617448788976e+00,-1.827837593701314267e+00,-1.825564928605716508e+00
4.860000000000000320e+00,2.588030905771031343e+00,-2.823573619447028449e+00,-1.850821549156128620e+00,-1.674301654700432351e+00,-1.955557674124892120e+00,-1.937792728849619506e+00,-1.914014290093226434e+00,-1.905176053462041441e+00
4.870000000000000107e+00,2.460811046388923451e+00,-2.860197898999804700e+00,-1.935369185745542175e+00,-1.753368229731632866e+00,-2.036975312461094756e+00,-2.022967622918600217e+00,-2.000320495160295309e+00,-1.984914658966173029e+00
4.879999999999999893e+00,2.331858644623475918e+00,-2.896801553860277600e+00,-2.019932436901434869e+00,-1.832739668792098264e+00,-2.118471572470714381e+00,-2.108164229032484016e+00,-2.086721344342070239e+00,-2.064830451537029266e+00
4.889999999999999680e+00,2.201259473628050412e+00,-2.933365427500779443e+00,-2.104456402593971820e+00,-1.912393442211121286e+00,-2.200022777235007609e+00,-2.193341305914065398e+00,-2.173177959119200864e+00,-2.144917949547821223e+00
4.900000000000000355e+00,2.068958572538517338e+00,-2.969873678139138384e+00,-2.188901064098989213e+00,-1.992301856380144454e+00,-2.281587125925315096e+00,-2.278467585662791617e+00,-2.259650325551550321e+00,-2.225144466837775781e+00
4.910000000000000142e+00,1.934978696588829372e+00,-3.006311581469814254e+00,-2.273232383648520649e+00,-2.072433198933895770e+00,-2.363120173274400493e+00,-2.363497992348114529e+00,-2.346101109665338136e+00,-2.305477784675375563e+00
4.919999999999999929e+00,1.799368050403147734e+00,-3.042664389399495573e+00,-2.357393319448767510e+00,-2.152758347061689559e+00,-2.444581864289711692e+00,-2.448387814302470211e+00,-2.432493073775066073e+00,-2.385899841863998283e+00
4.929999999999999716e+00,1.662175670862187538e+00,-3.078917081788569821e+00,-2.441309279765800699e+00,-2.233256246135107315e+00,-2.525933875158103081e+00,-2.533096534896981389e+00,-2.518798817123597544e+00,-2.466371819187448633e+00
4.940000000000000391e+00,1.523452358571655729e+00,-3.115054353459093317e+00,-2.524939848834578004e+00,-2.313908148528810660e+00,-2.607136222795874758e+00,-2.617584305527416166e+00,-2.604978793324951525e+00,-2.546839039991774190e+00
4.950000000000000178e+00,1.383248622746431788e+00,-3.151060645443280350e+00,-2.608254050210061514e+00,-2.394678401223050201e+00,-2.688150920622859097e+00,-2.701829330313875399e+00,-2.690990343533640416e+00,-2.627265456058278215e+00
4.959999999999999964e+00,1.241615247814328082e+00,-3.186920136823784944e+00,-2.691244425852227007e+00,-2.475532687462666193e+00,-2.768939625025502949e+00,-2.785796060848201972e+00,-2.776793356914051270e+00,-2.707673389681476195e+00
4.969999999999999751e+00,1.098603605686999218e+00,-3.222616791601640163e+00,-2.773876910955775266e+00,-2.556438792778482405e+00,-2.849465424683701897e+00,-2.869435319150266395e+00,-2.862354592001376652e+00,-2.788062092429683503e+00
4.980000000000000426e+00,9.542656332079382242e-01,-3.258134359125768320e+00,-2.856157655956183206e+00,-2.637364138644745726e+00,-2.929689321036136551e+00,-2.952715333449007939e+00,-2.947638120577255716e+00,-2.868396032036897747e+00
4.990000000000000213e+00,8.086538157853582209e-01,-3.293456400285894148e+00,-2.938062365519956032e+00,-2.718275777153969397e+00,-3.009573686510402801e+00,-3.035603018941419595e+00,-3.032604656241412400e+00,-2.948633065774284301e+00
5.000000000000000000e+00,6.618211762040764334e-01,-3.328566307684788228e+00,-3.019551344416704808e+00,-2.799140422042619036e+00,-3.089079308289369052e+00,-3.118064409976335050e+00,-3.117219979930819118e+00,-3.028738351472200829e+00
5.009999999999999787e+00,5.138212525556778987e-01,-3.363447309786775197e+00,-3.100584743057463122e+00,-2.879924465526091382e+00,-3.168171862431980568e+00,-3.200073947356272264e+00,-3.201432331860114999e+00,-3.108689546031166540e+00
5.020000000000000462e+00,3.647080785418190807e-01,-3.398082552178431026e+00,-3.181122428568456506e+00,-2.960593984410725632e+00,-3.246810019302368566e+00,-3.281609250777883791e+00,-3.285199335219062711e+00,-3.188453875347015742e+00
5.030000000000000249e+00,2.145361721686224188e-01,-3.432455038995622321e+00,-3.261123372362633610e+00,-3.041115723579701502e+00,-3.324970247972210302e+00,-3.362634090624299965e+00,-3.368482378358432339e+00,-3.268008674122834911e+00
5.040000000000000036e+00,6.336051593402358684e-02,-3.466547704854542999e+00,-3.340546828238805332e+00,-3.121496397409762924e+00,-3.402627906571398242e+00,-3.443130357853469548e+00,-3.451228505457966556e+00,-3.347369327512839110e+00
5.049999999999999822e+00,-8.876347425829955728e-02,-3.500343439968741421e+00,-3.419352155507175528e+00,-3.201720776616614916e+00,-3.479754362391898059e+00,-3.523078053118921193e+00,-3.533379451752442613e+00,-3.426517225168970171e+00
5.060000000000000497e+00,-2.417799430927627669e-01,-3.533825111099198057e+00,-3.497498633974223115e+00,-3.281751920283050517e+00,-3.556324477422561081e+00,-3.602439278531509803e+00,-3.614903700471367554e+00,-3.505416393449659385e+00
5.070000000000000284e+00,-3.956326362204827252e-01,-3.566975562644632447e+00,-3.574945495929753303e+00,-3.361561278651378881e+00,-3.632313952029760706e+00,-3.681180588730128989e+00,-3.695773828485772405e+00,-3.584038367880444831e+00
5.080000000000000071e+00,-5.502649065745151002e-01,-3.599808920741426110e+00,-3.651651964244436499e+00,-3.441153967795006707e+00,-3.707688679895201567e+00,-3.759268854706244500e+00,-3.775959448211453573e+00,-3.662346732803793969e+00
5.089999999999999858e+00,-7.056197360601380586e-01,-3.632352279749755386e+00,-3.727581145355256975e+00,-3.520489332563276008e+00,-3.782422092327843988e+00,-3.836674393438802788e+00,-3.855428020505911491e+00,-3.740308357666028094e+00
5.100000000000000533e+00,-8.616397570099584291e-01,-3.664592651340540463e+00,-3.802759566243160361e+00,-3.599446988186687513e+00,-3.856492711821617903e+00,-3.913372836467364113e+00,-3.934149209623140742e+00,-3.817888440537257289e+00
5.110000000000000320e+00,-1.018267264236102143e+00,-3.696526431031678772e+00,-3.877169600899381230e+00,-3.677947403690036143e+00,-3.929883835642032253e+00,-3.989331202693676470e+00,-4.012095653428476183e+00,-3.895061825085522234e+00
5.120000000000000107e+00,-1.175444244594948895e+00,-3.728139880034049281e+00,-3.950770117195552267e+00,-3.755965410692894135e+00,-4.002569533032533933e+00,-4.064513721188761863e+00,-4.089248546489018032e+00,-3.971782519763283226e+00
5.129999999999999893e+00,-1.333112379278928783e+00,-3.759422007933166832e+00,-4.023519907923380323e+00,-3.833501354822390628e+00,-4.074523444912633963e+00,-4.138884128724872546e+00,-4.165580966510948890e+00,-4.048033434077456860e+00
5.139999999999999680e+00,-1.491213082008328472e+00,-3.790371216150781652e+00,-4.095377727012260216e+00,-3.910521680306595194e+00,-4.145718529978731581e+00,-4.212415659683499847e+00,-4.241062837292858489e+00,-4.123790534908080119e+00
5.150000000000000355e+00,-1.649687499948564007e+00,-3.820972768121710939e+00,-4.166303497430093650e+00,-3.987000759229377245e+00,-4.216122846205082375e+00,-4.285073896369919311e+00,-4.315664067102050083e+00,-4.199023228134067587e+00
5.160000000000000142e+00,-1.808321695710917609e+00,-3.851210615365854295e+00,-4.236265844279360593e+00,-4.062908523950145678e+00,-4.285697349803441192e+00,-4.356830408253173914e+00,-4.389354783241601332e+00,-4.273689956162780135e+00
5.169999999999999929e+00,-1.966948841700860706e+00,-3.881068769622392001e+00,-4.305227649154077518e+00,-4.138211736411962605e+00,-4.354416868643960825e+00,-4.427661492374304508e+00,-4.462098529735502694e+00,-4.347754315809583048e+00
5.179999999999999716e+00,-2.125511537553410157e+00,-3.910531359248290428e+00,-4.373153581224860531e+00,-4.212873575132637605e+00,-4.422256704493330304e+00,-4.497538213620209113e+00,-4.533859061636567489e+00,-4.421182740479776108e+00
5.190000000000000391e+00,-2.283952156282173185e+00,-3.939582639457480440e+00,-4.440015173928605563e+00,-4.286887741302032317e+00,-4.489193194003545884e+00,-4.566435152178495827e+00,-4.604602669487509736e+00,-4.493930682305262714e+00
5.200000000000000178e+00,-2.442212846379117952e+00,-3.968207021046462835e+00,-4.505772758497243125e+00,-4.360236050174570721e+00,-4.555208254400615608e+00,-4.634333362895147523e+00,-4.674297236336267147e+00,-4.565967092871241029e+00
5.209999999999999964e+00,-2.600235570000664520e+00,-3.996389074465334534e+00,-4.570386621779015002e+00,-4.432881801784674280e+00,-4.620281186114684857e+00,-4.701218121661600691e+00,-4.742919651635922662e+00,-4.637246270249235636e+00
5.219999999999999751e+00,-2.757962114664068043e+00,-4.024113582192561545e+00,-4.633819274186182113e+00,-4.504818299382555402e+00,-4.684390018802180755e+00,-4.767066181801520308e+00,-4.810446791800060851e+00,-4.707707333789435289e+00
5.230000000000000426e+00,-2.915334113534320259e+00,-4.051365533354434945e+00,-4.696031909446761965e+00,-4.576013842425545874e+00,-4.747515043107957133e+00,-4.831854388413717949e+00,-4.876855499845527575e+00,-4.777315675087045577e+00
5.240000000000000213e+00,-3.072296721773211114e+00,-4.078130161187891289e+00,-4.757000175673582909e+00,-4.646429750094959843e+00,-4.809635952735452413e+00,-4.895552728825671274e+00,-4.942122498476941850e+00,-4.846042512772495314e+00
5.250000000000000000e+00,-3.228800301641882253e+00,-4.104392986200316784e+00,-4.816786973234268743e+00,-4.716027666915119987e+00,-4.870733944563546025e+00,-4.958133355746208615e+00,-5.006225332945429152e+00,-4.913861941698410618e+00
5.259999999999999787e+00,-3.384785210494800634e+00,-4.130139797211906050e+00,-4.875487572538587777e+00,-4.784770487009717854e+00,-4.930775538602998331e+00,-5.019576623490496381e+00,-5.069145878216684054e+00,-4.980743095899170747e+00
5.270000000000000462e+00,-3.540191499298590116e+00,-4.155356712197740165e+00,-4.933083770513635891e+00,-4.852648028192108498e+00,-4.989736906540977124e+00,-5.079861276975911721e+00,-5.130865808539801343e+00,-5.046642915847828093e+00
5.280000000000000249e+00,-3.694959178067172445e+00,-4.180030170213897556e+00,-4.989541314205694356e+00,-4.919634921539087102e+00,-5.047601844996526310e+00,-5.138969690615472707e+00,-5.191363148832986774e+00,-5.111539409300516645e+00
5.290000000000000036e+00,-3.849068468797182785e+00,-4.204146983878564114e+00,-5.044837444681005145e+00,-4.985704499232195275e+00,-5.104354359464852386e+00,-5.196889245918588252e+00,-5.250615987643306504e+00,-5.175426761448988167e+00
5.299999999999999822e+00,-4.002501121803558881e+00,-4.227694320679965756e+00,-5.098982139192458796e+00,-5.050821684512845522e+00,-5.159981674283418585e+00,-5.253606198727325705e+00,-5.308602587788796789e+00,-5.238266645444237035e+00
5.310000000000000497e+00,-4.155197820494173300e+00,-4.250659751645891049e+00,-5.151991591366895662e+00,-5.114945517835344013e+00,-5.214464121780047812e+00,-5.309087945939367614e+00,-5.365302035771839506e+00,-5.299987918790061592e+00
5.320000000000000284e+00,-4.307099346899964765e+00,-4.273031256011505796e+00,-5.203838231714343010e+00,-5.178062449167635251e+00,-5.267781662032826162e+00,-5.363303535275170120e+00,-5.420692800440576775e+00,-5.360549217580533821e+00
5.330000000000000071e+00,-4.458146563752999114e+00,-4.294797261814988332e+00,-5.254488666347721271e+00,-5.240160890659238291e+00,-5.319919313557700313e+00,-5.416236604524076625e+00,-5.474761263535308231e+00,-5.419927661327641921e+00
5.339999999999999858e+00,-4.608280465845349561e+00,-4.315946634015420003e+00,-5.303910010364142558e+00,-5.301190186238940782e+00,-5.370865175597121066e+00,-5.467868511702838497e+00,-5.527495031722921226e+00,-5.478090522283793895e+00
5.350000000000000533e+00,-4.757442182608897951e+00,-4.336468708076315792e+00,-5.352069985975150601e+00,-5.361106414792248032e+00,-5.420615517000358707e+00,-5.518179442320426453e+00,-5.578879250995137262e+00,-5.535012453384637432e+00
5.360000000000000320e+00,-4.905573002618051959e+00,-4.356353306007030746e+00,-5.398936957907752188e+00,-5.419868631151429916e+00,-5.469155054120902193e+00,-5.567151299374100581e+00,-5.628895046631156696e+00,-5.590664770020267405e+00
5.370000000000000107e+00,-5.052614406860985063e+00,-4.375591820866818971e+00,-5.444480012107378641e+00,-5.477436763992730384e+00,-5.516469417415216903e+00,-5.614748306438231751e+00,-5.677527446478832118e+00,-5.645016925581601619e+00
5.379999999999999893e+00,-5.198508058997678205e+00,-4.394160110948321041e+00,-5.488669009748940120e+00,-5.533771643084062219e+00,-5.562544410104758974e+00,-5.660945905328151895e+00,-5.724766943555700927e+00,-5.698045743152547082e+00
5.389999999999999680e+00,-5.343193998569333303e+00,-4.411944559736967975e+00,-5.531474662890742522e+00,-5.588835069557249291e+00,-5.607364972216463350e+00,-5.705731771827051269e+00,-5.770597514709646880e+00,-5.749718995797178600e+00
5.400000000000000355e+00,-5.486612675917272419e+00,-4.428908466089929163e+00,-5.572911767632795943e+00,-5.642590111966142352e+00,-5.650901198056804908e+00,-5.749089634826381356e+00,-5.815005662058018387e+00,-5.799984991496047293e+00
5.410000000000000142e+00,-5.628706049736691419e+00,-4.445039346247952494e+00,-5.612992622723670166e+00,-5.695001647094822594e+00,-5.693133283020276991e+00,-5.791002904164209930e+00,-5.857974261758450041e+00,-5.848793085172705020e+00
5.419999999999999929e+00,-5.769416332188062491e+00,-4.460346583260289322e+00,-5.651754012551066353e+00,-5.746034235117038591e+00,-5.734047512997162421e+00,-5.831461311895978383e+00,-5.899486049740787053e+00,-5.896114052161819608e+00
5.429999999999999716e+00,-5.908668663946542665e+00,-4.474829206752260369e+00,-5.689197173704549471e+00,-5.795664191213820260e+00,-5.773640235269774657e+00,-5.870453785929354851e+00,-5.939522444148231273e+00,-5.941948617740461458e+00
5.440000000000000391e+00,-6.046387473241908950e+00,-4.488477255054991844e+00,-5.725292622691773303e+00,-5.843871754150232967e+00,-5.811913513783839136e+00,-5.907966016106565021e+00,-5.978068281190355826e+00,-5.986282121868406136e+00
5.450000000000000178e+00,-6.182514800048974912e+00,-4.501281466832248057e+00,-5.760011744599917272e+00,-5.890624559673241833e+00,-5.848857091622918780e+00,-5.943983075119777304e+00,-6.015103935655766954e+00,-6.029091897590942217e+00
5.459999999999999964e+00,-6.316992996330129451e+00,-4.513233259603318004e+00,-5.793326832398785875e+00,-5.935881384125269555e+00,-5.884459917496174697e+00,-5.978493884536983494e+00,-6.050614349933866265e+00,-6.070354583268569471e+00
5.469999999999999751e+00,-6.449764726901438650e+00,-4.524324788949713572e+00,-5.825211175660141905e+00,-5.979604217331147886e+00,-5.918706753443111701e+00,-6.011492374637156466e+00,-6.084582296680733471e+00,-6.110042605544502514e+00
5.480000000000000426e+00,-6.580773008862927043e+00,-4.534548905659269380e+00,-5.855642494060882441e+00,-6.021759598286053894e+00,-5.951582684997169359e+00,-6.042961525350893481e+00,-6.116985602183627080e+00,-6.148119074944577989e+00
5.490000000000000213e+00,-6.709961200382347890e+00,-4.543899196716592037e+00,-5.884626624733233946e+00,-6.062317836735120480e+00,-5.983059091713847977e+00,-6.072885683463380424e+00,-6.147803844308404209e+00,-6.184555144179581632e+00
5.500000000000000000e+00,-6.837273047735084930e+00,-4.552361405380834114e+00,-5.912148716558998984e+00,-6.101256725725943575e+00,-6.013109807609474444e+00,-6.101258968486192202e+00,-6.177019194293953852e+00,-6.219348169660422698e+00
5.509999999999999787e+00,-6.962652686112115852e+00,-4.559863535967457082e+00,-5.938186100940124668e+00,-6.138551753952802059e+00,-6.041720767565180950e+00,-6.128065215360630091e+00,-6.204613137449976001e+00,-6.252456348326184354e+00
5.520000000000000462e+00,-7.086044671272135886e+00,-4.566378993023755939e+00,-5.962717308889775580e+00,-6.174178424968586931e+00,-6.068885012500279785e+00,-6.153293307403925105e+00,-6.230568747061156820e+00,-6.283806791190451158e+00
5.530000000000000249e+00,-7.207393978908877230e+00,-4.571899624505441295e+00,-5.985722173762938247e+00,-6.208118600945967458e+00,-6.094600638871177978e+00,-6.176940400022509436e+00,-6.254867778294753045e+00,-6.313360957997135259e+00
5.540000000000000036e+00,-7.326646042374712842e+00,-4.576418024491704983e+00,-6.007204939338871341e+00,-6.240371372939569561e+00,-6.118864242160285905e+00,-6.198993823637504619e+00,-6.277506447989450677e+00,-6.341115438048428032e+00
5.549999999999999822e+00,-7.443746756284957300e+00,-4.579667142155169124e+00,-6.027190599165062501e+00,-6.270934339131912338e+00,-6.141665163388640991e+00,-6.219430440052533093e+00,-6.298466797600404732e+00,-6.367048915330609127e+00
5.560000000000000497e+00,-7.558642505768935038e+00,-4.581482450408135065e+00,-6.045663902751321039e+00,-6.299784645953333317e+00,-6.162989169244572629e+00,-6.238238759249246534e+00,-6.317729241079042879e+00,-6.391153990907707971e+00
5.570000000000000284e+00,-7.671280180297325835e+00,-4.581868607959749262e+00,-6.062611024144174188e+00,-6.326899283131814045e+00,-6.182823856590977663e+00,-6.255413022094022502e+00,-6.335272094579323721e+00,-6.413437558192933707e+00
5.580000000000000071e+00,-7.781607198385809276e+00,-4.580852630076387655e+00,-6.078019609058552319e+00,-6.352265029919634820e+00,-6.201160726948979907e+00,-6.270948992263857491e+00,-6.351076177997698302e+00,-6.433877504033558736e+00
5.589999999999999858e+00,-7.889571521939260812e+00,-4.578459432045814737e+00,-6.091881882207760945e+00,-6.375883039115301187e+00,-6.217995625912399404e+00,-6.284841426074303072e+00,-6.365115427731885767e+00,-6.452508855476429162e+00
5.600000000000000533e+00,-7.995121679396176795e+00,-4.574697034004081786e+00,-6.104204947458607755e+00,-6.397735242491915386e+00,-6.233326716996727690e+00,-6.297088406306011521e+00,-6.377373792962433008e+00,-6.469341465707870498e+00
5.610000000000000320e+00,-8.098206792817199684e+00,-4.569575020407880217e+00,-6.114983665782276034e+00,-6.417804767136153998e+00,-6.247153919685460188e+00,-6.307692320949620068e+00,-6.387842024795562956e+00,-6.484303854248991250e+00
5.620000000000000107e+00,-8.198776581230990956e+00,-4.563104536948516810e+00,-6.124210657136081259e+00,-6.436076521978433718e+00,-6.259476243453486077e+00,-6.316656542526287943e+00,-6.396519072815954665e+00,-6.497416291856748849e+00
5.629999999999999893e+00,-8.296781401881961671e+00,-4.555298268708620313e+00,-6.131880145973916285e+00,-6.452537178361173353e+00,-6.270294732490733658e+00,-6.323974617982350388e+00,-6.403405646109072258e+00,-6.508596854040893831e+00
5.639999999999999680e+00,-8.392172261295312907e+00,-4.546226327117107502e+00,-6.137973830068523817e+00,-6.467175171189080807e+00,-6.279603186121478942e+00,-6.329631632097943772e+00,-6.408498703540391972e+00,-6.517808277741599987e+00
5.650000000000000355e+00,-8.484900853049632374e+00,-4.535937682760401657e+00,-6.142421001602077268e+00,-6.480002654866965806e+00,-6.287393818859968064e+00,-6.333612848170431242e+00,-6.411794233690702782e+00,-6.524929362580791370e+00
5.660000000000000142e+00,-8.574919568750065224e+00,-4.524450837046924967e+00,-6.145207188464284265e+00,-6.491026915114504803e+00,-6.293665292658265464e+00,-6.335917693636925918e+00,-6.413288754848813333e+00,-6.529922988357046876e+00
5.669999999999999929e+00,-8.662182480372937476e+00,-4.511785590258158507e+00,-6.146333171935891571e+00,-6.500226020526016946e+00,-6.298419227969581868e+00,-6.336547796286867040e+00,-6.412979043141462832e+00,-6.532765034539861126e+00
5.679999999999999716e+00,-8.746663952702050437e+00,-4.497962981392884529e+00,-6.145801622128762354e+00,-6.507573292302089918e+00,-6.301664060434138293e+00,-6.335505841853036557e+00,-6.410862265820615136e+00,-6.533506784159447633e+00
5.690000000000000391e+00,-8.828332522928501902e+00,-4.483005240552344617e+00,-6.143617033320903253e+00,-6.513065975830825138e+00,-6.303427220379498763e+00,-6.332814053100165097e+00,-6.406930038769659497e+00,-6.532189365568947359e+00
5.700000000000000178e+00,-8.907142851656061566e+00,-4.466935750765800961e+00,-6.139785762233744393e+00,-6.516704964367418640e+00,-6.303719910360505274e+00,-6.328497296666156124e+00,-6.401188460715574458e+00,-6.528791850215221793e+00
5.709999999999999964e+00,-8.983050315939973274e+00,-4.449778988114480249e+00,-6.134316068753318696e+00,-6.518488550483381161e+00,-6.302536266386228547e+00,-6.322547331829348138e+00,-6.393632012417135080e+00,-6.523290527199789857e+00
5.719999999999999751e+00,-9.056011040848908067e+00,-4.431647634759169563e+00,-6.127218052987839947e+00,-6.518410722415969083e+00,-6.299865256134519420e+00,-6.314922532411568312e+00,-6.384252470893641451e+00,-6.515679079075434643e+00
5.730000000000000426e+00,-9.125981942239292266e+00,-4.412639020322492556e+00,-6.118503671209499117e+00,-6.516441596608498976e+00,-6.295706533886068712e+00,-6.305625656076961683e+00,-6.373057175326018786e+00,-6.505947131093649638e+00
5.740000000000000213e+00,-9.192920703834870366e+00,-4.392778923403232838e+00,-6.108196660928394195e+00,-6.512570021896920913e+00,-6.290058065139628063e+00,-6.294662179619289866e+00,-6.360049267620705216e+00,-6.494054785438266642e+00
5.750000000000000000e+00,-9.256785845686733794e+00,-4.372093429574527512e+00,-6.096326912585145585e+00,-6.506792298920724527e+00,-6.282889093636378597e+00,-6.282034919698475939e+00,-6.345238918776122894e+00,-6.479975404103934800e+00
5.759999999999999787e+00,-9.317536716369710703e+00,-4.350608825875360353e+00,-6.082912860555357959e+00,-6.499098670003677469e+00,-6.274173311561512811e+00,-6.267754869782422134e+00,-6.328623870598026890e+00,-6.463748608086554270e+00
5.770000000000000462e+00,-9.375133547621819829e+00,-4.328351540124561581e+00,-6.067974650821073013e+00,-6.489484981926534779e+00,-6.263912026654604226e+00,-6.251835401109676837e+00,-6.310207498302959017e+00,-6.445363903100390424e+00
5.780000000000000249e+00,-9.429537461828477518e+00,-4.305348025145892876e+00,-6.051534102096194800e+00,-6.477952603817981547e+00,-6.252085276050965312e+00,-6.234289450484678419e+00,-6.290004739763115360e+00,-6.424805028358401060e+00
5.790000000000000036e+00,-9.480710496632671180e+00,-4.281624709744272117e+00,-6.033601741374854832e+00,-6.464504803430273228e+00,-6.238681653770822066e+00,-6.215116656943699525e+00,-6.268038640390649618e+00,-6.402034689953337576e+00
5.799999999999999822e+00,-9.528615639229656153e+00,-4.257207904963038914e+00,-6.014191859610808599e+00,-6.449047714602745174e+00,-6.223699251541617627e+00,-6.194305672101346083e+00,-6.244334165531784997e+00,-6.377036589036800152e+00
5.810000000000000497e+00,-9.573216864123839542e+00,-4.232123703437802753e+00,-5.993330250736004672e+00,-6.431542299713018274e+00,-6.207132503805498303e+00,-6.171847594581246987e+00,-6.218920373461220841e+00,-6.349787401993943092e+00
5.820000000000000284e+00,-9.614479159770594308e+00,-4.206397918452300821e+00,-5.971045641346363730e+00,-6.411998161976245392e+00,-6.188977298600932819e+00,-6.147723268356076964e+00,-6.191823664412011929e+00,-6.320287938495914304e+00
5.830000000000000071e+00,-9.652368259359167979e+00,-4.180055988285715785e+00,-5.947373035678356068e+00,-6.390437950160438696e+00,-6.169234280296607587e+00,-6.121901126488200617e+00,-6.163083691529252839e+00,-6.288521318408592187e+00
5.839999999999999858e+00,-9.686849585549714092e+00,-4.153122863417302746e+00,-5.922354962481637841e+00,-6.366875824323869004e+00,-6.147898162478941941e+00,-6.094379026630210916e+00,-6.132735043905107375e+00,-6.254483711998727991e+00
5.850000000000000533e+00,-9.717890630479605107e+00,-4.125622977076781162e+00,-5.896023214510354826e+00,-6.341350763328517992e+00,-6.124981176922802639e+00,-6.065163086584774099e+00,-6.100792989618623707e+00,-6.218218508416154755e+00
5.860000000000000320e+00,-9.745460317506843495e+00,-4.097580135451072358e+00,-5.868410644749107341e+00,-6.313885368412936572e+00,-6.100505118980756869e+00,-6.034283786921249337e+00,-6.067267754831715543e+00,-6.179792913799347254e+00
5.870000000000000107e+00,-9.769528731156325918e+00,-4.069000432535867517e+00,-5.839551084137411863e+00,-6.284441521953846532e+00,-6.074520129486572273e+00,-6.001768747818857719e+00,-6.032170762658163987e+00,-6.139270796299959088e+00
5.879999999999999893e+00,-9.790067121112628001e+00,-4.039885815485272147e+00,-5.809479242833597290e+00,-6.253046957638686898e+00,-6.047034474967589723e+00,-5.967648213935477841e+00,-5.995517794362558384e+00,-6.096727191403555679e+00
5.889999999999999680e+00,-9.807047964216785374e+00,-4.010260497593821860e+00,-5.778231080350008320e+00,-6.219728213538234129e+00,-6.018024059629937916e+00,-5.931946052755468379e+00,-5.957333048174358048e+00,-6.052219593055489177e+00
5.900000000000000355e+00,-9.820444963643993219e+00,-3.980147816293348129e+00,-5.745831427925764068e+00,-6.184526778003044178e+00,-5.987462256086791612e+00,-5.894683233877190176e+00,-5.917640299668851078e+00,-6.005783381213603889e+00
5.910000000000000142e+00,-9.830233132434589294e+00,-3.949570207957247447e+00,-5.712312886235240583e+00,-6.147513328598949833e+00,-5.955349554761264486e+00,-5.855864597049315279e+00,-5.876479368895975774e+00,-5.957487126603038696e+00
5.919999999999999929e+00,-9.836388775657717076e+00,-3.918549069455149692e+00,-5.677695104445006358e+00,-6.108768747518554143e+00,-5.921693014965692115e+00,-5.815527050951097898e+00,-5.833827744138123883e+00,-5.907420720923969526e+00
5.929999999999999716e+00,-9.838889556727389518e+00,-3.887104708404034881e+00,-5.641888907520079322e+00,-6.068279905383728412e+00,-5.886505093928519727e+00,-5.773712376017552828e+00,-5.789685064547332338e+00,-5.855670483299508788e+00
5.940000000000000391e+00,-9.837714515564403683e+00,-3.855256280095763266e+00,-5.604902734007358056e+00,-6.026076782743531979e+00,-5.849786521475295764e+00,-5.730444870965710535e+00,-5.744056657557115031e+00,-5.802315550319804949e+00
5.950000000000000178e+00,-9.832844129613151907e+00,-3.823021689619146457e+00,-5.566724953665289632e+00,-5.982180759088280730e+00,-5.811505802220269246e+00,-5.685722165338756184e+00,-5.696961603328668744e+00,-5.747434527137524896e+00
5.959999999999999964e+00,-9.824260327464152454e+00,-3.790409020060892864e+00,-5.527323096171794958e+00,-5.936642183523757055e+00,-5.771664134131600399e+00,-5.639575738694148299e+00,-5.648420495412142195e+00,-5.691095563400823565e+00
5.969999999999999751e+00,-9.811946527030592335e+00,-3.757400906859942324e+00,-5.486712383681741301e+00,-5.889553315042708626e+00,-5.730268669409031901e+00,-5.592022091000089290e+00,-5.598454124078872773e+00,-5.633379249584302251e+00
5.980000000000000426e+00,-9.795900960285381487e+00,-3.724006403738953974e+00,-5.444912136669948666e+00,-5.840995328121110219e+00,-5.687326144877659750e+00,-5.543057921934201104e+00,-5.547092407531674318e+00,-5.574368753659009634e+00
5.990000000000000213e+00,-9.776163008393970344e+00,-3.690315578049477629e+00,-5.401975549475016791e+00,-5.791024856336735915e+00,-5.642858810857294571e+00,-5.492709791605780545e+00,-5.494354148222790002e+00,-5.514131120245855833e+00
6.000000000000000000e+00,-9.752735066018292542e+00,-3.656369982587915235e+00,-5.357937788383171807e+00,-5.739698236461133973e+00,-5.596869290479254744e+00,-5.440955937122200936e+00,-5.440258756903316950e+00,-5.452781868587026182e+00
6.009999999999999787e+00,-9.725614851636326108e+00,-3.622175563899701523e+00,-5.312850602065624983e+00,-5.687064805470644302e+00,-5.549335996563476314e+00,-5.387831861937111277e+00,-5.384844276413667252e+00,-5.390373331058020412e+00
6.020000000000000462e+00,-9.694802016419819424e+00,-3.587736438897895397e+00,-5.266768529089060458e+00,-5.633101945464761506e+00,-5.500253419741847338e+00,-5.333451030844731378e+00,-5.328139747139641003e+00,-5.326967757452425012e+00
6.030000000000000249e+00,-9.660298200236262289e+00,-3.553054924559222894e+00,-5.219736623331694858e+00,-5.577792380586931387e+00,-5.449639218434198185e+00,-5.277891669905125482e+00,-5.270171030814014834e+00,-5.262678581558614788e+00
6.040000000000000036e+00,-9.622107046012651210e+00,-3.518131508531716634e+00,-5.171798923740640319e+00,-5.521159589802600465e+00,-5.397524813240628383e+00,-5.221187014325450626e+00,-5.210967268996674839e+00,-5.197581490526338222e+00
6.049999999999999822e+00,-9.580234205995406427e+00,-3.482964868429395899e+00,-5.122981335739753561e+00,-5.463279041487485443e+00,-5.343936039507209301e+00,-5.163363522063201927e+00,-5.150556790831569920e+00,-5.131709366097163993e+00
6.060000000000000497e+00,-9.534687392978987930e+00,-3.447551908015292987e+00,-5.073303278435177255e+00,-5.404231367480387682e+00,-5.288895477961963465e+00,-5.104467465722428265e+00,-5.088947198662769011e+00,-5.065127704460416602e+00
6.070000000000000284e+00,-9.485476381644602384e+00,-3.411887762206488262e+00,-5.022769789704124577e+00,-5.344053848045779986e+00,-5.232432307759250278e+00,-5.044529355675181570e+00,-5.026199140618751393e+00,-4.997888433580289558e+00
6.080000000000000071e+00,-9.432613026738057016e+00,-3.375965870053806661e+00,-4.971352003904389250e+00,-5.282890967304645358e+00,-5.174576158440918228e+00,-4.983592305971274783e+00,-4.962368350545282247e+00,-4.930042536413338006e+00
6.089999999999999858e+00,-9.376111283812102570e+00,-3.339777967848003293e+00,-4.919073886431943876e+00,-5.220812301368840558e+00,-5.115319827180659473e+00,-4.921717832241307988e+00,-4.897503148897999203e+00,-4.861697131781192560e+00
6.100000000000000533e+00,-9.315987205164567797e+00,-3.303314181870622868e+00,-4.865855527797086744e+00,-5.157841593789622259e+00,-5.054691626715190012e+00,-4.858959727261543904e+00,-4.831677209083561131e+00,-4.792939117116261194e+00
6.110000000000000320e+00,-9.252258956506798526e+00,-3.266563053412597561e+00,-4.811687544730951061e+00,-5.093995477600777200e+00,-4.992723991873774025e+00,-4.795368603252914141e+00,-4.764945106034600641e+00,-4.723841115888690823e+00
6.120000000000000107e+00,-9.184946817924522833e+00,-3.229511595664736223e+00,-4.756609313809869732e+00,-5.029304961447582656e+00,-4.929449665632485988e+00,-4.731006234618101658e+00,-4.697370551635149383e+00,-4.654435562648416180e+00
6.129999999999999893e+00,-9.114073178761080030e+00,-3.192145380587478432e+00,-4.700659075973852907e+00,-4.963807817469202632e+00,-4.864893943982174562e+00,-4.665935888079619787e+00,-4.628979440545673896e+00,-4.584686440860768819e+00
6.140000000000000568e+00,-9.039662559230530192e+00,-3.154462615304076678e+00,-4.643868575336389526e+00,-4.897518229287668667e+00,-4.799090258588905478e+00,-4.600204828992331407e+00,-4.559815111491886341e+00,-4.514572169975187066e+00
6.150000000000000355e+00,-8.961741572498581831e+00,-3.116529237885369952e+00,-4.586269013090797486e+00,-4.830446223386504201e+00,-4.732074541384479360e+00,-4.533821028423762556e+00,-4.489927694192218155e+00,-4.444093953557496590e+00
6.160000000000000142e+00,-8.880338925909317283e+00,-3.078343655937275880e+00,-4.527895717817117749e+00,-4.762599279236629179e+00,-4.663883155053882845e+00,-4.466787678855004273e+00,-4.419335469788664206e+00,-4.373241965448981361e+00
6.169999999999999929e+00,-8.795485407502470210e+00,-3.039880344014461500e+00,-4.468782553415453052e+00,-4.693985083444244033e+00,-4.594552818525764692e+00,-4.399117303102451970e+00,-4.348074795355522326e+00,-4.302049159574910853e+00
6.179999999999999716e+00,-8.707213900765660597e+00,-3.001112319388572480e+00,-4.408961860883451322e+00,-4.624615202157965399e+00,-4.524120536570479523e+00,-4.330840705268594881e+00,-4.276207348793848340e+00,-4.230548278694993947e+00
6.190000000000000391e+00,-8.615559293810949981e+00,-2.962011676644374703e+00,-4.348464408392318070e+00,-4.554544856794363383e+00,-4.452619815900817457e+00,-4.261996327734628665e+00,-4.203786418584936513e+00,-4.158813531975491529e+00
6.200000000000000178e+00,-8.520558536938120042e+00,-2.922549689884714308e+00,-4.287309004064073115e+00,-4.483799150676526679e+00,-4.380082051042927027e+00,-4.192604750311573980e+00,-4.130858955381969899e+00,-4.086835124645813444e+00
6.209999999999999964e+00,-8.422216422415791826e+00,-2.882697388073025557e+00,-4.225495346417756259e+00,-4.412338053275147054e+00,-4.306546751647933213e+00,-4.122691948871484158e+00,-4.057479204210910240e+00,-4.014574020736283444e+00
6.219999999999999751e+00,-8.320516522211969246e+00,-2.842425929752676161e+00,-4.163049492975912536e+00,-4.340157107037565964e+00,-4.232071515364632219e+00,-4.052262269321531996e+00,-3.983703743049994639e+00,-3.942015775307516900e+00
6.230000000000000426e+00,-8.215496509857917573e+00,-2.801704746181676864e+00,-4.099975672226395140e+00,-4.267260010609994936e+00,-4.156735631104953477e+00,-3.981318689305601843e+00,-3.909556920900911337e+00,-3.869144178911791077e+00
6.240000000000000213e+00,-8.107185714617141770e+00,-2.760502869365177414e+00,-4.036291488680876505e+00,-4.193632736138346750e+00,-4.080597570091997639e+00,-3.909878644680975235e+00,-3.835071166095806117e+00,-3.795966387419995591e+00
6.250000000000000000e+00,-7.995620951822569822e+00,-2.718789109332042209e+00,-3.972023512857666194e+00,-4.119231607049800736e+00,-4.003685570005157679e+00,-3.837950278136172511e+00,-3.760262257709896971e+00,-3.722476817359764656e+00
6.259999999999999787e+00,-7.880844811196904942e+00,-2.676532187467825175e+00,-3.907196615137176199e+00,-4.044062740216909368e+00,-3.926021218280530078e+00,-3.765539948137916149e+00,-3.685148849668767657e+00,-3.648657596468906750e+00
6.270000000000000462e+00,-7.762901771167352472e+00,-2.633697782352709016e+00,-3.841833964240646715e+00,-3.968132817191412087e+00,-3.847628208661073135e+00,-3.692655369373385899e+00,-3.609742970859642686e+00,-3.574493530872095537e+00
6.280000000000000249e+00,-7.641838089915628629e+00,-2.590274738790243614e+00,-3.775958661141841421e+00,-3.891448798664132180e+00,-3.768517044825586915e+00,-3.619269727670588299e+00,-3.534030680469704588e+00,-3.500001964535681687e+00
6.290000000000000036e+00,-7.517701858205323440e+00,-2.546232084259862916e+00,-3.709593514441662521e+00,-3.814049316116242760e+00,-3.688720521653965800e+00,-3.545375535858763527e+00,-3.458016349993664473e+00,-3.425186600908691759e+00
6.299999999999999822e+00,-7.390542881347257342e+00,-2.501519341426382770e+00,-3.642756496582439940e+00,-3.735946203861624237e+00,-3.608267945305685842e+00,-3.470964428315101546e+00,-3.381699257221699284e+00,-3.349988422935771926e+00
6.310000000000000497e+00,-7.260412701427434001e+00,-2.456105205584213635e+00,-3.575478953702889928e+00,-3.657136952350031667e+00,-3.527181764339554437e+00,-3.396012415784345873e+00,-3.305092500056958205e+00,-3.274406706670372369e+00
6.320000000000000284e+00,-7.127364530594730851e+00,-2.409958847572650331e+00,-3.507823354470645860e+00,-3.577600162336036504e+00,-3.445486043593958048e+00,-3.320518161741377483e+00,-3.228165373606161737e+00,-3.198442050854024554e+00
6.330000000000000071e+00,-6.991453201232591397e+00,-2.363050092446138173e+00,-3.439800287836369819e+00,-3.497330808380487266e+00,-3.363208393637393545e+00,-3.244481078198500512e+00,-3.150888235380417957e+00,-3.122128526309442709e+00
6.339999999999999858e+00,-6.852682261311044520e+00,-2.315349443607583879e+00,-3.371414288792155212e+00,-3.416336568100237780e+00,-3.280376834969964683e+00,-3.167908990245443146e+00,-3.073273292355444664e+00,-3.045483432816128655e+00
6.350000000000000533e+00,-6.710758012332482814e+00,-2.266828216864831713e+00,-3.302657502078088836e+00,-3.334626426211854788e+00,-3.197017203407990671e+00,-3.090787442093481108e+00,-2.995321266615713629e+00,-2.968555539571252400e+00
6.360000000000000320e+00,-6.565638927910131706e+00,-2.217458656096019443e+00,-3.233532969583863270e+00,-3.252196348883510169e+00,-3.113148622747335725e+00,-3.013102429659803683e+00,-2.917040331531432162e+00,-2.891364012879643397e+00
6.370000000000000107e+00,-6.417369756447070195e+00,-2.167213964722617181e+00,-3.164067759894603427e+00,-3.169041669459908395e+00,-3.028780875115685500e+00,-2.934848932226223894e+00,-2.838446684998343628e+00,-2.813905890675766130e+00
6.379999999999999893e+00,-6.266006552194668622e+00,-2.116068426228817856e+00,-3.094296280953013678e+00,-3.085170043645621973e+00,-2.943887252561073531e+00,-2.856044057724814511e+00,-2.759541466247265262e+00,-2.736195335806577589e+00
6.390000000000000568e+00,-6.111607605672647381e+00,-2.063997471647627702e+00,-3.024217568286212021e+00,-3.000589662412914471e+00,-2.858454556402542757e+00,-2.776690940927617035e+00,-2.680330566801532921e+00,-2.658223822170187045e+00
6.400000000000000355e+00,-5.954233414139288527e+00,-2.010977726341734328e+00,-2.953829203601487041e+00,-2.915312423446473566e+00,-2.772499831995204556e+00,-2.696798507258406641e+00,-2.600815941797669062e+00,-2.579967525108409987e+00
6.410000000000000142e+00,-5.793946640333778042e+00,-1.956987110067187396e+00,-2.883127442532426254e+00,-2.829351127208098227e+00,-2.686015594001962103e+00,-2.616364826200853866e+00,-2.520982779618380132e+00,-2.501463971925700580e+00
6.419999999999999929e+00,-5.630812094966406001e+00,-1.902004873923061279e+00,-2.812109959286203775e+00,-2.742712652939664597e+00,-2.599014584135599826e+00,-2.535389900532233121e+00,-2.440805889024411979e+00,-2.422739949380027458e+00
6.429999999999999716e+00,-5.464896717731624776e+00,-1.846011658451874649e+00,-2.740774489002709924e+00,-2.655400833665606086e+00,-2.511539262770585257e+00,-2.453894042583245838e+00,-2.360279845961688938e+00,-2.343803534778230002e+00
6.440000000000000391e+00,-5.296269530052313712e+00,-1.788988576744754200e+00,-2.669114354932795141e+00,-2.567420093804674064e+00,-2.423643823388237362e+00,-2.371894337282251630e+00,-2.279412899475847798e+00,-2.264651258981389415e+00
6.450000000000000178e+00,-5.125001603795600325e+00,-1.730910572261045388e+00,-2.597123915334354827e+00,-2.478779259298823145e+00,-2.335343438420837359e+00,-2.289394582596246064e+00,-2.198205197996665472e+00,-2.185260440205582633e+00
6.459999999999999964e+00,-4.951165994946921778e+00,-1.671761174846817521e+00,-2.524804110885237485e+00,-2.389507600141049792e+00,-2.246636809347906105e+00,-2.206387616710087318e+00,-2.116661528671879289e+00,-2.105601287840706437e+00
6.469999999999999751e+00,-4.774837735678683082e+00,-1.611529801687400898e+00,-2.452138913669750231e+00,-2.299598197883299111e+00,-2.157521036479632226e+00,-2.122881791880495861e+00,-2.034778332352110475e+00,-2.025685884949747884e+00
6.480000000000000426e+00,-4.596093755106841705e+00,-1.550210044388456110e+00,-2.379077837240980653e+00,-2.209064294141436680e+00,-2.068012856368122598e+00,-2.038902865951836674e+00,-1.952569368390336235e+00,-1.945501030736273673e+00
6.490000000000000213e+00,-4.415012815163533055e+00,-1.487796255162933123e+00,-2.305602273892671583e+00,-2.117942600342445303e+00,-1.978143470969331519e+00,-1.954506950560898293e+00,-1.870039957832978494e+00,-1.865043102593683999e+00
6.500000000000000000e+00,-4.231675514508797420e+00,-1.424284458360753902e+00,-2.231705644555632251e+00,-2.026249855137651767e+00,-1.887945192845475129e+00,-1.869715439448992989e+00,-1.787191277623315866e+00,-1.784299448403749988e+00
6.509999999999999787e+00,-4.046164146480715651e+00,-1.359670363018271155e+00,-2.157378499227989632e+00,-1.933997405835574446e+00,-1.797406266730736224e+00,-1.784539866974596878e+00,-1.704033644835264649e+00,-1.703256281913031467e+00
6.520000000000000462e+00,-3.858562691611814977e+00,-1.293951183392177740e+00,-2.082609553191355989e+00,-1.841200300412834556e+00,-1.706535937154628257e+00,-1.698983801215441458e+00,-1.620617640910486212e+00,-1.621907162810143799e+00
6.530000000000000249e+00,-3.668956730469810967e+00,-1.227125630822290203e+00,-2.007387434554905425e+00,-1.747885070964107168e+00,-1.615319817846792461e+00,-1.613019870826531976e+00,-1.536945346185270012e+00,-1.540246165542975554e+00
6.540000000000000036e+00,-3.477433391645714522e+00,-1.159193927544972080e+00,-1.931700808956846815e+00,-1.654083238460781979e+00,-1.523787536404353826e+00,-1.526652072925745118e+00,-1.453018811411568301e+00,-1.458278447709906445e+00
6.549999999999999822e+00,-3.284081233347790452e+00,-1.090157803399579128e+00,-1.855538445820231308e+00,-1.559807781423555140e+00,-1.431956787686327726e+00,-1.439887585504586953e+00,-1.368842188489561851e+00,-1.376026361247172813e+00
6.560000000000000497e+00,-3.088992712496055670e+00,-1.020020506131551263e+00,-1.778946552383825708e+00,-1.465072900655221666e+00,-1.339827931258468219e+00,-1.352741838581061895e+00,-1.284435134383751009e+00,-1.293481598860239501e+00
6.570000000000000284e+00,-2.892269219954256787e+00,-9.487868076444133658e-01,-1.701934266830050557e+00,-1.369913794259501216e+00,-1.247420676368881542e+00,-1.265233735630335143e+00,-1.199807482338288045e+00,-1.210658820085955378e+00
6.580000000000000071e+00,-2.694004273848609188e+00,-8.764629755607142858e-01,-1.624486713293243234e+00,-1.274350445186586578e+00,-1.154770666815665203e+00,-1.177374078498508725e+00,-1.114970116638065445e+00,-1.127586891150988313e+00
6.589999999999999858e+00,-2.494290722396612203e+00,-8.030567947937875539e-01,-1.546589505079219107e+00,-1.178394678049627720e+00,-1.061915481671015238e+00,-1.089177119741224553e+00,-1.029920050492532102e+00,-1.044266666276128630e+00
6.600000000000000533e+00,-2.293222385035763367e+00,-7.285775292191144503e-01,-1.468228793457040382e+00,-1.082032661610377255e+00,-9.688772601600099676e-01,-1.000659839941786311e+00,-9.446524655797560177e-01,-9.606667727770270560e-01
6.610000000000000320e+00,-2.090893997081410660e+00,-6.530359279658317639e-01,-1.389392011652348158e+00,-9.852307843459452430e-01,-8.756782401363319979e-01,-9.118422676003684613e-01,-8.591615846370689313e-01,-8.767735715853731682e-01
6.620000000000000107e+00,-1.887401105147393121e+00,-5.764442049075602093e-01,-1.310077270111973391e+00,-8.880049094599665738e-01,-7.823407204001961990e-01,-8.227448166299332621e-01,-7.734451297796244296e-01,-7.925387304179176695e-01
6.629999999999999893e+00,-1.682839978499561795e+00,-4.988013866525994877e-01,-1.230275367904481554e+00,-7.903705712915376491e-01,-6.888917663762692545e-01,-7.333785336596435611e-01,-6.874913872283118232e-01,-7.079015689858338956e-01
6.640000000000000568e+00,-1.477330897342361560e+00,-4.200922510271212218e-01,-1.149974032742688834e+00,-6.923494692433693753e-01,-5.953739990347884925e-01,-6.437496706594456608e-01,-6.012887414405018172e-01,-6.228327774579835996e-01
6.650000000000000355e+00,-1.271483846576904497e+00,-3.403345681567239156e-01,-1.069161997980393464e+00,-5.939904236265732829e-01,-5.018224680252698633e-01,-5.538755496916492049e-01,-5.148315242375289813e-01,-5.373069845292973712e-01
6.660000000000000142e+00,-1.065548273448464922e+00,-2.595475521149312459e-01,-9.878290538252100239e-01,-4.953064338685100876e-01,-4.082538727671210510e-01,-4.637728941140412120e-01,-4.280588211996836367e-01,-4.513627089669434711e-01
6.669999999999999929e+00,-8.592711257318831342e-01,-1.777518291974136688e-01,-9.059661324060654941e-01,-3.963218562278449375e-01,-3.146846653665896776e-01,-3.734672467104444560e-01,-3.409397495295426461e-01,-3.650174126789236251e-01
6.679999999999999716e+00,-6.526505634158050739e-01,-9.496941692812713165e-02,-8.235743685992589214e-01,-2.970288748446119897e-01,-2.211254180513090306e-01,-2.829682944276735723e-01,-2.534731084429124870e-01,-2.782849915819347597e-01
6.690000000000000391e+00,-4.457967705133880632e-01,-1.122368676937243737e-02,-7.406499968569334458e-01,-1.974259826646068416e-01,-1.275838351196236786e-01,-1.923020340239584292e-01,-1.656332099193322804e-01,-1.911880560431070131e-01
6.700000000000000178e+00,-2.388195164006781945e-01,7.346066855661062545e-02,-6.571861590538023989e-01,-9.754405031787849456e-02,-3.407310600293125824e-02,-1.014796894078035389e-01,-7.743878359882155893e-02,-1.037333757549772223e-01
6.709999999999999964e+00,-3.182807033063023150e-02,1.590576630846295969e-01,-5.731773792341643414e-01,2.578493187903083128e-03,5.936868784923021725e-02,-1.049239216986831702e-02,1.108464042978611619e-02,-1.596677961004401569e-02
6.719999999999999751e+00,1.744327306040439896e-01,2.455400701684012921e-01,-4.886263808527980812e-01,1.028771335849379825e-01,1.526552276894095339e-01,8.063693338679822631e-02,9.991808497859758220e-02,7.208162530360441578e-02
6.730000000000000426e+00,3.793303776671275163e-01,3.328794530894341186e-01,-4.035368383830480465e-01,2.033141482040949355e-01,2.457733972746223017e-01,1.718918642510789130e-01,1.890312142875552603e-01,1.604190009158758812e-01
6.740000000000000213e+00,5.827571752127209681e-01,4.210461761677061210e-01,-3.179068574116599155e-01,3.038473559408677582e-01,3.387188447200273345e-01,2.632692708484070665e-01,2.783990810821317385e-01,2.490543452436172200e-01
6.750000000000000000e+00,7.846092399548096896e-01,5.100094692403793761e-01,-2.317360029832178370e-01,4.044180732781725851e-01,4.314753223632772916e-01,3.547429960138002158e-01,3.679914285884874903e-01,3.379818909528796711e-01
6.759999999999999787e+00,9.847866237864535410e-01,5.997374736826762698e-01,-1.450253418266138072e-01,5.049950640997968865e-01,5.240152277094908273e-01,4.462863081871021320e-01,4.577894710499830211e-01,4.271722756115392539e-01
6.770000000000000462e+00,1.183236262374904424e+00,6.901972394255369014e-01,-5.777745564334714479e-02,6.055475345184626601e-01,6.163574907185764840e-01,5.378738255517024891e-01,5.477713508112198593e-01,5.165847424655082287e-01
6.780000000000000249e+00,1.380050342161703858e+00,7.813548180998858284e-01,3.000357156451835539e-02,7.060616242478083837e-01,7.084907395273292163e-01,6.294782725959768843e-01,6.379294624161675475e-01,6.061689254568736196e-01
6.790000000000000036e+00,1.575160852778724641e+00,8.731752556226846096e-01,1.183120935574747401e-01,8.065801655428741501e-01,8.004001011738054450e-01,7.210637833409028197e-01,7.282099276651190500e-01,6.958811530349338081e-01
6.799999999999999822e+00,1.768468759078321240e+00,9.656226494848677566e-01,2.071308858760446403e-01,9.070795652609182635e-01,8.921066921100996305e-01,8.126032606875379649e-01,8.185741269311727075e-01,7.856861473640152083e-01
6.810000000000000497e+00,1.959879000679587424e+00,1.058660213970151087e+00,2.964140731569874232e-01,1.007507345054968528e+00,9.836171742342593172e-01,9.040792419449942274e-01,9.090105789503623024e-01,8.755664662225728367e-01
6.820000000000000284e+00,2.149300546072362206e+00,1.152250267185466637e+00,3.861480959463632900e-01,1.107821493518034606e+00,1.074916484122502291e+00,9.954655073816720545e-01,9.994992800356654605e-01,9.654932706002206100e-01
6.830000000000000071e+00,2.336553735383463337e+00,1.246354314634933180e+00,4.763233796203764636e-01,1.207979118095434456e+00,1.165971133022331685e+00,1.086737908286125931e+00,1.090018536357156398e+00,1.055434343133831554e+00
6.839999999999999858e+00,2.521463159899167472e+00,1.340933080474052019e+00,5.669288315933951328e-01,1.307893503239678124e+00,1.256780270187360715e+00,1.177874865899554147e+00,1.180540883478730096e+00,1.145348920160904171e+00
6.850000000000000533e+00,2.703964949826233255e+00,1.435946534871165969e+00,6.579472897633774631e-01,1.407512476368129706e+00,1.347350708298834077e+00,1.268860505053875265e+00,1.271021707741864626e+00,1.235191060581094291e+00
6.860000000000000320e+00,2.883999414242973458e+00,1.531353944464577399e+00,7.493510747063938382e-01,1.506797131346239160e+00,1.437666788709784038e+00,1.359675897217028639e+00,1.361429111883810439e+00,1.324922146423003433e+00
6.870000000000000107e+00,3.061510996337695634e+00,1.627113898643312240e+00,8.411244607157042363e-01,1.605708714678324212e+00,1.527719366368079035e+00,1.450301777727057706e+00,1.451733517434370402e+00,1.414519023945852272e+00
6.879999999999999893e+00,3.236448193235608617e+00,1.723208908403702333e+00,9.332513904093427959e-01,1.704208642100636606e+00,1.617492541786642812e+00,1.540711733874612133e+00,1.541890938234658837e+00,1.503934920859137714e+00
6.890000000000000568e+00,3.408763474747862343e+00,1.819608314753931921e+00,1.025714302035255487e+00,1.802265819502059774e+00,1.706967539106030607e+00,1.630879160464509203e+00,1.631852204507583171e+00,1.593127732577117150e+00
6.900000000000000355e+00,3.578413232459747739e+00,1.916266632013290838e+00,1.118494151607982934e+00,1.899864354555238277e+00,1.796121781776289117e+00,1.720780001209691656e+00,1.721589679326124500e+00,1.682063389734816949e+00
6.910000000000000142e+00,3.745357643572202466e+00,2.013137878714118756e+00,1.211572940881415761e+00,1.996964691071329678e+00,1.884909918280477603e+00,1.810387092803929843e+00,1.811080594299329549e+00,1.770721106608364792e+00
6.919999999999999929e+00,3.909560601292528137e+00,2.110175582960585938e+00,1.304936098543915568e+00,2.093520629255842369e+00,1.973305814683038895e+00,1.899664662745384147e+00,1.900298383714008610e+00,1.859107683434116254e+00
6.929999999999999716e+00,4.070989613883110536e+00,2.207332866215045097e+00,1.398560298965692228e+00,2.189498252896254549e+00,2.061254361475884256e+00,1.988586568859997961e+00,1.989217180202814239e+00,1.947185755088045367e+00
6.940000000000000391e+00,4.229615668397555872e+00,2.304562450078967650e+00,1.492415395540271250e+00,2.284874174398220159e+00,2.148678848674984820e+00,2.077128495095763139e+00,2.077815292998208996e+00,2.034895736142721123e+00
6.950000000000000178e+00,4.385413099908947565e+00,2.401817183296055980e+00,1.586435409009607778e+00,2.379611377984948817e+00,2.235563196455415458e+00,2.165266131791280468e+00,2.166068851248843519e+00,2.122185676566911372e+00
6.959999999999999964e+00,4.538359500092714605e+00,2.499052739615959418e+00,1.680581584704927467e+00,2.473699605730577122e+00,2.321892227268532505e+00,2.252983494906518835e+00,2.253956702055921024e+00,2.209002436238603373e+00
6.969999999999999751e+00,4.688435585871370215e+00,2.596225185611760633e+00,1.774825023588380013e+00,2.567108075512938292e+00,2.407646082410678900e+00,2.340260975902439089e+00,2.341457510137117559e+00,2.295275733924102113e+00
6.980000000000000426e+00,4.835625029934682573e+00,2.693290132606436682e+00,1.869136499349909775e+00,2.659784947233261754e+00,2.492812243907394976e+00,2.427074719065630770e+00,2.428545808318018917e+00,2.380931842577267865e+00
6.990000000000000213e+00,4.979914365923599817e+00,2.790202767186982680e+00,1.963486166036987335e+00,2.751688468813245247e+00,2.577375640948389446e+00,2.513424252122478553e+00,2.515202130339845521e+00,2.465935646024124850e+00
7.000000000000000000e+00,5.121292841077892177e+00,2.886917917309411497e+00,2.057842616779329337e+00,2.842781612237438527e+00,2.661320176183295860e+00,2.599296860071981019e+00,2.601407776581393883e+00,2.550288784983139934e+00
7.009999999999999787e+00,5.259752284854195103e+00,2.983390051994205372e+00,2.152172278152457707e+00,2.933032666925833976e+00,2.744613581674003377e+00,2.684669925978806049e+00,2.687138775561193516e+00,2.633943221074570573e+00
7.020000000000000462e+00,5.395286951629896244e+00,3.079573336683817608e+00,2.246434766243952996e+00,3.022423884486047374e+00,2.827227315673954688e+00,2.769518794192104671e+00,2.772375604242283131e+00,2.716880779112546662e+00
7.030000000000000249e+00,5.527893387947878878e+00,3.175421689898979327e+00,2.340593276580685611e+00,3.110941649448870638e+00,2.909149564421027012e+00,2.853823151557111970e+00,2.857090577187979097e+00,2.799137060837530999e+00
7.040000000000000036e+00,5.657570328472397492e+00,3.270888784109898584e+00,2.434662200623190387e+00,3.198544087878150588e+00,2.990368514876339034e+00,2.937563060666583237e+00,2.941260086090075276e+00,2.880712976146114990e+00
7.049999999999999822e+00,5.784318516309457259e+00,3.365928102926425858e+00,2.528615621662804624e+00,3.285164055724687948e+00,3.070872595510400593e+00,3.020714358719140069e+00,3.024858485770373306e+00,2.961614620573347789e+00
7.060000000000000497e+00,5.908140589679304888e+00,3.460492988999860131e+00,2.622410804134361673e+00,3.370771803648898945e+00,3.150650157910525717e+00,3.103253092521675693e+00,3.107856736053332458e+00,3.041812346043907045e+00
7.070000000000000284e+00,6.029040970907574071e+00,3.554534113009319540e+00,2.716005675688331067e+00,3.455339311993392393e+00,3.229689468265571684e+00,3.185154060499144624e+00,3.190228094941097492e+00,3.121322631845403262e+00
7.080000000000000071e+00,6.147025694168829268e+00,3.647989737535447308e+00,2.809357527036608460e+00,3.538847764895157511e+00,3.307991504609301803e+00,3.266391288737699572e+00,3.271951366735933675e+00,3.200109503603938865e+00
7.089999999999999858e+00,6.262102334742180254e+00,3.740809569605025420e+00,2.902427500680382799e+00,3.621271256208859146e+00,3.385557126347493728e+00,3.346934797890337876e+00,3.353001519278918874e+00,3.278119726336132356e+00
7.100000000000000533e+00,6.374279827307152146e+00,3.832946839278157380e+00,2.995173167136365944e+00,3.702581205598879155e+00,3.462383935827813009e+00,3.426762927369808587e+00,3.433351295807257397e+00,3.355353720777089599e+00
7.110000000000000320e+00,6.483568400826993816e+00,3.924354823786853075e+00,3.087550006260969315e+00,3.782755148717542149e+00,3.538457651724002950e+00,3.505854826527844637e+00,3.512976899104088169e+00,3.431800771357383706e+00
7.120000000000000107e+00,6.589979423303805817e+00,4.014988016443006735e+00,3.179513916448118760e+00,3.861771467888778897e+00,3.613763517308612006e+00,3.584185693199059664e+00,3.591867254624887540e+00,3.507463884603105875e+00
7.129999999999999893e+00,6.693525324073070770e+00,4.104804164628221841e+00,3.271021265020340962e+00,3.939604782679150041e+00,3.688286639670269373e+00,3.661729968751791020e+00,3.670006966556936145e+00,3.582339244989483973e+00
7.140000000000000568e+00,6.794219484095979311e+00,4.193754638016618408e+00,3.362026346676548094e+00,4.016234036869722246e+00,3.762013816950708023e+00,3.738460812685589385e+00,3.747377479348112050e+00,3.656381752294008525e+00
7.150000000000000355e+00,6.892076093927102853e+00,4.281789846943144795e+00,3.452483158659418905e+00,4.091634899363700839e+00,3.834932209882821574e+00,3.814357172108444605e+00,3.823936762149114266e+00,3.729595305744640932e+00
7.160000000000000142e+00,6.987110114201851019e+00,4.368860569680343531e+00,3.542345435557124222e+00,4.165787604843264269e+00,3.907026330281825555e+00,3.889398579047546267e+00,3.899649336461114668e+00,3.801973459030207891e+00
7.169999999999999929e+00,7.079337149914382010e+00,4.454917967377784116e+00,3.631566737236084030e+00,4.238691997912872544e+00,3.978280590830938213e+00,3.963566135897290899e+00,3.974485868039499881e+00,3.873515458144589640e+00
7.179999999999999716e+00,7.168773356228141047e+00,4.539913653009739924e+00,3.720100457760278534e+00,4.310301090417860692e+00,4.048675219922166058e+00,4.036842246766343401e+00,4.048421214273774993e+00,3.944209297469028819e+00
7.190000000000000391e+00,7.255435377811749298e+00,4.623799693410497014e+00,3.807899900451211739e+00,4.380590478675993715e+00,4.118191807204512500e+00,4.109209131777724622e+00,4.121427953437318159e+00,4.014079291104955871e+00
7.200000000000000178e+00,7.339340285514930784e+00,4.706529074845835936e+00,3.894918313681748678e+00,4.449567721660685926e+00,4.186835183367409563e+00,4.180643453583415159e+00,4.193481839642499764e+00,4.083147125490582674e+00
7.209999999999999964e+00,7.420505438341472804e+00,4.788056952225448804e+00,3.981108952356462449e+00,4.517213882101692946e+00,4.254600735061618622e+00,4.251109998966244419e+00,4.264564087871605125e+00,4.151448628387154116e+00
7.219999999999999751e+00,7.499080649580519342e+00,4.868447806908280384e+00,4.066425130978574387e+00,4.583510679436747282e+00,4.321473606421791125e+00,4.320582985544555221e+00,4.334660548558910698e+00,4.218982413912135243e+00
7.230000000000000426e+00,7.575400294873026574e+00,4.947698111401202858e+00,4.150820266236666889e+00,4.648442104630974292e+00,4.387435664386954315e+00,4.389043070800061841e+00,4.403759317075526702e+00,4.285719958917307615e+00
7.240000000000000213e+00,7.649464678250219585e+00,5.025783945842020373e+00,4.234247933772879335e+00,4.711992289747088947e+00,4.452473226300654119e+00,4.456470313098328084e+00,4.471841984128858805e+00,4.351646978282796674e+00
7.250000000000000000e+00,7.721273961252651752e+00,5.102735395407780317e+00,4.316660967312322406e+00,4.774145567360744025e+00,4.516573073507356817e+00,4.522843319223016856e+00,4.538881925736396816e+00,4.416724218982839290e+00
7.259999999999999787e+00,7.790858809991471290e+00,5.178512206598226086e+00,4.398013356627656911e+00,4.834886117771702629e+00,4.579719433274015650e+00,4.588143183707188655e+00,4.604853845801527790e+00,4.480945175458082907e+00
7.270000000000000462e+00,7.858252837069332308e+00,5.253066646209607171e+00,4.478254558062636725e+00,4.894190998351870547e+00,4.641896272268594359e+00,4.652348006577033068e+00,4.669736575024716174e+00,4.544310441674435097e+00
7.280000000000000249e+00,7.923452138286113389e+00,5.326351410326901181e+00,4.557343587994736822e+00,4.952034106244875389e+00,4.703091300279854003e+00,4.715436459378182121e+00,4.733510536967589388e+00,4.606784665189469052e+00
7.290000000000000036e+00,7.986452877693957397e+00,5.398270983687815772e+00,4.635250572640089217e+00,5.008410655082567331e+00,4.763294092985344896e+00,4.777374597720887017e+00,4.796152597082993907e+00,4.668353637270766576e+00
7.299999999999999822e+00,8.047251289921856454e+00,5.468737133607725731e+00,4.711931561662127343e+00,5.063313037839156650e+00,4.822502299127859438e+00,4.838133617604601255e+00,4.857638364063022962e+00,4.729048645193773659e+00
7.310000000000000497e+00,8.105843630550626955e+00,5.537707223490896169e+00,4.787342942911349652e+00,5.116729453420054696e+00,4.880706583256508857e+00,4.897693632620256032e+00,4.917948927375751289e+00,4.788948327714049213e+00
7.320000000000000284e+00,8.162226238731367545e+00,5.605139421187904425e+00,4.861441650626025179e+00,5.168648882868672523e+00,4.937900042454985261e+00,4.956037574401908508e+00,4.977069344987628874e+00,4.848077641515013525e+00
7.330000000000000071e+00,8.216395438005909213e+00,5.670992702553577125e+00,4.934185247497802074e+00,5.219061051937707418e+00,4.994073190719819699e+00,5.013154369563856072e+00,5.034983502052699400e+00,4.906435166375350043e+00
7.339999999999999858e+00,8.268347574838839975e+00,5.735226917848184058e+00,5.005531961011184805e+00,5.267956437001085845e+00,5.049210150907179617e+00,5.069029814217351770e+00,5.091675464344845636e+00,4.964040290894538465e+00
7.350000000000000533e+00,8.318079026487174232e+00,5.797802781669116889e+00,5.075440731902295610e+00,5.315326691679775450e+00,5.103296594093539973e+00,5.123641841300299760e+00,5.147127925121120384e+00,5.020868197498724150e+00
7.360000000000000320e+00,8.365734594733522655e+00,5.858681953533665165e+00,5.143871288602002600e+00,5.361165917016971427e+00,5.156315447806143482e+00,5.176976942753473310e+00,5.201317286527996409e+00,5.076914627196098984e+00
7.370000000000000107e+00,8.411505985901968074e+00,5.917827055816025528e+00,5.210784180254294462e+00,5.405467178841194098e+00,5.208243472526132400e+00,5.229039816799888385e+00,5.254220975573185903e+00,5.132189784927972731e+00
7.379999999999999893e+00,8.455378475741348154e+00,5.975201690188217896e+00,5.276140820936253029e+00,5.448223822647024761e+00,5.259064759400758682e+00,5.279813753526167552e+00,5.305814581768311555e+00,5.186650357360354846e+00
7.390000000000000568e+00,8.497337322411480542e+00,6.030770497842165234e+00,5.339900452127557706e+00,5.489429830492725593e+00,5.308764527920732057e+00,5.329280016932976594e+00,5.356076010148068001e+00,5.240274203587290458e+00
7.400000000000000355e+00,8.537367760427436281e+00,6.084509828706075929e+00,5.402007899638274324e+00,5.529079909219928091e+00,5.357326067071976894e+00,5.377419380642857405e+00,5.404984970789376675e+00,5.293039961459876430e+00
7.410000000000000142e+00,8.575454983291889377e+00,6.136405260761030434e+00,5.462424071248505264e+00,5.567192293023750516e+00,5.404729057410508908e+00,5.424211695001028843e+00,5.452527162471717759e+00,5.344944385961365008e+00
7.419999999999999929e+00,8.611584131407536091e+00,6.186420870786820458e+00,5.521115614403872662e+00,5.603785795064236908e+00,5.450958297021072596e+00,5.469633275578689613e+00,5.498686832265883950e+00,5.396063235358275811e+00
7.429999999999999716e+00,8.645740311981267467e+00,6.234521894071295200e+00,5.578050384189393363e+00,5.638869801127752268e+00,5.495998871743098313e+00,5.513660039606365970e+00,5.543447281747534205e+00,5.446481422557920560e+00
7.440000000000000391e+00,8.677908587597883638e+00,6.280674823351921177e+00,5.633203582355051253e+00,5.672446751213999327e+00,5.539831996556499050e+00,5.556273694816242781e+00,5.586789698439507568e+00,5.496132347734569379e+00
7.450000000000000178e+00,8.708073966342077199e+00,6.324847401188558038e+00,5.686553488517148480e+00,5.704508472870099212e+00,5.582438835540795452e+00,5.597457612196258481e+00,5.628693164833872054e+00,5.544964311636491949e+00
7.459999999999999964e+00,8.736221418113839121e+00,6.367046954574185236e+00,5.738097773765105991e+00,5.735047219321796952e+00,5.623803562723061589e+00,5.637207626642644520e+00,5.669135721059483934e+00,5.592873114720664951e+00
7.469999999999999751e+00,8.762335835402494055e+00,6.407322476919008025e+00,5.787892581987901686e+00,5.764055636918333114e+00,5.663910550918546782e+00,5.675523384586242059e+00,5.708093332906732265e+00,5.639789906042334877e+00
7.480000000000000426e+00,8.786402067067740518e+00,6.445639572128789574e+00,5.835914564704957286e+00,5.791526775140402705e+00,5.702740960501368583e+00,5.712376964578878891e+00,5.745544588315387280e+00,5.685674107125562315e+00
7.490000000000000213e+00,8.808404894862210455e+00,6.481965265418452304e+00,5.882132481479081854e+00,5.817454108015728487e+00,5.740273090887033192e+00,5.747760290294939622e+00,5.781462439224800853e+00,5.730662209180669819e+00
7.500000000000000000e+00,8.828324345120764249e+00,6.516267988654387722e+00,5.926528624720821981e+00,5.841831495988163425e+00,5.776487648158064481e+00,5.781662847218098200e+00,5.815824809241010307e+00,5.774771831007806888e+00
7.509999999999999787e+00,8.846125883135069756e+00,6.548517662792652239e+00,5.969082569869968324e+00,5.864652220185740283e+00,5.811358057856048198e+00,5.814076225042427382e+00,5.848619167872695535e+00,5.818016917312332836e+00
7.520000000000000462e+00,8.861834817502215245e+00,6.578685798737112123e+00,6.009767604479718806e+00,5.885900203855317869e+00,5.844863170116180839e+00,5.844987781441182584e+00,5.879839112082875907e+00,5.860480250970903526e+00
7.530000000000000249e+00,8.875458054444793632e+00,6.606786599633595713e+00,6.048554693731846399e+00,5.905547628983688568e+00,5.876984463031685202e+00,5.874385397426382660e+00,5.909476277388751697e+00,5.902072960993462125e+00
7.540000000000000036e+00,8.886981630464841686e+00,6.632900716853090017e+00,6.085388772984654970e+00,5.923585441497892567e+00,5.907682831397290890e+00,5.902276740433732627e+00,5.937530183261150896e+00,5.942797742426665586e+00
7.549999999999999822e+00,8.896420451224679837e+00,6.657000941045227549e+00,6.120239952357983348e+00,5.940009486370172453e+00,5.936927959749196404e+00,5.928658189273846801e+00,5.963994265176339127e+00,5.982903191062497683e+00
7.560000000000000497e+00,8.903770276991073374e+00,6.679058367156864406e+00,6.153089135090384687e+00,5.954840159374199970e+00,5.964711811240210437e+00,5.953528278641029736e+00,5.988861475932610645e+00,6.022454621765533034e+00
7.570000000000000284e+00,8.909017886187459823e+00,6.699045886441005848e+00,6.183918830198279259e+00,5.968133484423401747e+00,5.991021369748440684e+00,5.976887253619307394e+00,6.012117707530903132e+00,6.061368370016517737e+00
7.580000000000000071e+00,8.912149992417068844e+00,6.716938238281378482e+00,6.212713229742797161e+00,5.979895128493377676e+00,6.015850115694061806e+00,5.998729918865651101e+00,6.033745105006597775e+00,6.099621606360106973e+00
7.589999999999999858e+00,8.913153234750341269e+00,6.732712092417671101e+00,6.239461201522672695e+00,5.990127955614309663e+00,6.039198924846180816e+00,6.019042777248454712e+00,6.053732060829132067e+00,6.136814879593403660e+00
7.600000000000000533e+00,8.912014205622133645e+00,6.746346077096886162e+00,6.264169213549516613e+00,5.998825592585134814e+00,6.061048218743003702e+00,6.037814216145591217e+00,6.072069887360751927e+00,6.172590795574642186e+00
7.610000000000000320e+00,8.908719465669518556e+00,6.757820803880187910e+00,6.286830212287239483e+00,6.005980592292319287e+00,6.081379337598023405e+00,6.055033569404434601e+00,6.088748624356909112e+00,6.206671839302646987e+00
7.620000000000000107e+00,8.903255570126434648e+00,6.767119426207440114e+00,6.307433950562729486e+00,6.011586066989754507e+00,6.100182631018214785e+00,6.070694339490071201e+00,6.103770181101027426e+00,6.238878741712159837e+00
7.629999999999999893e+00,8.895609070378540650e+00,6.774229197473573549e+00,6.325971906162040526e+00,6.015635718348057104e+00,6.117448023925845746e+00,6.084795205302195420e+00,6.117142062609866926e+00,6.268924650394724019e+00
7.640000000000000568e+00,8.885766537726814462e+00,6.779137747347827592e+00,6.342437337576059875e+00,6.018123875213757579e+00,6.133163118229809641e+00,6.097331683833564497e+00,6.128863740711588903e+00,6.296619036074836195e+00
7.650000000000000355e+00,8.873714578949554621e+00,6.781834415489070622e+00,6.356883411190348276e+00,6.019045559112634614e+00,6.147291318594484189e+00,6.108305646281658952e+00,6.138935349788308571e+00,6.321830702198495189e+00
7.660000000000000142e+00,8.859439859715116938e+00,6.782310745743333591e+00,6.369466006066506480e+00,6.018396542981405695e+00,6.159804474043556688e+00,6.117724391329673495e+00,6.147360690860436350e+00,6.344279731715426252e+00
7.669999999999999929e+00,8.842929101232128275e+00,6.780560570301396695e+00,6.380195949370354391e+00,6.016173378984545295e+00,6.170684351521644295e+00,6.125584970227776260e+00,6.154147843106173354e+00,6.364049663569451454e+00
7.679999999999999716e+00,8.824169116506823229e+00,6.776579972310062594e+00,6.389063579915388758e+00,6.012371447004204228e+00,6.179923591703673225e+00,6.131887218376752990e+00,6.159300241757330596e+00,6.381252394486421231e+00
7.690000000000000391e+00,8.803146844514156300e+00,6.770367366202430404e+00,6.396060934710941837e+00,6.006976400802064298e+00,6.187544838058623320e+00,6.136623098829572243e+00,6.162814215495116876e+00,6.395830340633028577e+00
7.700000000000000178e+00,8.779849327802233816e+00,6.761923510533525139e+00,6.401194255984490766e+00,5.999983231255659355e+00,6.193567596830123811e+00,6.139784797540849937e+00,6.164689587606482668e+00,6.407615785701725741e+00
7.709999999999999964e+00,8.754263777117147427e+00,6.751251545729148873e+00,6.404469629994940405e+00,5.991390748764343854e+00,6.197978977454948080e+00,6.141360765362931851e+00,6.164927198225307770e+00,6.416456946955688245e+00
7.719999999999999751e+00,8.726377548699154829e+00,6.738351454372268456e+00,6.405881441930774578e+00,5.981209780580693192e+00,6.200759029477296735e+00,6.141338780890636784e+00,6.163536199861748166e+00,6.422354149063764339e+00
7.730000000000000426e+00,8.696201845014618570e+00,6.723193346857859964e+00,6.405425923606369309e+00,5.969474121170475378e+00,6.201875854376513786e+00,6.139712043239198280e+00,6.160504129695925535e+00,6.425325086338601110e+00
7.740000000000000213e+00,8.663752384352719105e+00,6.705778306384279297e+00,6.403101098740607178e+00,5.956256592579324050e+00,6.201303028047322030e+00,6.136474043588864724e+00,6.155833170117508857e+00,6.425364440429491175e+00
7.750000000000000000e+00,8.629016694078609717e+00,6.686119915382511714e+00,6.398909679201805645e+00,5.941581153410999683e+00,6.199020743390925681e+00,6.131634070147989668e+00,6.149527436178561679e+00,6.422475283124316370e+00
7.759999999999999787e+00,8.591982405137725820e+00,6.664234374507998382e+00,6.392880351605752409e+00,5.925469450755892709e+00,6.195009059216702418e+00,6.125219967386055231e+00,6.141585045235018470e+00,6.416574107174051633e+00
7.770000000000000462e+00,8.552637330960045858e+00,6.640140485036718054e+00,6.385015111197461124e+00,5.907940774749211421e+00,6.189258373216437015e+00,6.117228780739192295e+00,6.132020718048404540e+00,6.407707837282070606e+00
7.780000000000000249e+00,8.510969404709962660e+00,6.613859644975495833e+00,6.375315147247515135e+00,5.888998772143355431e+00,6.181726500679880942e+00,6.107655259699228623e+00,6.120847044409903681e+00,6.395952803342949800e+00
7.790000000000000036e+00,8.466966811454616604e+00,6.585415907852012474e+00,6.363784470364040047e+00,5.868651131406155130e+00,6.172384797114754740e+00,6.096505276724667688e+00,6.108076876471057126e+00,6.381339844537238015e+00
7.799999999999999822e+00,8.420617905740488851e+00,6.554835870811441367e+00,6.350428898323088767e+00,5.846897892375574557e+00,6.161271009882534067e+00,6.083776286493881358e+00,6.093731884599511872e+00,6.363903704911635373e+00
7.810000000000000497e+00,8.371911296133678348e+00,6.522148731084784323e+00,6.335256040492102336e+00,5.823732562676796398e+00,6.148398586067039595e+00,6.069466769153464725e+00,6.077824880476009994e+00,6.343705506925312321e+00
7.820000000000000284e+00,8.320835865872522774e+00,6.487368488022881685e+00,6.318274660228865081e+00,5.799160604729615365e+00,6.133762840938796757e+00,6.053582466828316910e+00,6.060371747211940274e+00,6.320738284700885501e+00
7.830000000000000071e+00,8.267380770601304718e+00,6.450443082894293134e+00,6.299500305723150895e+00,5.773190169412314887e+00,6.117331703286886579e+00,6.036130937478421110e+00,6.041383807869658895e+00,6.295057504586713648e+00
7.839999999999999858e+00,8.211535494318384920e+00,6.411392634583713779e+00,6.278970123689631144e+00,5.745812639324737070e+00,6.099093411498748729e+00,6.017130415626463780e+00,6.020866253980022620e+00,6.266749883641455021e+00
7.850000000000000533e+00,8.153289859059443145e+00,6.370234387251304753e+00,6.256720861098229669e+00,5.716994752645883970e+00,6.079102664278487111e+00,5.996597648540441305e+00,5.998828526516996718e+00,6.235910081866240517e+00
7.860000000000000320e+00,8.092634043192528992e+00,6.327008410560904572e+00,6.232797025397259993e+00,5.686726219139876193e+00,6.057388391791540094e+00,5.974533149588241443e+00,5.975281912453817235e+00,6.202703121479556714e+00
7.870000000000000107e+00,8.029558640982966011e+00,6.281768008041193951e+00,6.207209644783073799e+00,5.655026777677247374e+00,6.033944613737647344e+00,5.950932459893568449e+00,5.950239202202758371e+00,6.167369864170422211e+00
7.879999999999999893e+00,7.964054646220165345e+00,6.234568670636776666e+00,6.180040156495559600e+00,5.621919938357876845e+00,6.008742067345989035e+00,5.925791829042592163e+00,5.923710262919222203e+00,6.130055614263216768e+00
7.890000000000000568e+00,7.896113516077242878e+00,6.185467981248813807e+00,6.151323096904592447e+00,5.587408232794320639e+00,5.981746605760070779e+00,5.899102491831071049e+00,5.895705496034685744e+00,6.090829138993117731e+00
7.900000000000000355e+00,7.825727181814011502e+00,6.134525596141480186e+00,6.121045060991847642e+00,5.551521512953154769e+00,5.952952847979034345e+00,5.870844924556589461e+00,5.866239586263154671e+00,6.049841987127075882e+00
7.910000000000000142e+00,7.752888083438353561e+00,6.081789820226306986e+00,6.089179876497079924e+00,5.514308895330828797e+00,5.922346460208499863e+00,5.841019509864262105e+00,5.835323820841263220e+00,6.007317804741511225e+00
7.919999999999999929e+00,7.677589193538465473e+00,6.027278170840293825e+00,6.055683482035824738e+00,5.475812988889015465e+00,5.889917160088361747e+00,5.809643773705659875e+00,5.802975012285220835e+00,5.963446305715159212e+00
7.930000000000000604e+00,7.599824054113260452e+00,5.971051619295544732e+00,6.020547003295581234e+00,5.436071182273036762e+00,5.855662385277661031e+00,5.776738971021068814e+00,5.769212138878660134e+00,5.918267639240601952e+00
7.940000000000000391e+00,7.519586809591485732e+00,5.913167898394799060e+00,5.983782568166960303e+00,5.395082753780934937e+00,5.819584354382648428e+00,5.742329505426765124e+00,5.734051753873607105e+00,5.871703954072955867e+00
7.950000000000000178e+00,7.436872223610329513e+00,5.853652146319535454e+00,5.945424615417320702e+00,5.352874230810703793e+00,5.781699917226219121e+00,5.706426535569574021e+00,5.697509475620443631e+00,5.823830418043796975e+00
7.959999999999999964e+00,7.351675723643151805e+00,5.792571658829665182e+00,5.905418727487933950e+00,5.309495823423620919e+00,5.742049476284461385e+00,5.669043151342402886e+00,5.659602511487397791e+00,5.774709604898066395e+00
7.969999999999999751e+00,7.263993428494889493e+00,5.730003704869388592e+00,5.863725738436801116e+00,5.265076378717570726e+00,5.700684251692121229e+00,5.630178602200619054e+00,5.620352352416492003e+00,5.724479290013228194e+00
7.980000000000000426e+00,7.173822162586015239e+00,5.666026969910457289e+00,5.820302036921888522e+00,5.219657289537433797e+00,5.657616479946486976e+00,5.589809222328071314e+00,5.579786526134799196e+00,5.673227774415685154e+00
7.990000000000000213e+00,7.081159528778385948e+00,5.600721466915496549e+00,5.775195925015121468e+00,5.173266633280113602e+00,5.612834856639590697e+00,5.547974848613591803e+00,5.537922268571563222e+00,5.621020682209089792e+00
8.000000000000000000e+00,6.986003895342109971e+00,5.534141186963975834e+00,5.728460300192537602e+00,5.125947396960819802e+00,5.566371402409181712e+00,5.504714354687312294e+00,5.494781723072843960e+00,5.567831066092779224e+00
8.009999999999999787e+00,6.888354467204942821e+00,5.466325881005763776e+00,5.680148425817694857e+00,5.077756346433425882e+00,5.518254390477322247e+00,5.460036956978661316e+00,5.450384093505390659e+00,5.513691588281004918e+00
8.019999999999999574e+00,6.788211286254751009e+00,5.397304047374652747e+00,5.630312749434722264e+00,5.028750680983822718e+00,5.468516425853927387e+00,5.413961947968075172e+00,5.404752576135130049e+00,5.458665695933492934e+00
8.029999999999999361e+00,6.685575284373570959e+00,5.327131820195249112e+00,5.579013262174218113e+00,4.978970931956420820e+00,5.417161646034039713e+00,5.366511592824195986e+00,5.357911663928227597e+00,5.402754920986327924e+00
8.040000000000000924e+00,6.580448307614055636e+00,5.255887709946272857e+00,5.526304714686592234e+00,4.928478316033035433e+00,5.364175814718464608e+00,5.317710516262547316e+00,5.309888631123195424e+00,5.345917415948910900e+00
8.050000000000000711e+00,6.472833149308063305e+00,5.183653339305861252e+00,5.472187301675662141e+00,4.877336565777640409e+00,5.309623117620829724e+00,5.267604315754366162e+00,5.260717818428213732e+00,5.288200297079915124e+00
8.060000000000000497e+00,6.362733594935140680e+00,5.110511208919779946e+00,5.416577700329209932e+00,4.825596995992771809e+00,5.253535753868113112e+00,5.216228066251489714e+00,5.210436349728523098e+00,5.229600286302783729e+00
8.070000000000000284e+00,6.250154449299317960e+00,5.036544575259589429e+00,5.359484757314147529e+00,4.773309637500705804e+00,5.195860163680674937e+00,5.163610499682321553e+00,5.159066111478070482e+00,5.170106867210686907e+00
8.080000000000000071e+00,6.135101558691120616e+00,4.961837265604408742e+00,5.300982783177954794e+00,4.720517072416507531e+00,5.136760282584381443e+00,5.109781150843648589e+00,5.106626354710713578e+00,5.109712140943196701e+00
8.089999999999999858e+00,6.017581856776689442e+00,4.886473565210388337e+00,5.241146716916849080e+00,4.667183025316469447e+00,5.076329370103374927e+00,5.054769452520426753e+00,5.053130676770958729e+00,5.048501758615964619e+00
8.099999999999999645e+00,5.897603396369939688e+00,4.810538010882903670e+00,5.179904822264643549e+00,4.613260048096236687e+00,5.014730773155511301e+00,4.998634296171712066e+00,4.998586000104569216e+00,4.986498890837903986e+00
8.109999999999999432e+00,5.775175378831967521e+00,4.734115221455835965e+00,5.117257935749274900e+00,4.558786438281550168e+00,4.952087964303519385e+00,4.941413690789580038e+00,4.943020765997062860e+00,4.923721157379043589e+00
8.120000000000000995e+00,5.650181514655913340e+00,4.657289741590092902e+00,5.053261656024443660e+00,4.503832835674034918e+00,4.888418538445465700e+00,4.883158484803082899e+00,4.886491976494379941e+00,4.860264473613153058e+00
8.130000000000000782e+00,5.522408249787834400e+00,4.580145864302047620e+00,4.987990232764395238e+00,4.448477739342316717e+00,4.823813460807163445e+00,4.823906871037270783e+00,4.829074411085767515e+00,4.796188977266730546e+00
8.140000000000000568e+00,5.391862200802484573e+00,4.502767427314862125e+00,4.921533398337811782e+00,4.392776155571478824e+00,4.758313615525032958e+00,4.763786526716446978e+00,4.770815802538111328e+00,4.731542576350360463e+00
8.150000000000000355e+00,5.258551208950278166e+00,4.425237619187816662e+00,4.853975552561438533e+00,4.336770783953008745e+00,4.691961026216504571e+00,4.702868014742437097e+00,4.711760852908263963e+00,4.666417816984276712e+00
8.160000000000000142e+00,5.122484376630611180e+00,4.347638830574974911e+00,4.785399780086855515e+00,4.280501794143228622e+00,4.624793736351858975e+00,4.641230837564061851e+00,4.651916023568825054e+00,4.600930635238485777e+00
8.169999999999999929e+00,4.983760093225574117e+00,4.270052446076515906e+00,4.715896787001184087e+00,4.224008058538321286e+00,4.556905424834798879e+00,4.578935912230072347e+00,4.591306129007651116e+00,4.535168124031102366e+00
8.179999999999999716e+00,4.842508736343405396e+00,4.192558636057643007e+00,4.645557763268804763e+00,4.167366189970642232e+00,4.488362914473794874e+00,4.516057665766646245e+00,4.529982494378509195e+00,4.469268361351481644e+00
8.189999999999999503e+00,4.698770572528655265e+00,4.115245736897557904e+00,4.574366748565341645e+00,4.110673617046362693e+00,4.419243679552968374e+00,4.452661540508771054e+00,4.467986909503480319e+00,4.403326134782415302e+00
8.199999999999999289e+00,4.552587313652811218e+00,4.038312555703878814e+00,4.502376560010287854e+00,4.053976747587700658e+00,4.349652268262596877e+00,4.388804791883814005e+00,4.405364502756288658e+00,4.337414123109780029e+00
8.210000000000000853e+00,4.404002097265570015e+00,3.961856120118437907e+00,4.429665447145652912e+00,3.997310291535121074e+00,4.279624508171688824e+00,4.324557922786928188e+00,4.342166310202827617e+00,4.271558269348886050e+00
8.220000000000000639e+00,4.252940155830881253e+00,3.885926980449689871e+00,4.356310866538498416e+00,3.940707736134862582e+00,4.209208259006857133e+00,4.260006581212903320e+00,4.278449793527797418e+00,4.205782479845090904e+00
8.230000000000000426e+00,4.099275776388608072e+00,3.810562349250947722e+00,4.282389307483620122e+00,3.884226771501145592e+00,4.138440534330407594e+00,4.195201830836796653e+00,4.214278979698989680e+00,4.140091288991101237e+00
8.240000000000000213e+00,3.943032495276310279e+00,3.735800690974965921e+00,4.207974818116185567e+00,3.827902071727772082e+00,4.067355069708630033e+00,4.130202126921733274e+00,4.149713649526824533e+00,4.074563766028029832e+00
8.250000000000000000e+00,3.784293396708060975e+00,3.661682658020423808e+00,4.133119462434184932e+00,3.771801684066908855e+00,3.995993098052772918e+00,4.065095799667182597e+00,4.084795189557674178e+00,4.009318997697904230e+00
8.259999999999999787e+00,3.623111730985038470e+00,3.588246390153623899e+00,4.057890340225875470e+00,3.715976772350403579e+00,3.924427702665624906e+00,3.999931223247422896e+00,4.019563299507177945e+00,3.944412491408058941e+00
8.269999999999999574e+00,3.459528792154195731e+00,3.515527519482667618e+00,3.982361122657327890e+00,3.660469257642302132e+00,3.852701142317491723e+00,3.934751885238263469e+00,3.954070190169896470e+00,3.879885842008552022e+00
8.279999999999999361e+00,3.293587712593729400e+00,3.443559142157328168e+00,3.906645409824858195e+00,3.605281639903000102e+00,3.780847473554036053e+00,3.869587868949379228e+00,3.888370245587598362e+00,3.815780703687428055e+00
8.290000000000000924e+00,3.125333492813108460e+00,3.372371852513200263e+00,3.830870578103557023e+00,3.550421566606601242e+00,3.708904104186273365e+00,3.804463551831135604e+00,3.822515846449071830e+00,3.752105171253821592e+00
8.300000000000000711e+00,2.954816609991784748e+00,3.302215312292901217e+00,3.755148768797897940e+00,3.495898175652367712e+00,3.636901116779269305e+00,3.739404542521639119e+00,3.756578435383028935e+00,3.688858110630542697e+00
8.310000000000000497e+00,2.782247327577436646e+00,3.233206674339337727e+00,3.679653337735899310e+00,3.441739279849001409e+00,3.564845273055288644e+00,3.674444567036219134e+00,3.690601667010913189e+00,3.626059121630448523e+00
8.320000000000000284e+00,2.607693262848987281e+00,3.165360628452520420e+00,3.604446093803117090e+00,3.388030243971677624e+00,3.492740525275965791e+00,3.609622647696133946e+00,3.624605735851404109e+00,3.563726660333008667e+00
8.330000000000000071e+00,2.431221247451246015e+00,3.098678369224878715e+00,3.529582979605077941e+00,3.334805323876628869e+00,3.420608913143472929e+00,3.544990676806935248e+00,3.558640718031058192e+00,3.501872310248302700e+00
8.339999999999999858e+00,2.252888880105111014e+00,3.033167123108898799e+00,3.455117688792112673e+00,3.282067216601114445e+00,3.348499727974805218e+00,3.480579906866601458e+00,3.492754351289194759e+00,3.440498764921128050e+00
8.349999999999999645e+00,2.072694944664984718e+00,2.968835706176628619e+00,3.381101654687439062e+00,3.229814469717265268e+00,3.276456479439553426e+00,3.416426235958937241e+00,3.427008035647865825e+00,3.379614535082616111e+00
8.359999999999999432e+00,1.890691246460294961e+00,2.905690028078130371e+00,3.307584016204570876e+00,3.178048558736992213e+00,3.204523107767340395e+00,3.352548322270884285e+00,3.361447423873068718e+00,3.319189083676148400e+00
8.370000000000000995e+00,1.706948905120496018e+00,2.843733205143845311e+00,3.234611594051424177e+00,3.126742581834253354e+00,3.132744831035641830e+00,3.288967441759934829e+00,3.296100242966047311e+00,3.259224716249711218e+00
8.380000000000000782e+00,1.521540990129253368e+00,2.782965632176293891e+00,3.162228911747108739e+00,3.075870006312114047e+00,3.061157695112091126e+00,3.225704223307705565e+00,3.231001200400840379e+00,3.199708956775876523e+00
8.390000000000000568e+00,1.334542473086745673e+00,2.723385161314773484e+00,3.090478179864935893e+00,3.025417961338318307e+00,2.989802001608162563e+00,3.162769250611859206e+00,3.166183982937587515e+00,3.140661349237706013e+00
8.400000000000000355e+00,1.146030224060056613e+00,2.664987171420490686e+00,3.019399326554661478e+00,2.975380586092680080e+00,2.918727406941000968e+00,3.100181112381085846e+00,3.101667546213298099e+00,3.082108027790519955e+00
8.410000000000000142e+00,9.560851125756206770e-01,2.607764719138079723e+00,2.949029986054122698e+00,2.925751807335630339e+00,2.847975031053511685e+00,3.037955641118510464e+00,3.037474380939643392e+00,3.024060679074312752e+00
8.419999999999999929e+00,7.648162181140554239e-01,2.551708672293007574e+00,2.879405535095410862e+00,2.876525508996428115e+00,2.777565236067101928e+00,2.976105679081934685e+00,2.973642028254250835e+00,2.966514333925732938e+00
8.429999999999999716e+00,5.723164951330987904e-01,2.496807849591290651e+00,2.810559129113975096e+00,2.827670079236519474e+00,2.707540129430560327e+00,2.914639887744641111e+00,2.910204540149847308e+00,2.909446895077928197e+00
8.439999999999999503e+00,3.786996046211581479e-01,2.443049147338872018e+00,2.742516932663892515e+00,2.779169202905959590e+00,2.637941952975530135e+00,2.853573920256318175e+00,2.847166714321306635e+00,2.852836610631877434e+00
8.449999999999999289e+00,1.840986757303009203e-01,2.390417660407573308e+00,2.675301827367558172e+00,2.731017557131123485e+00,2.568812987314455398e+00,2.792923399201021617e+00,2.784544634160835752e+00,2.796672409370819512e+00
8.460000000000000853e+00,-1.139550258651012005e-02,2.338894556554464099e+00,2.608939247009394169e+00,2.683209576093382953e+00,2.500196217437742785e+00,2.732704867194784892e+00,2.722349439525856507e+00,2.740938079465756516e+00
8.470000000000000639e+00,-2.076880883161669744e-01,2.288422218766350991e+00,2.543440514886747827e+00,2.635739648558950599e+00,2.432140674173428607e+00,2.672936511570618734e+00,2.660604115478267140e+00,2.685618858086904925e+00
8.480000000000000426e+00,-4.046665834414424623e-01,2.238970084018853335e+00,2.478823974645122163e+00,2.588603606907361687e+00,2.364699624075433437e+00,2.613633293936964641e+00,2.599332589130967097e+00,2.630701468295080225e+00
8.490000000000000213e+00,-6.022313209634060360e-01,2.190535271092389991e+00,2.415113047748549402e+00,2.541791208984578887e+00,2.297942011050060351e+00,2.554817286040268254e+00,2.538548516324262039e+00,2.576186316498422890e+00
8.500000000000000000e+00,-8.002866337239427086e-01,2.143115140714492828e+00,2.352325466331607995e+00,2.495288707564437214e+00,2.231907002386404937e+00,2.496505030631708255e+00,2.478257759453402098e+00,2.522075865203961431e+00
8.509999999999999787e+00,-9.987360640590452476e-01,2.096689569940581421e+00,2.290477425251663757e+00,2.449092767814012195e+00,2.166629430871726214e+00,2.438701661071381199e+00,2.418462393391738185e+00,2.468367043610308897e+00
8.519999999999999574e+00,-1.197482441935687980e+00,2.051237613696639706e+00,2.229583461107526698e+00,2.403202566035006704e+00,2.102133160652361887e+00,2.381382108936114683e+00,2.359174421014239353e+00,2.415059842444747140e+00
8.529999999999999361e+00,-1.396428014480786350e+00,2.006737598035301939e+00,2.169656519437788145e+00,2.357616249758405669e+00,2.038408964615729957e+00,2.324553356953824590e+00,2.300397204941799778e+00,2.362159017275761830e+00
8.540000000000000924e+00,-1.595474521679858038e+00,1.963167249551066140e+00,2.110708012386560029e+00,2.312332224071977027e+00,1.975483972744775052e+00,2.268227091421546326e+00,2.242148117434924259e+00,2.309669149638082786e+00
8.550000000000000711e+00,-1.794523306090791248e+00,1.920503797488336328e+00,2.052747876268908200e+00,2.267349516510329011e+00,1.913417745037583551e+00,2.212414762251192712e+00,2.184451696725193237e+00,2.257597035512318939e+00
8.560000000000000497e+00,-1.993475424157309162e+00,1.878724100538957220e+00,1.995783896653275935e+00,2.222667769206423838e+00,1.852261854767063287e+00,2.157140458010500250e+00,2.127312033707146277e+00,2.205941195023820800e+00
8.570000000000000284e+00,-2.192231784392787208e+00,1.837804324606787887e+00,1.939837355387699747e+00,2.178287240833872929e+00,1.792049121336896977e+00,2.102421544090656624e+00,2.070720933864360624e+00,2.154693104197237474e+00
8.580000000000000071e+00,-2.390693199662650592e+00,1.797683937666142207e+00,1.884916635682655883e+00,2.134211671516153430e+00,1.732817743938136701e+00,2.048277783743489788e+00,2.014744396704865714e+00,2.103862994775810513e+00
8.589999999999999858e+00,-2.588760551981467373e+00,1.758321601898748643e+00,1.831026756192822180e+00,2.090445547805405369e+00,1.674602997276216865e+00,1.994723386101147522e+00,1.959409594365212559e+00,2.053477701360820085e+00
8.599999999999999645e+00,-2.786322439706198750e+00,1.719696771569594773e+00,1.778171505744789771e+00,2.046992671412600107e+00,1.617426726040661622e+00,1.941770622898210341e+00,1.904737439439643909e+00,2.003532647280207524e+00
8.609999999999999432e+00,-2.983186491839024512e+00,1.681788949694229984e+00,1.726353499463174179e+00,2.003843527765722499e+00,1.561295926907635634e+00,1.889440752102202525e+00,1.850756292628852995e+00,1.954013420278059243e+00
8.620000000000000995e+00,-3.179230506970677439e+00,1.644577689316884861e+00,1.675577372190436565e+00,1.960990815569538803e+00,1.506205677600027659e+00,1.837745163865591058e+00,1.797471816085693064e+00,1.904917568096438085e+00
8.630000000000000782e+00,-3.374248186841402930e+00,1.608042719053403680e+00,1.625862665571787602e+00,1.918438466330805170e+00,1.452200687734198414e+00,1.786689884241155379e+00,1.744894929560992347e+00,1.856243260624654834e+00
8.640000000000000568e+00,-3.568026337226890554e+00,1.572164017237061451e+00,1.577239751321176886e+00,1.876198999816850010e+00,1.399297629359796513e+00,1.736272671747555618e+00,1.693034826798575310e+00,1.807993631977947269e+00
8.650000000000000355e+00,-3.760476785106576791e+00,1.536921801305471957e+00,1.529705200900072448e+00,1.834278965699762454e+00,1.347497027288592220e+00,1.686468268938721149e+00,1.641911184442849780e+00,1.760175687410211021e+00
8.660000000000000142e+00,-3.951513064237859751e+00,1.502296627999045953e+00,1.483253866361197160e+00,1.792683279907111960e+00,1.296798900881818151e+00,1.637279956143605109e+00,1.591539660987988603e+00,1.712794168122752758e+00
8.669999999999999929e+00,-4.141050493432421931e+00,1.468269443759010917e+00,1.437880187743106220e+00,1.751413873493446571e+00,1.247217182443387751e+00,1.588724742316574678e+00,1.541934308037590462e+00,1.665859207035920608e+00
8.679999999999999716e+00,-4.329006253616677569e+00,1.434821608211237720e+00,1.393578815525484682e+00,1.710482600479815263e+00,1.198763478844419472e+00,1.540817891710588583e+00,1.493106421002453610e+00,1.619371979352318913e+00
8.689999999999999503e+00,-4.515299463536167401e+00,1.401934951743732061e+00,1.350343753463649543e+00,1.669935972528176160e+00,1.151444347555370173e+00,1.493571576007766799e+00,1.445075464225182404e+00,1.573325288960267354e+00
8.700000000000001066e+00,-4.699864615039054172e+00,1.369591795509608190e+00,1.308168414886275333e+00,1.629788599560725304e+00,1.105266061956505341e+00,1.446978303856686798e+00,1.397860672485211175e+00,1.527715553717033048e+00
8.710000000000000853e+00,-4.882626555192467244e+00,1.337882842844585696e+00,1.267045661017474290e+00,1.590049712899381351e+00,1.060220329343458223e+00,1.401036281246050175e+00,1.351472596572304452e+00,1.482550705205881281e+00
8.720000000000000639e+00,-5.063511004467664556e+00,1.306822288939780696e+00,1.226967925968005968e+00,1.550731433452340546e+00,1.016303172690983914e+00,1.355768540835916802e+00,1.305912977617823989e+00,1.437836980612281046e+00
8.730000000000000426e+00,-5.242445806142730369e+00,1.276342893439664117e+00,1.187940033774831150e+00,1.511849038122537348e+00,9.734881432032336246e-01,1.311176412379928102e+00,1.261173791999917304e+00,1.393570261647677944e+00
8.740000000000000213e+00,-5.419361002257322646e+00,1.246425550366168755e+00,1.149957585233960744e+00,1.473416044305743799e+00,9.317586438624864131e-01,1.267258183930482840e+00,1.217260568955503608e+00,1.349753245585741945e+00
8.750000000000000000e+00,-5.594188877983316210e+00,1.217057149334389576e+00,1.113010393498944151e+00,1.435445258807965585e+00,8.911524835307902404e-01,1.224025465975619786e+00,1.174180939521334732e+00,1.306385781053192696e+00
8.759999999999999787e+00,-5.766888279611771750e+00,1.188224749764279053e+00,1.077087999542079677e+00,1.397945779902633801e+00,8.516872457829864906e-01,1.181485214914164805e+00,1.131949012359446893e+00,1.263470317772614093e+00
8.769999999999999574e+00,-5.937462166797918606e+00,1.159915590481498837e+00,1.042179696953854595e+00,1.360933622483686767e+00,8.134105858646843989e-01,1.139620166685962444e+00,1.090575110405660464e+00,1.221019535447502857e+00
8.779999999999999361e+00,-6.105850766458429391e+00,1.132117105314441652e+00,1.008274568117682568e+00,1.324420816150764235e+00,7.763829191411797392e-01,1.098414026798953946e+00,1.050067744532897862e+00,1.179047216189145209e+00
8.790000000000000924e+00,-6.271993626501978447e+00,1.104816968774049224e+00,9.753615255647705151e-01,1.288429974579111459e+00,7.405987895501736640e-01,1.057883142262819209e+00,1.010430203060733501e+00,1.137560610103871328e+00
8.800000000000000711e+00,-6.435832594074917701e+00,1.078002534482905395e+00,9.434293528444144261e-01,1.252970687975873076e+00,7.060562037004531888e-01,1.018051199516852856e+00,9.716620336548426051e-01,1.096563166388826449e+00
8.810000000000000497e+00,-6.597311830123195442e+00,1.051639497679186963e+00,9.124667269848945050e-01,1.218061621338073941e+00,6.727580460222906122e-01,9.789269973449854501e-01,9.337660851857063626e-01,1.056067277989636732e+00
8.820000000000000284e+00,-6.756377803312719976e+00,1.025702011358617050e+00,8.824622446084600114e-01,1.183710390779734167e+00,6.406993209681757229e-01,9.405395930948713401e-01,8.967470018420015121e-01,1.016086741319008224e+00
8.830000000000000071e+00,-6.912979309059519295e+00,1.000178472892527148e+00,8.534044625127834571e-01,1.149923366267372904e+00,6.098749895882210614e-01,9.029169656570404934e-01,8.606117038949824272e-01,9.766362877182844793e-01
8.839999999999999858e+00,-7.067067502010317526e+00,9.750585866871886997e-01,8.252818806361275072e-01,1.116708417300745992e+00,5.802792935884515391e-01,8.660627947193916265e-01,8.253528364895145186e-01,9.377436465345418970e-01
8.849999999999999645e+00,-7.218595844313774990e+00,9.503323740648379481e-01,7.980830161072933748e-01,1.084078265723609436e+00,5.519058222797028623e-01,8.299841239960341621e-01,7.909719141921177643e-01,8.994136423148144655e-01
8.859999999999999432e+00,-7.367520145371948104e+00,9.259902004485522919e-01,7.717963831286772658e-01,1.052042119839046608e+00,5.247455835106042965e-01,7.946854792047376437e-01,7.574703193123061284e-01,8.616535839922723206e-01
8.870000000000000995e+00,-7.513798533049758532e+00,9.020227591954783630e-01,7.464105245783493325e-01,1.020633020181989092e+00,4.987900882992918894e-01,7.601673329200095974e-01,7.248447642257914714e-01,8.244868199781897333e-01
8.880000000000000782e+00,-7.657391445984650602e+00,8.784112436326211304e-01,7.218947753151740976e-01,9.898845105619878959e-01,4.740320063585400368e-01,7.264310235142448224e-01,6.930873782904491964e-01,7.879210009270540827e-01
8.890000000000000568e+00,-7.798261638935439777e+00,8.550429778828647631e-01,6.982128812773098492e-01,9.597939889937653346e-01,4.504594125733164534e-01,6.934780220134280082e-01,6.621941509845785667e-01,7.519550635527686433e-01
8.900000000000000355e+00,-7.936374130174812969e+00,8.318803845143670772e-01,6.753552734902176224e-01,9.303540559041729718e-01,4.280431156676534066e-01,6.613135858173835313e-01,6.321604344864389935e-01,7.165950471200501770e-01
8.910000000000000142e+00,-8.071696202729780723e+00,8.089194978465220620e-01,6.533118060962331830e-01,9.015590804972514194e-01,4.067686079067796001e-01,6.299513651657431268e-01,6.029763568074197888e-01,6.818461187798704470e-01
8.919999999999999929e+00,-8.204197371856308152e+00,7.861568285771793896e-01,6.320724935968835556e-01,8.734069103347511520e-01,3.866431926507573613e-01,5.993852771106077393e-01,5.746415444435384323e-01,6.477245531728731409e-01
8.929999999999999716e+00,-8.333849366188669450e+00,7.635893747179274271e-01,6.116275038727781999e-01,8.459059318462962551e-01,3.676692796627485382e-01,5.696133883934543229e-01,5.471549822960555254e-01,6.142540784906502793e-01
8.939999999999999503e+00,-8.460626068864213423e+00,7.412146004438953106e-01,5.919666523273414693e-01,8.190618734748744689e-01,3.498344712194273454e-01,5.406386556029726398e-01,5.205185422380708138e-01,5.814580224582100998e-01
8.950000000000001066e+00,-8.584503537862262945e+00,7.190497241954322272e-01,5.730797828986162745e-01,7.928707532240171219e-01,3.331258593505924126e-01,5.124682585871940255e-01,4.947338069475506472e-01,5.493423408515007988e-01
8.960000000000000853e+00,-8.705459904104543511e+00,6.971152838093811477e-01,5.549584735658668055e-01,7.673364017620444288e-01,3.175300467312459629e-01,4.851044628800121328e-01,4.698079922139733466e-01,5.179026378183725354e-01
8.970000000000000639e+00,-8.823475397671895593e+00,6.754081391851602945e-01,5.375933034087523321e-01,7.424583503208819213e-01,3.030331640580092856e-01,4.585474458943383791e-01,4.457598073478371559e-01,4.871508778045405275e-01
8.980000000000000426e+00,-8.938532252242142206e+00,6.539255774830133872e-01,5.209749764204782974e-01,7.182408273094731399e-01,2.896133595322345489e-01,4.327963197371113013e-01,4.225903331364912474e-01,4.570992633291633411e-01
8.990000000000000213e+00,-9.050614708098228434e+00,6.326652483376040692e-01,5.050943091335416968e-01,6.946917714400064892e-01,2.772445993468668490e-01,4.078460483999480912e-01,4.002901854315233932e-01,4.277589726311242235e-01
9.000000000000000000e+00,-9.159708945182567064e+00,6.116251817378213218e-01,4.899553462268761428e-01,6.718219102401602472e-01,2.659086634871350441e-01,3.836983684706294362e-01,3.788213394702727999e-01,3.991493719824880659e-01
9.009999999999999787e+00,-9.265803034007367600e+00,5.908037272430167741e-01,4.755597789115290075e-01,6.496403343436252253e-01,2.555863449370678331e-01,3.603558850313735018e-01,3.581721346975154652e-01,3.712820935453083337e-01
9.019999999999999574e+00,-9.368886901812846446e+00,5.702102523418567381e-01,4.618973343117841468e-01,6.281549594583119012e-01,2.462826964813416564e-01,3.378236596201710795e-01,3.383431913499446719e-01,3.441631240005912917e-01
9.029999999999999361e+00,-9.468952290030694385e+00,5.498714492486730387e-01,4.489578334262381287e-01,6.073742937007815534e-01,2.379808516441321298e-01,3.161029996984917600e-01,3.193307415009285499e-01,3.178033843547000692e-01
9.040000000000000924e+00,-9.565992691300516881e+00,5.298102530340862426e-01,4.367311661793841782e-01,5.873149560090585863e-01,2.306577808915056260e-01,2.951779554575971742e-01,3.011298715945202598e-01,2.922149139800392370e-01
9.050000000000000711e+00,-9.660003287659398197e+00,5.100461137495746478e-01,4.252089301603702021e-01,5.679869145090047367e-01,2.242963794700081059e-01,2.750417637522660774e-01,2.837551429169711259e-01,2.674088997097892606e-01
9.060000000000000497e+00,-9.750980948908047452e+00,4.905758604841114479e-01,4.143868749115438566e-01,5.493942820975985519e-01,2.188796506488690785e-01,2.556951830086872657e-01,2.672073580763448808e-01,2.433692988328235163e-01
9.070000000000000284e+00,-9.838924120534219497e+00,4.713945589621714727e-01,4.042557823031922570e-01,5.315092655018599510e-01,2.143902956734295706e-01,2.371306784225070408e-01,2.514624773433147831e-01,2.200546737095940286e-01
9.080000000000000071e+00,-9.923832827083025165e+00,4.524680111483154188e-01,3.948058087075561051e-01,5.143300702543890379e-01,2.108155667984627502e-01,2.193511652414884272e-01,2.364734141195433959e-01,1.974778094007230145e-01
9.089999999999999858e+00,-1.000570857813240444e+01,4.337834662303930999e-01,3.860271051666425701e-01,4.978793409598943898e-01,2.081435226546014816e-01,2.023525704523069235e-01,2.221969894289540226e-01,1.756535825848273003e-01
9.099999999999999645e+00,-1.008455435649051424e+01,4.153077289453181442e-01,3.779098096289815190e-01,4.821680017890472847e-01,2.063556493476624565e-01,1.861399128142006976e-01,2.086166703523711363e-01,1.545933835979330651e-01
9.109999999999999432e+00,-1.016037452596603075e+01,3.968800696854463683e-01,3.704440374310988271e-01,4.672046903013837293e-01,2.054319454946810231e-01,1.707250878265068605e-01,1.957181154997461592e-01,1.343030598234147277e-01
9.120000000000000995e+00,-1.023317481116451155e+01,3.784713844070162758e-01,3.636198703435861157e-01,4.529949248761530600e-01,2.053480209824970482e-01,1.561081974867025435e-01,1.834858350236141800e-01,1.147855183219713138e-01
9.130000000000000782e+00,-1.030296222594802913e+01,3.601142736244583586e-01,3.574273296880274842e-01,4.395421694838085314e-01,2.060836528004871826e-01,1.422859282708377748e-01,1.719151581200289436e-01,9.603741507988039494e-02
9.140000000000000568e+00,-1.036974504732945412e+01,3.419350517329217687e-01,3.518563775975688257e-01,4.268482158205681443e-01,2.076193689219189564e-01,1.292539683541046036e-01,1.609715370176256211e-01,7.807347107239541451e-02
9.150000000000000355e+00,-1.043353272994287906e+01,3.239600859674468536e-01,3.468969014102594728e-01,4.149115297892352894e-01,2.099352694065898250e-01,1.170129360419614462e-01,1.506238518321911246e-01,6.092357852494001413e-02
9.160000000000000142e+00,-1.049433590012199424e+01,3.061936189284643062e-01,3.425468092774077711e-01,4.037330770920503631e-01,2.130120191083468006e-01,1.055549301520679051e-01,1.408700172083798274e-01,4.462297597823250417e-02
9.169999999999999929e+00,-1.055215989037938940e+01,2.886397472767437411e-01,3.388285180955207254e-01,3.933135868807000057e-01,2.168303674715571505e-01,9.487561256380154517e-02,1.316849998030003854e-01,2.920225329148789378e-02
9.179999999999999716e+00,-1.060700676380504426e+01,2.713023725799565411e-01,3.357383217608631565e-01,3.836531988616216360e-01,2.213721207716188855e-01,8.497554028429857298e-02,1.230357871957918348e-01,1.469887157732166320e-02
9.189999999999999503e+00,-1.065889120793814016e+01,2.541905783400285057e-01,3.332636715576841602e-01,3.747514263774289756e-01,2.266171836839686593e-01,7.585505518024020233e-02,1.149276166914833530e-01,1.104031704238851372e-03
9.200000000000001066e+00,-1.070782886840324011e+01,2.373165163733277905e-01,3.313915015545065290e-01,3.666071605659269039e-01,2.325429690462698928e-01,6.751392043492376871e-02,1.073653977542089188e-01,-1.155178265970543960e-02
9.210000000000000853e+00,-1.075383628852103435e+01,2.206827648580452494e-01,3.301102143554335289e-01,3.592186568634636035e-01,2.391252710571949436e-01,5.995261805399546701e-02,1.003620288153967699e-01,-2.324709498593960019e-02
9.220000000000000639e+00,-1.079693087858731460e+01,2.042916209267540972e-01,3.294071456894152594e-01,3.525835237126781485e-01,2.463388948202202278e-01,5.316237655328972384e-02,9.393632465919779517e-02,-3.398480023309641967e-02
9.230000000000000426e+00,-1.083713085506732199e+01,1.881617862488395576e-01,3.292663667387105697e-01,3.466987027540780475e-01,2.541605580039409396e-01,4.715967784165055882e-02,8.810205077542723751e-02,-4.376336170455064067e-02
9.240000000000000213e+00,-1.087445521968617435e+01,1.723621901450951288e-01,3.296785312241002353e-01,3.415604909804916822e-01,2.625686245128123764e-01,4.195041798232665431e-02,8.287657019503398559e-02,-5.257283530667062471e-02
9.250000000000000000e+00,-1.090892370147267165e+01,1.568756998924496771e-01,3.306330042486302356e-01,3.371663600905774327e-01,2.715418246881557973e-01,3.753344118481820313e-02,7.827725825704887064e-02,-6.041004620285553295e-02
9.259999999999999787e+00,-1.094055673363428305e+01,1.416686266538002836e-01,3.321174343856511113e-01,3.335104631222731708e-01,2.810583776280558554e-01,3.389904309662115228e-02,7.430809391874396153e-02,-6.726691041824904571e-02
9.269999999999999574e+00,-1.096937538565603631e+01,1.267930760282234837e-01,3.341229330614230997e-01,3.305822198004382262e-01,2.910970354884386824e-01,3.102915033244888626e-02,7.097912875496255325e-02,-7.314271421246776317e-02
9.279999999999999361e+00,-1.099540136770047027e+01,1.122702375210748033e-01,3.366408560328216781e-01,3.283797760468526450e-01,3.016366424052969175e-01,2.891957229364172655e-02,6.830585562937509236e-02,-7.803943949390025614e-02
9.290000000000000924e+00,-1.101865696237812919e+01,9.809239141168327181e-02,3.396620305017547525e-01,3.269276814301595446e-01,3.126565610104324877e-01,2.756720491706422457e-02,6.629250765993599526e-02,-8.195606004526574673e-02
9.300000000000000711e+00,-1.103916500526579902e+01,8.424931389093895384e-02,3.431738371023724810e-01,3.262227216277385766e-01,3.241323448812450936e-01,2.696771418514773075e-02,6.494252942164009668e-02,-8.488845026035561625e-02
9.310000000000000497e+00,-1.105694885975582764e+01,7.074028166432447251e-02,3.471627339439392612e-01,3.262538334295432274e-01,3.360409225588666393e-01,2.711402056886212317e-02,6.425427778642774090e-02,-8.682652386460829042e-02
9.320000000000000284e+00,-1.107203236731988838e+01,5.757116737009285168e-02,3.516163227953690296e-01,3.270122742314438002e-01,3.483611481025166157e-01,2.799760025892173224e-02,6.421505690849302339e-02,-8.777709144675489850e-02
9.330000000000000071e+00,-1.108443984419899309e+01,4.472983935197317323e-02,3.565226545228273314e-01,3.284914366168353306e-01,3.610847278507012814e-01,2.961406003851005733e-02,6.480952503842647705e-02,-8.775827798901204846e-02
9.339999999999999858e+00,-1.109419602766499580e+01,3.220392810724385935e-02,3.618674081207696180e-01,3.306781531552889231e-01,3.742005873331996080e-01,3.195044890995523551e-02,6.603748357210892372e-02,-8.678522204192282152e-02
9.349999999999999645e+00,-1.110132606765237995e+01,1.998082780517657087e-02,3.676360576087638332e-01,3.335593469694763669e-01,3.876864490339704816e-01,3.499785182823195867e-02,6.789800055053875349e-02,-8.487104943623111075e-02
9.359999999999999432e+00,-1.110585549800260630e+01,8.047719552600425541e-03,3.738139013334906835e-01,3.371296517884875832e-01,4.015120421939828432e-01,3.875081530253576823e-02,7.037868512046095704e-02,-8.202564770941744854e-02
9.370000000000000995e+00,-1.110781020401685737e+01,-3.608439337629056401e-03,3.803860298750725843e-01,3.413699960881353412e-01,4.156498209081234685e-01,4.320378599801234787e-02,7.348002270493625421e-02,-7.826051470922686104e-02
9.380000000000000782e+00,-1.110721641683969274e+01,-1.500090995141860513e-02,3.873373391851749892e-01,3.462618815401647399e-01,4.300867372526385735e-01,4.835591126637477782e-02,7.719878362164829533e-02,-7.358232046875740062e-02
9.390000000000000568e+00,-1.110410069369964248e+01,-2.614313749439395318e-02,3.946525293702920489e-01,3.517889728910709168e-01,4.448195913319958339e-01,5.420242908910792579e-02,8.153348351983780162e-02,-6.799664019949784588e-02
9.400000000000000355e+00,-1.109848987258052055e+01,-3.704879962120143089e-02,4.023160965825838820e-01,3.579343197551070332e-01,4.598269795036263319e-01,6.074054326687829131e-02,8.647464445511482412e-02,-6.151113783552213110e-02
9.410000000000000142e+00,-1.109041109663721869e+01,-4.773173592471464943e-02,4.103123394486680731e-01,3.646803584380314267e-01,4.750878349204967765e-01,6.795609479735975622e-02,9.202300688721085087e-02,-5.413522013893387608e-02
9.419999999999999929e+00,-1.107989176246665508e+01,-5.820599758397368428e-02,4.186253480253865344e-01,3.720089304678810826e-01,4.905801191499957192e-01,7.583261135093612160e-02,9.817252197455096641e-02,-4.588578469450051156e-02
9.429999999999999716e+00,-1.106695952934747851e+01,-6.848580563053782710e-02,4.272390280716965028e-01,3.798995589343271972e-01,5.062784094713475014e-01,8.435913019653547285e-02,1.049167557591150213e-01,-3.677788215363434615e-02
9.439999999999999503e+00,-1.105164228647950431e+01,-7.858583081249162494e-02,4.361436473650702195e-01,3.883301047819471274e-01,5.221598193291075996e-01,9.352236547382417053e-02,1.122495128666324282e-01,-2.682420661160671987e-02
9.450000000000001066e+00,-1.103396815357177729e+01,-8.853231501124528280e-02,4.453361253360036964e-01,3.972807419491746761e-01,5.382019368973298690e-01,1.033083499898034829e-01,1.201616767690302928e-01,-1.603725061956276510e-02
9.460000000000000853e+00,-1.101396547298058692e+01,-9.834146472603745581e-02,4.547995985576336331e-01,4.067311204764837429e-01,5.543794325518470734e-01,1.137023503610168906e-01,1.286459456843510873e-01,-4.428123708544668205e-03
9.470000000000000639e+00,-1.099166279792076750e+01,-1.080026966155716583e-01,4.645169847495677629e-01,4.166603739508454307e-01,5.706663071691372435e-01,1.246924639897895731e-01,1.376954425749687960e-01,7.989123693695459466e-03
9.480000000000000426e+00,-1.096708887130455956e+01,-1.174946642446291073e-01,4.744709767793663380e-01,4.270471421488238328e-01,5.870402449253484534e-01,1.362714434057260560e-01,1.473062558405310307e-01,2.119573934080898683e-02
9.490000000000000213e+00,-1.094027264089148233e+01,-1.267110483420437195e-01,4.846440367920668568e-01,4.378695809064238609e-01,6.034798509404162292e-01,1.484229535132161604e-01,1.574654603361810290e-01,3.516966237271022117e-02
9.500000000000000000e+00,-1.091124323459801815e+01,-1.356498330798937280e-01,4.950184146342562208e-01,4.491053550369502045e-01,6.199734926245256128e-01,1.611324197146360993e-01,1.681713085992486423e-01,4.988444421325576028e-02
9.509999999999999787e+00,-1.088002995865379496e+01,-1.443330683112431234e-01,5.055791306986178180e-01,4.607248792141847016e-01,6.365078201606920727e-01,1.743848298775248218e-01,1.794211683514696509e-01,6.531687478149439396e-02
9.519999999999999574e+00,-1.084666231695747207e+01,-1.527829646744765235e-01,5.163156533696833250e-01,4.727031147224151630e-01,6.530628153139657055e-01,1.881616629553699016e-01,1.912086245841604915e-01,8.145422630364591854e-02
9.529999999999999361e+00,-1.081116996605169511e+01,-1.610219118833763896e-01,5.272227443386727774e-01,4.850192012203736192e-01,6.696095251159217554e-01,2.024461710603753517e-01,2.035299276909081079e-01,9.827979364797367889e-02
9.540000000000000924e+00,-1.077358244967718903e+01,-1.690724385505200100e-01,5.383190937359736417e-01,4.976508206924865618e-01,6.861130244909353637e-01,2.172237213397280042e-01,2.163652061196241483e-01,1.157737179637193248e-01
9.550000000000000711e+00,-1.073392695429252797e+01,-1.769572011293577551e-01,5.495697541018426113e-01,5.105749988463783584e-01,7.025517871617470433e-01,2.324773372217025513e-01,2.296907005295794890e-01,1.339134369315516104e-01
9.560000000000000497e+00,-1.069223417393563658e+01,-1.846990430812117945e-01,5.609473986555364444e-01,5.237701495042768052e-01,7.189042405662471324e-01,2.481890374103838115e-01,2.434932151200727146e-01,1.526752327166517875e-01
9.570000000000000284e+00,-1.064853615105005069e+01,-1.923209613344934177e-01,5.724299021355768735e-01,5.372190644974661478e-01,7.351402386223743202e-01,2.643357669163659551e-01,2.577593815209055506e-01,1.720379015776689058e-01
9.580000000000000071e+00,-1.060286507004142997e+01,-1.998459757922996516e-01,5.839949779934116014e-01,5.509162613090180516e-01,7.512209089917442073e-01,2.808994307335329621e-01,2.724752436968693736e-01,1.919772014497353185e-01
9.589999999999999858e+00,-1.055525327978518391e+01,-2.072971596451854970e-01,5.956202120707875247e-01,5.648514387941760972e-01,7.671213485113764774e-01,2.978614167149526426e-01,2.876280181235573163e-01,2.124707350121772531e-01
9.599999999999999645e+00,-1.050573328227444314e+01,-2.146943846907696241e-01,6.072830484968420039e-01,5.790147717992590870e-01,7.828261065020361009e-01,3.152000415824358637e-01,3.032028188306002958e-01,2.335002973203484378e-01
9.609999999999999432e+00,-1.045433774666455129e+01,-2.220439239229457240e-01,6.189608218306956733e-01,5.933779082423685791e-01,7.983195007067630522e-01,3.328915348370443672e-01,3.191824343131764441e-01,2.550458065277882436e-01
9.620000000000000995e+00,-1.040109949592732796e+01,-2.293661102000843499e-01,6.306304283221404461e-01,6.079113593881242394e-01,8.135814398306880912e-01,3.509195308004913749e-01,3.355427285884097222e-01,2.770841045684495629e-01
9.630000000000000782e+00,-1.034605153568135627e+01,-2.366850314776738073e-01,6.422678494438431862e-01,6.225686476953213866e-01,8.285961623827399203e-01,3.692639228322106559e-01,3.522582818379622616e-01,2.995848295676745709e-01
9.640000000000000568e+00,-1.028922704575483316e+01,-2.440247157999143324e-01,6.538450313330846919e-01,6.373073662505119863e-01,8.433441768257551319e-01,3.879012014814763321e-01,3.693143430673270222e-01,3.225239062646637622e-01
9.650000000000000355e+00,-1.023065937990760865e+01,-2.514091264951080484e-01,6.652863870605918439e-01,6.521048037517521712e-01,8.578039669024722924e-01,4.068116430736031797e-01,3.866909133661615150e-01,3.458871429739455716e-01
9.660000000000000142e+00,-1.017038208095132923e+01,-2.588621258100073375e-01,6.765481258805550180e-01,6.669473365055790248e-01,8.719573409449231649e-01,4.259762647660658152e-01,4.043691772953816876e-01,3.696504975995733577e-01
9.669999999999999929e+00,-1.010842888189073641e+01,-2.664074844067851333e-01,6.876077077469054943e-01,6.818113283630305999e-01,8.857869528956380245e-01,4.453766805453580613e-01,4.223303599531264552e-01,3.938027744532888175e-01
9.679999999999999716e+00,-1.004483370517478491e+01,-2.740688370211003533e-01,6.984382370212688373e-01,6.966684882595064465e-01,8.992773231097208608e-01,4.649959908351541382e-01,4.405561735661501221e-01,4.183223844105671829e-01
9.689999999999999503e+00,-9.979628815692718646e+00,-2.818696787434883388e-01,7.090230938129484795e-01,7.114896521773643734e-01,9.124358524641549284e-01,4.848184471530855855e-01,4.590257274716104119e-01,4.431821590768977859e-01
9.700000000000001066e+00,-9.912837603866767822e+00,-2.898333311579171512e-01,7.193697006153849660e-01,7.262507761827503572e-01,9.252526384011368066e-01,5.048258023445284515e-01,4.777142564872596253e-01,4.683644711077321054e-01
9.710000000000000853e+00,-9.844494370468655831e+00,-2.979829502161079890e-01,7.294429075768522619e-01,7.409340029971398511e-01,9.377087215869873704e-01,5.249839029664600254e-01,4.966009656412499473e-01,4.938507838180414278e-01
9.720000000000000639e+00,-9.774636772089515091e+00,-3.063414900674075736e-01,7.392207098297303158e-01,7.555041753553900508e-01,9.497836312711879225e-01,5.452524892696758441e-01,5.156726454922428982e-01,5.196137753089239419e-01
9.730000000000000426e+00,-9.703302695409737666e+00,-3.149316821959341484e-01,7.486914133015534212e-01,7.699333827222009097e-01,9.614616282697475702e-01,5.656041968494779359e-01,5.349103820604511617e-01,5.456116126867202043e-01
9.740000000000000213e+00,-9.630530980321257317e+00,-3.237756841459961676e-01,7.578314565144024240e-01,7.841793642570422662e-01,9.727264509565348716e-01,5.860082524843092111e-01,5.542871262131709997e-01,5.718118795542879162e-01
9.750000000000000000e+00,-9.556361336412299678e+00,-3.328947278553937017e-01,7.666153259079901972e-01,7.981826605997991431e-01,9.835668906175893955e-01,6.064335198124377602e-01,5.737786560029121130e-01,5.982080094754472777e-01
9.759999999999999787e+00,-9.480830624488948644e+00,-3.423108287839018438e-01,7.750151590931555479e-01,8.119149830508968213e-01,9.939659882727172047e-01,6.268472056651129831e-01,5.933627546475871428e-01,6.248036037389801400e-01
9.769999999999999574e+00,-9.403975769542281427e+00,-3.520500192085017632e-01,7.830087129901375231e-01,8.253481674125796586e-01,1.003905437079372298e+00,6.472192799717009226e-01,6.130124147090799669e-01,6.515694014280816182e-01
9.779999999999999361e+00,-9.325833980825507297e+00,-3.621356862384033093e-01,7.905830796183959119e-01,8.384498807711273649e-01,1.013368607615971140e+00,6.675252346941481507e-01,6.327047277696614680e-01,6.784884022503400169e-01
9.790000000000000924e+00,-9.246442755644643796e+00,-3.725876218988582456e-01,7.977598715016817055e-01,8.511913918639352206e-01,1.022336427253656366e+00,6.877445073624651739e-01,6.524120504651998997e-01,7.055515093139896887e-01
9.800000000000000711e+00,-9.165839892415165835e+00,-3.834252949574599167e-01,8.045584431191087349e-01,8.635499101560777380e-01,1.030787704209415789e+00,7.078503336259909240e-01,6.721046324566642971e-01,7.327371221860295991e-01
9.810000000000000497e+00,-9.084063478083184151e+00,-3.946678289690146446e-01,8.109547351964094819e-01,8.754969680537655341e-01,1.038710008783728656e+00,7.278109234465526267e-01,6.917530670407197047e-01,7.600271345714458837e-01
9.820000000000000284e+00,-9.001151893749019806e+00,-4.063340076771708720e-01,8.169264029613213518e-01,8.870018515917180713e-01,1.046090659953573532e+00,7.475828278601281962e-01,7.113240347076298375e-01,7.873816110680804670e-01
9.830000000000000071e+00,-8.917143823453299589e+00,-4.184422447458473471e-01,8.224376859862735367e-01,8.980382328852760665e-01,1.052914406542558856e+00,7.671365631799821339e-01,7.307812801848754258e-01,8.147631905233136962e-01
9.839999999999999858e+00,-8.832078246055820259e+00,-4.310105864112406260e-01,8.274495582511652847e-01,9.085801411148833884e-01,1.059166221343827541e+00,7.864401883556276784e-01,7.501010503110262517e-01,8.421653448229989847e-01
9.849999999999999645e+00,-8.745994431028607963e+00,-4.440568910176677653e-01,8.319382371071341042e-01,9.186017742431717981e-01,1.064831191607353622e+00,8.054708161650900866e-01,7.692631595292656055e-01,8.695761289387921034e-01
9.859999999999999432e+00,-8.658931942149660443e+00,-4.576173684444216905e-01,8.358829002203247427e-01,9.280706683075535812e-01,1.069891531970230902e+00,8.242095968953681018e-01,7.882538780491281649e-01,8.969652228085726042e-01
9.870000000000000995e+00,-8.570930647478796516e+00,-4.717318969229596926e-01,8.392629018036621424e-01,9.369593063317587234e-01,1.074334128872872496e+00,8.426342728252680381e-01,8.070509041569757791e-01,9.242968418677225406e-01
9.880000000000000782e+00,-8.482030686454582025e+00,-4.864153078910707917e-01,8.420434699096259745e-01,9.452433432189668583e-01,1.078145201120820795e+00,8.607082829982759531e-01,8.256405893267740881e-01,9.515438871035770685e-01
9.890000000000000568e+00,-8.392272492988325894e+00,-5.016818765199668739e-01,8.442024396647661577e-01,9.528988569241134687e-01,1.081306276278877432e+00,8.784027760466331936e-01,8.440053675191437899e-01,9.786811408423837788e-01
9.900000000000000355e+00,-8.301696783427257031e+00,-5.175491875888543758e-01,8.457232175104059113e-01,9.599023785760479877e-01,1.083806518124369234e+00,8.956996778126388170e-01,8.621171108722484044e-01,1.005684535433866156e+00
9.910000000000000142e+00,-8.210344544702534719e+00,-5.340535495363303298e-01,8.465896345712564663e-01,9.662308869738752692e-01,1.085642712656908815e+00,9.125731401685064359e-01,8.799450346586886740e-01,1.032526623361284868e+00
9.919999999999999929e+00,-8.118257044953143264e+00,-5.512098938382519187e-01,8.467859447269624473e-01,9.718618329659993726e-01,1.086804138457046598e+00,9.289879090333229561e-01,8.974627395559963139e-01,1.059161413993942480e+00
9.929999999999999716e+00,-8.025475805289691067e+00,-5.690303583442100077e-01,8.462968386954056177e-01,9.767731520495180897e-01,1.087277748050240245e+00,9.449175111821604967e-01,9.146554104171845667e-01,1.085539988152461666e+00
9.939999999999999503e+00,-7.932042611861402470e+00,-5.875242842834165202e-01,8.451074230268124099e-01,9.809392870598147018e-01,1.087047049431594470e+00,9.603350314816549993e-01,9.314952817439385857e-01,1.111631486926742296e+00
9.950000000000001066e+00,-7.837999496337374694e+00,-6.066988247620385133e-01,8.432032460840080956e-01,9.843300151235819806e-01,1.086098720941482743e+00,9.752116376038327816e-01,9.479446712796589791e-01,1.137401274940262219e+00
9.960000000000000853e+00,-7.743388731973120720e+00,-6.265608180429129703e-01,8.405702829087050576e-01,9.869262190803061996e-01,1.084421884082379828e+00,9.895294234571078151e-01,9.639593413670528577e-01,1.162838298807027382e+00
9.970000000000000639e+00,-7.648252820763191906e+00,-6.471167909976689447e-01,8.371968816143591230e-01,9.887094140785928076e-01,1.082006913909401957e+00,1.003261894594238868e+00,9.795151504921540964e-01,1.187928497272727757e+00
9.980000000000000426e+00,-7.552634495392593905e+00,-6.683729603861426893e-01,8.330695224389724762e-01,9.896616169056188239e-01,1.078842063199937806e+00,1.016382551851527261e+00,9.945891111488930347e-01,1.212639181152004086e+00
9.990000000000000213e+00,-7.456576689543233272e+00,-6.903352299495340016e-01,8.281587471129758793e-01,9.897653604940633842e-01,1.074914725038336627e+00,1.028863733406875758e+00,1.009156201622019688e+00,1.236934538621507151e+00
1.000000000000000000e+01,-7.360122539083108428e+00,-7.130092024999652445e-01,8.224162906879448620e-01,9.890037027912109702e-01,1.070213229076461436e+00,1.040678681456375099e+00,1.023193478197016004e+00,1.260768664639698722e+00


==> error_div_output.dat <==
7.891480419686847103e-03


==> error_div_state.dat <==
6.782554489612646099e-03


==> run_time_NN.dat <==
4.000000000000000000e+00,3.219793916003254708e+00
6.000000000000000000e+00,3.401891458001045976e+00
8.000000000000000000e+00,3.519898832997569116e+00
1.000000000000000000e+01,3.568788708998908987e+00
1.200000000000000000e+01,3.675097832998289960e+00
1.400000000000000000e+01,3.880195041998376837e+00
1.600000000000000000e+01,3.930097000000387197e+00
1.800000000000000000e+01,3.844424500002787681e+00


==> run_time_NN_ave.dat <==
3.630023411375077558e+00


==> run_time_POD_JR.dat <==
4.000000000000000000e+00,6.417960375001712237e+00
6.000000000000000000e+00,7.077988790999370394e+00
8.000000000000000000e+00,6.625524582999787526e+00
1.000000000000000000e+01,7.083185791998403147e+00
1.200000000000000000e+01,8.802115167000010842e+00
1.400000000000000000e+01,8.368983791999198729e+00
1.600000000000000000e+01,9.088170915998489363e+00
1.800000000000000000e+01,2.406005537500095670e+01


==> run_time_POD_JR_ave.dat <==
9.690498098874741117e+00


==> speed_up_JR_FOM.dat <==
1.999625087873469909e+01


==> speed_up_NN_FOM.dat <==
5.338082132412424130e+01


==> speed_up_NN_JR.dat <==
2.669541487944265157e+00


==> train_time_NN.dat <==
4,9.202853375001723180e+00
6,5.790119958001014311e+00
8,7.305612000000110129e+00
10,1.211021033300130512e+01
12,1.419604275000165217e+01
14,1.209143158300139476e+01
16,9.149439925000115181e+01
18,7.875782758299828856e+01

